Bayesian Shape Reconstruction and Optimal Guidance for Autonomous Landing on Asteroids

Construction of the precise shape of an asteroid is critical for spacecraft operations as the gravitational potential is determined by spatial mass distribution. The typical approach to shape determination requires a prolonged mapping phase of the mission over which extensive measurements are collected and transmitted for Earth-based processing. This paper presents a set of approaches to explore an unknown asteroid with onboard calculations, and to land on its surface area selected in an optimal fashion. The main motivation is to avoid the extended period of mapping or preliminary ground observations that are commonly required in spacecraft missions around asteroids. First, range measurements from the spacecraft to the surface are used to incrementally correct an initial shape estimate according to the Bayesian framework. Then, an optimal guidance scheme is proposed to control the vantage point of the range sensor to construct a complete 3D model of the asteroid shape. This shape model is then used in a nonlinear controller to track a desired trajectory about the asteroid. Finally, a multi resolution approach is presented to construct a higher fidelity shape representation in a specified location while avoiding the inherent burdens of a uniformly high resolution mesh. This approach enables for an accurate shape determination around a potential landing site. We demonstrate this approach using several radar shape models of asteroids and provide a full dynamical simulation about asteroid 4769 Castalia.

==> dynamic_exploration_castalia_uncertainty.csv <==
NORMALIZED_TIME, NORMALIZED_UNCERTAINTY
 0.000, 1.000
 0.001, 0.969
 0.001, 0.969
 0.002, 0.969
 0.003, 0.967
 0.003, 0.955
 0.004, 0.953
 0.005, 0.945
 0.005, 0.939
 0.006, 0.938
 0.007, 0.934
 0.007, 0.921
 0.008, 0.917
 0.009, 0.913
 0.009, 0.907
 0.010, 0.905
 0.011, 0.898
 0.011, 0.894
 0.012, 0.877
 0.013, 0.874
 0.013, 0.872
 0.014, 0.868
 0.015, 0.865
 0.015, 0.863
 0.016, 0.862
 0.017, 0.861
 0.017, 0.861
 0.018, 0.858
 0.019, 0.857
 0.019, 0.856
 0.020, 0.850
 0.021, 0.849
 0.021, 0.848
 0.022, 0.845
 0.023, 0.844
 0.023, 0.843
 0.024, 0.843
 0.025, 0.841
 0.025, 0.840
 0.026, 0.839
 0.027, 0.837
 0.027, 0.837
 0.028, 0.836
 0.029, 0.822
 0.029, 0.822
 0.030, 0.818
 0.031, 0.810
 0.031, 0.805
 0.032, 0.805
 0.033, 0.805
 0.033, 0.803
 0.034, 0.801
 0.035, 0.797
 0.035, 0.795
 0.036, 0.793
 0.037, 0.789
 0.037, 0.787
 0.038, 0.783
 0.039, 0.782
 0.039, 0.779
 0.040, 0.778
 0.041, 0.776
 0.041, 0.775
 0.042, 0.774
 0.043, 0.774
 0.043, 0.772
 0.044, 0.772
 0.045, 0.771
 0.045, 0.769
 0.046, 0.768
 0.047, 0.767
 0.047, 0.764
 0.048, 0.761
 0.049, 0.758
 0.049, 0.756
 0.050, 0.754
 0.051, 0.754
 0.051, 0.752
 0.052, 0.752
 0.053, 0.752
 0.053, 0.751
 0.054, 0.751
 0.055, 0.750
 0.055, 0.749
 0.056, 0.749
 0.057, 0.748
 0.057, 0.746
 0.058, 0.742
 0.059, 0.740
 0.059, 0.738
 0.060, 0.735
 0.061, 0.734
 0.061, 0.734
 0.062, 0.732
 0.063, 0.730
 0.063, 0.730
 0.064, 0.727
 0.065, 0.727
 0.065, 0.726
 0.066, 0.726
 0.067, 0.726
 0.067, 0.725
 0.068, 0.724
 0.069, 0.720
 0.069, 0.720
 0.070, 0.716
 0.071, 0.716
 0.071, 0.715
 0.072, 0.711
 0.073, 0.710
 0.073, 0.708
 0.074, 0.706
 0.075, 0.695
 0.075, 0.691
 0.076, 0.689
 0.077, 0.686
 0.077, 0.684
 0.078, 0.683
 0.079, 0.682
 0.079, 0.682
 0.080, 0.682
 0.081, 0.682
 0.081, 0.681
 0.082, 0.681
 0.083, 0.681
 0.083, 0.681
 0.084, 0.680
 0.085, 0.675
 0.085, 0.675
 0.086, 0.674
 0.087, 0.671
 0.087, 0.669
 0.088, 0.666
 0.089, 0.665
 0.089, 0.665
 0.090, 0.663
 0.091, 0.662
 0.091, 0.662
 0.092, 0.662
 0.093, 0.661
 0.093, 0.660
 0.094, 0.660
 0.095, 0.660
 0.095, 0.660
 0.096, 0.660
 0.097, 0.660
 0.097, 0.655
 0.098, 0.655
 0.099, 0.655
 0.099, 0.655
 0.100, 0.655
 0.101, 0.652
 0.101, 0.650
 0.102, 0.650
 0.103, 0.650
 0.103, 0.650
 0.104, 0.648
 0.105, 0.645
 0.105, 0.639
 0.106, 0.637
 0.107, 0.634
 0.107, 0.631
 0.108, 0.628
 0.109, 0.625
 0.109, 0.624
 0.110, 0.624
 0.111, 0.621
 0.111, 0.621
 0.112, 0.620
 0.113, 0.619
 0.113, 0.618
 0.114, 0.618
 0.115, 0.617
 0.115, 0.616
 0.116, 0.615
 0.117, 0.614
 0.117, 0.612
 0.118, 0.611
 0.119, 0.610
 0.119, 0.608
 0.120, 0.606
 0.121, 0.605
 0.121, 0.605
 0.122, 0.604
 0.123, 0.603
 0.123, 0.602
 0.124, 0.600
 0.125, 0.599
 0.125, 0.599
 0.126, 0.599
 0.127, 0.599
 0.127, 0.599
 0.128, 0.598
 0.129, 0.598
 0.129, 0.598
 0.130, 0.597
 0.131, 0.597
 0.131, 0.595
 0.132, 0.594
 0.133, 0.594
 0.133, 0.593
 0.134, 0.592
 0.135, 0.589
 0.135, 0.588
 0.136, 0.588
 0.137, 0.588
 0.137, 0.587
 0.138, 0.587
 0.139, 0.587
 0.139, 0.586
 0.140, 0.586
 0.141, 0.586
 0.141, 0.586
 0.142, 0.585
 0.143, 0.585
 0.143, 0.585
 0.144, 0.584
 0.145, 0.583
 0.145, 0.582
 0.146, 0.581
 0.147, 0.581
 0.147, 0.580
 0.148, 0.580
 0.149, 0.580
 0.149, 0.572
 0.150, 0.571
 0.151, 0.562
 0.151, 0.558
 0.152, 0.552
 0.153, 0.547
 0.153, 0.543
 0.154, 0.537
 0.155, 0.534
 0.155, 0.532
 0.156, 0.532
 0.157, 0.532
 0.157, 0.532
 0.158, 0.531
 0.159, 0.530
 0.159, 0.530
 0.160, 0.530
 0.161, 0.530
 0.161, 0.529
 0.162, 0.529
 0.163, 0.529
 0.163, 0.528
 0.164, 0.528
 0.165, 0.528
 0.165, 0.527
 0.166, 0.526
 0.167, 0.524
 0.167, 0.524
 0.168, 0.524
 0.169, 0.524
 0.169, 0.524
 0.170, 0.524
 0.171, 0.523
 0.171, 0.523
 0.172, 0.522
 0.173, 0.522
 0.173, 0.521
 0.174, 0.520
 0.175, 0.519
 0.175, 0.518
 0.176, 0.518
 0.177, 0.518
 0.177, 0.515
 0.178, 0.513
 0.179, 0.513
 0.179, 0.510
 0.180, 0.510
 0.181, 0.510
 0.181, 0.506
 0.182, 0.505
 0.183, 0.504
 0.183, 0.504
 0.184, 0.503
 0.185, 0.503
 0.185, 0.503
 0.186, 0.502
 0.187, 0.501
 0.187, 0.500
 0.188, 0.500
 0.189, 0.499
 0.189, 0.499
 0.190, 0.499
 0.191, 0.499
 0.191, 0.499
 0.192, 0.499
 0.193, 0.495
 0.193, 0.468
 0.194, 0.443
 0.195, 0.429
 0.195, 0.420
 0.196, 0.411
 0.197, 0.404
 0.197, 0.404
 0.198, 0.399
 0.199, 0.392
 0.199, 0.391
 0.200, 0.384
 0.201, 0.379
 0.201, 0.378
 0.202, 0.376
 0.203, 0.373
 0.203, 0.367
 0.204, 0.365
 0.205, 0.365
 0.205, 0.363
 0.206, 0.359
 0.207, 0.357
 0.207, 0.356
 0.208, 0.354
 0.209, 0.352
 0.209, 0.351
 0.210, 0.348
 0.211, 0.348
 0.211, 0.345
 0.212, 0.340
 0.213, 0.340
 0.213, 0.324
 0.214, 0.319
 0.215, 0.315
 0.215, 0.313
 0.216, 0.310
 0.217, 0.309
 0.217, 0.307
 0.218, 0.305
 0.219, 0.296
 0.219, 0.293
 0.220, 0.289
 0.221, 0.286
 0.221, 0.284
 0.222, 0.282
 0.223, 0.279
 0.223, 0.278
 0.224, 0.275
 0.225, 0.273
 0.225, 0.256
 0.226, 0.247
 0.227, 0.240
 0.227, 0.234
 0.228, 0.229
 0.229, 0.225
 0.229, 0.220
 0.230, 0.216
 0.231, 0.213
 0.231, 0.211
 0.232, 0.210
 0.233, 0.210
 0.233, 0.210
 0.234, 0.194
 0.235, 0.181
 0.235, 0.176
 0.236, 0.176
 0.237, 0.176
 0.237, 0.174
 0.238, 0.171
 0.239, 0.168
 0.239, 0.166
 0.240, 0.162
 0.241, 0.160
 0.241, 0.159
 0.242, 0.159
 0.243, 0.156
 0.243, 0.156
 0.244, 0.154
 0.245, 0.152
 0.245, 0.152
 0.246, 0.150
 0.247, 0.150
 0.247, 0.148
 0.248, 0.148
 0.249, 0.147
 0.249, 0.147
 0.250, 0.145
 0.251, 0.145
 0.251, 0.145
 0.252, 0.145
 0.253, 0.145
 0.253, 0.144
 0.254, 0.144
 0.255, 0.144
 0.255, 0.143
 0.256, 0.143
 0.257, 0.141
 0.257, 0.141
 0.258, 0.139
 0.259, 0.139
 0.259, 0.137
 0.260, 0.137
 0.261, 0.137
 0.261, 0.136
 0.262, 0.134
 0.263, 0.133
 0.263, 0.132
 0.264, 0.129
 0.265, 0.129
 0.265, 0.127
 0.266, 0.123
 0.267, 0.123
 0.267, 0.122
 0.268, 0.118
 0.269, 0.118
 0.269, 0.117
 0.270, 0.116
 0.271, 0.114
 0.271, 0.114
 0.272, 0.113
 0.273, 0.113
 0.273, 0.113
 0.274, 0.112
 0.275, 0.106
 0.275, 0.097
 0.276, 0.093
 0.277, 0.091
 0.277, 0.089
 0.278, 0.089
 0.279, 0.089
 0.279, 0.089
 0.280, 0.089
 0.281, 0.088
 0.281, 0.088
 0.282, 0.087
 0.283, 0.087
 0.283, 0.087
 0.284, 0.085
 0.285, 0.083
 0.285, 0.082
 0.286, 0.081
 0.287, 0.081
 0.287, 0.081
 0.288, 0.081
 0.289, 0.081
 0.289, 0.080
 0.290, 0.076
 0.291, 0.076
 0.291, 0.075
 0.292, 0.075
 0.293, 0.073
 0.293, 0.073
 0.294, 0.073
 0.295, 0.073
 0.295, 0.073
 0.296, 0.073
 0.297, 0.073
 0.297, 0.073
 0.298, 0.073
 0.299, 0.073
 0.299, 0.073
 0.300, 0.072
 0.301, 0.065
 0.301, 0.064
 0.302, 0.064
 0.303, 0.064
 0.303, 0.063
 0.304, 0.061
 0.305, 0.055
 0.305, 0.054
 0.306, 0.049
 0.307, 0.047
 0.307, 0.044
 0.308, 0.044
 0.309, 0.042
 0.309, 0.042
 0.310, 0.042
 0.311, 0.042
 0.311, 0.042
 0.312, 0.041
 0.313, 0.041
 0.313, 0.041
 0.314, 0.040
 0.315, 0.040
 0.315, 0.039
 0.316, 0.039
 0.317, 0.038
 0.317, 0.038
 0.318, 0.038
 0.319, 0.038
 0.319, 0.038
 0.320, 0.038
 0.321, 0.037
 0.321, 0.037
 0.322, 0.037
 0.323, 0.037
 0.323, 0.036
 0.324, 0.036
 0.325, 0.036
 0.325, 0.036
 0.326, 0.036
 0.327, 0.036
 0.327, 0.036
 0.328, 0.036
 0.329, 0.035
 0.329, 0.034
 0.330, 0.034
 0.331, 0.033
 0.331, 0.033
 0.332, 0.033
 0.333, 0.033
 0.333, 0.033
 0.334, 0.032
 0.335, 0.032
 0.335, 0.032
 0.336, 0.032
 0.337, 0.031
 0.337, 0.031
 0.338, 0.031
 0.339, 0.030
 0.339, 0.028
 0.340, 0.028
 0.341, 0.028
 0.341, 0.028
 0.342, 0.027
 0.343, 0.027
 0.343, 0.027
 0.344, 0.026
 0.345, 0.026
 0.345, 0.026
 0.346, 0.026
 0.347, 0.026
 0.347, 0.025
 0.348, 0.025
 0.349, 0.025
 0.349, 0.025
 0.350, 0.025
 0.351, 0.025
 0.351, 0.025
 0.352, 0.025
 0.353, 0.025
 0.353, 0.025
 0.354, 0.024
 0.355, 0.024
 0.355, 0.023
 0.356, 0.023
 0.357, 0.023
 0.357, 0.023
 0.358, 0.023
 0.359, 0.023
 0.359, 0.023
 0.360, 0.023
 0.361, 0.022
 0.361, 0.022
 0.362, 0.022
 0.363, 0.022
 0.363, 0.022
 0.364, 0.022
 0.365, 0.021
 0.365, 0.021
 0.366, 0.021
 0.367, 0.021
 0.367, 0.020
 0.368, 0.020
 0.369, 0.020
 0.369, 0.020
 0.370, 0.019
 0.371, 0.019
 0.371, 0.019
 0.372, 0.019
 0.373, 0.019
 0.373, 0.018
 0.374, 0.017
 0.375, 0.015
 0.375, 0.014
 0.376, 0.014
 0.377, 0.014
 0.377, 0.014
 0.378, 0.014
 0.379, 0.014
 0.379, 0.014
 0.380, 0.013
 0.381, 0.013
 0.381, 0.013
 0.382, 0.013
 0.383, 0.012
 0.383, 0.011
 0.384, 0.011
 0.385, 0.010
 0.385, 0.010
 0.386, 0.010
 0.387, 0.010
 0.387, 0.010
 0.388, 0.010
 0.389, 0.009
 0.389, 0.009
 0.390, 0.009
 0.391, 0.009
 0.391, 0.009
 0.392, 0.009
 0.393, 0.009
 0.393, 0.009
 0.394, 0.009
 0.395, 0.009
 0.395, 0.009
 0.396, 0.009
 0.397, 0.009
 0.397, 0.009
 0.398, 0.009
 0.399, 0.008
 0.399, 0.008
 0.400, 0.008
 0.401, 0.007
 0.401, 0.007
 0.402, 0.007
 0.403, 0.007
 0.403, 0.007
 0.404, 0.007
 0.405, 0.007
 0.405, 0.007
 0.406, 0.007
 0.407, 0.006
 0.407, 0.006
 0.408, 0.006
 0.409, 0.006
 0.409, 0.006
 0.410, 0.006
 0.411, 0.006
 0.411, 0.006
 0.412, 0.006
 0.413, 0.006
 0.413, 0.006
 0.414, 0.006
 0.415, 0.006
 0.415, 0.006
 0.416, 0.006
 0.417, 0.006
 0.417, 0.006
 0.418, 0.006
 0.419, 0.006
 0.419, 0.005
 0.420, 0.005
 0.421, 0.005
 0.421, 0.005
 0.422, 0.005
 0.423, 0.005
 0.423, 0.005
 0.424, 0.004
 0.425, 0.004
 0.425, 0.003
 0.426, 0.003
 0.427, 0.003
 0.427, 0.003
 0.428, 0.003
 0.429, 0.002
 0.429, 0.002
 0.430, 0.002
 0.431, 0.002
 0.431, 0.002
 0.432, 0.002
 0.433, 0.002
 0.433, 0.002
 0.434, 0.002
 0.435, 0.002
 0.435, 0.001
 0.436, 0.001
 0.437, 0.001
 0.437, 0.001
 0.438, 0.001
 0.439, 0.001
 0.439, 0.001
 0.440, 0.001
 0.441, 0.001
 0.441, 0.001
 0.442, 0.001
 0.443, 0.001
 0.443, 0.001
 0.444, 0.001
 0.445, 0.001
 0.445, 0.001
 0.446, 0.001
 0.447, 0.001
 0.447, 0.001
 0.448, 0.001
 0.449, 0.001
 0.449, 0.001
 0.450, 0.001
 0.451, 0.001
 0.451, 0.000
 0.452, 0.000
 0.453, 0.000
 0.453, 0.000
 0.454, 0.000
 0.455, 0.000
 0.455, 0.000
 0.456, 0.000
 0.457, 0.000
 0.457, 0.000
 0.458, 0.000
 0.459, 0.000
 0.459, 0.000
 0.460, 0.000
 0.461, 0.000
 0.461, 0.000
 0.462, 0.000
 0.463, 0.000
 0.463, 0.000
 0.464, 0.000
 0.465, 0.000
 0.465, 0.000
 0.466, 0.000
 0.467, 0.000
 0.467, 0.000
 0.468, 0.000
 0.469, 0.000
 0.469, 0.000
 0.470, 0.000
 0.471, 0.000
 0.471, 0.000
 0.472, 0.000
 0.473, 0.000
 0.473, 0.000
 0.474, 0.000
 0.475, 0.000
 0.475, 0.000
 0.476, 0.000
 0.477, 0.000
 0.477, 0.000
 0.478, 0.000
 0.479, 0.000
 0.479, 0.000
 0.480, 0.000
 0.481, 0.000
 0.481, 0.000
 0.482, 0.000
 0.483, 0.000
 0.483, 0.000
 0.484, 0.000
 0.485, 0.000
 0.485, 0.000
 0.486, 0.000
 0.487, 0.000
 0.487, 0.000
 0.488, 0.000
 0.489, 0.000
 0.489, 0.000
 0.490, 0.000
 0.491, 0.000
 0.491, 0.000
 0.492, 0.000
 0.493, 0.000
 0.493, 0.000
 0.494, 0.000
 0.495, 0.000
 0.495, 0.000
 0.496, 0.000
 0.497, 0.000
 0.497, 0.000
 0.498, 0.000
 0.499, 0.000
 0.499, 0.000
 0.500, 0.000
 0.501, 0.000
 0.501, 0.000
 0.502, 0.000
 0.503, 0.000
 0.503, 0.000
 0.504, 0.000
 0.505, 0.000
 0.505, 0.000
 0.506, 0.000
 0.507, 0.000
 0.507, 0.000
 0.508, 0.000
 0.509, 0.000
 0.509, 0.000
 0.510, 0.000
 0.511, 0.000
 0.511, 0.000
 0.512, 0.000
 0.513, 0.000
 0.513, 0.000
 0.514, 0.000
 0.515, 0.000
 0.515, 0.000
 0.516, 0.000
 0.517, 0.000
 0.517, 0.000
 0.518, 0.000
 0.519, 0.000
 0.519, 0.000
 0.520, 0.000
 0.521, 0.000
 0.521, 0.000
 0.522, 0.000
 0.523, 0.000
 0.523, 0.000
 0.524, 0.000
 0.525, 0.000
 0.525, 0.000
 0.526, 0.000
 0.527, 0.000
 0.527, 0.000
 0.528, 0.000
 0.529, 0.000
 0.529, 0.000
 0.530, 0.000
 0.531, 0.000
 0.531, 0.000
 0.532, 0.000
 0.533, 0.000
 0.533, 0.000
 0.534, 0.000
 0.535, 0.000
 0.535, 0.000
 0.536, 0.000
 0.537, 0.000
 0.537, 0.000
 0.538, 0.000
 0.539, 0.000
 0.539, 0.000
 0.540, 0.000
 0.541, 0.000
 0.541, 0.000
 0.542, 0.000
 0.543, 0.000
 0.543, 0.000
 0.544, 0.000
 0.545, 0.000
 0.545, 0.000
 0.546, 0.000
 0.547, 0.000
 0.547, 0.000
 0.548, 0.000
 0.549, 0.000
 0.549, 0.000
 0.550, 0.000
 0.551, 0.000
 0.551, 0.000
 0.552, 0.000
 0.553, 0.000
 0.553, 0.000
 0.554, 0.000
 0.555, 0.000
 0.555, 0.000
 0.556, 0.000
 0.557, 0.000
 0.557, 0.000
 0.558, 0.000
 0.559, 0.000
 0.559, 0.000
 0.560, 0.000
 0.561, 0.000
 0.561, 0.000
 0.562, 0.000
 0.563, 0.000
 0.563, 0.000
 0.564, 0.000
 0.565, 0.000
 0.565, 0.000
 0.566, 0.000
 0.567, 0.000
 0.567, 0.000
 0.568, 0.000
 0.569, 0.000
 0.569, 0.000
 0.570, 0.000
 0.571, 0.000
 0.571, 0.000
 0.572, 0.000
 0.573, 0.000
 0.573, 0.000
 0.574, 0.000
 0.575, 0.000
 0.575, 0.000
 0.576, 0.000
 0.577, 0.000
 0.577, 0.000
 0.578, 0.000
 0.579, 0.000
 0.579, 0.000
 0.580, 0.000
 0.581, 0.000
 0.581, 0.000
 0.582, 0.000
 0.583, 0.000
 0.583, 0.000
 0.584, 0.000
 0.585, 0.000
 0.585, 0.000
 0.586, 0.000
 0.587, 0.000
 0.587, 0.000
 0.588, 0.000
 0.589, 0.000
 0.589, 0.000
 0.590, 0.000
 0.591, 0.000
 0.591, 0.000
 0.592, 0.000
 0.593, 0.000
 0.593, 0.000
 0.594, 0.000
 0.595, 0.000
 0.595, 0.000
 0.596, 0.000
 0.597, 0.000
 0.597, 0.000
 0.598, 0.000
 0.599, 0.000
 0.599, 0.000
 0.600, 0.000
 0.601, 0.000
 0.601, 0.000
 0.602, 0.000
 0.603, 0.000
 0.603, 0.000
 0.604, 0.000
 0.605, 0.000
 0.605, 0.000
 0.606, 0.000
 0.607, 0.000
 0.607, 0.000
 0.608, 0.000
 0.609, 0.000
 0.609, 0.000
 0.610, 0.000
 0.611, 0.000
 0.611, 0.000
 0.612, 0.000
 0.613, 0.000
 0.613, 0.000
 0.614, 0.000
 0.615, 0.000
 0.615, 0.000
 0.616, 0.000
 0.617, 0.000
 0.617, 0.000
 0.618, 0.000
 0.619, 0.000
 0.619, 0.000
 0.620, 0.000
 0.621, 0.000
 0.621, 0.000
 0.622, 0.000
 0.623, 0.000
 0.623, 0.000
 0.624, 0.000
 0.625, 0.000
 0.625, 0.000
 0.626, 0.000
 0.627, 0.000
 0.627, 0.000
 0.628, 0.000
 0.629, 0.000
 0.629, 0.000
 0.630, 0.000
 0.631, 0.000
 0.631, 0.000
 0.632, 0.000
 0.633, 0.000
 0.633, 0.000
 0.634, 0.000
 0.635, 0.000
 0.635, 0.000
 0.636, 0.000
 0.637, 0.000
 0.637, 0.000
 0.638, 0.000
 0.639, 0.000
 0.639, 0.000
 0.640, 0.000
 0.641, 0.000
 0.641, 0.000
 0.642, 0.000
 0.643, 0.000
 0.643, 0.000
 0.644, 0.000
 0.645, 0.000
 0.645, 0.000
 0.646, 0.000
 0.647, 0.000
 0.647, 0.000
 0.648, 0.000
 0.649, 0.000
 0.649, 0.000
 0.650, 0.000
 0.651, 0.000
 0.651, 0.000
 0.652, 0.000
 0.653, 0.000
 0.653, 0.000
 0.654, 0.000
 0.655, 0.000
 0.655, 0.000
 0.656, 0.000
 0.657, 0.000
 0.657, 0.000
 0.658, 0.000
 0.659, 0.000
 0.659, 0.000
 0.660, 0.000
 0.661, 0.000
 0.661, 0.000
 0.662, 0.000
 0.663, 0.000
 0.663, 0.000
 0.664, 0.000
 0.665, 0.000
 0.665, 0.000
 0.666, 0.000
 0.667, 0.000
 0.667, 0.000
 0.668, 0.000
 0.669, 0.000
 0.669, 0.000
 0.670, 0.000
 0.671, 0.000
 0.671, 0.000
 0.672, 0.000
 0.673, 0.000
 0.673, 0.000
 0.674, 0.000
 0.675, 0.000
 0.675, 0.000
 0.676, 0.000
 0.677, 0.000
 0.677, 0.000
 0.678, 0.000
 0.679, 0.000
 0.679, 0.000
 0.680, 0.000
 0.681, 0.000
 0.681, 0.000
 0.682, 0.000
 0.683, 0.000
 0.683, 0.000
 0.684, 0.000
 0.685, 0.000
 0.685, 0.000
 0.686, 0.000
 0.687, 0.000
 0.687, 0.000
 0.688, 0.000
 0.689, 0.000
 0.689, 0.000
 0.690, 0.000
 0.691, 0.000
 0.691, 0.000
 0.692, 0.000
 0.693, 0.000
 0.693, 0.000
 0.694, 0.000
 0.695, 0.000
 0.695, 0.000
 0.696, 0.000
 0.697, 0.000
 0.697, 0.000
 0.698, 0.000
 0.699, 0.000
 0.699, 0.000
 0.700, 0.000
 0.701, 0.000
 0.701, 0.000
 0.702, 0.000
 0.703, 0.000
 0.703, 0.000
 0.704, 0.000
 0.705, 0.000
 0.705, 0.000
 0.706, 0.000
 0.707, 0.000
 0.707, 0.000
 0.708, 0.000
 0.709, 0.000
 0.709, 0.000
 0.710, 0.000
 0.711, 0.000
 0.711, 0.000
 0.712, 0.000
 0.713, 0.000
 0.713, 0.000
 0.714, 0.000
 0.715, 0.000
 0.715, 0.000
 0.716, 0.000
 0.717, 0.000
 0.717, 0.000
 0.718, 0.000
 0.719, 0.000
 0.719, 0.000
 0.720, 0.000
 0.721, 0.000
 0.721, 0.000
 0.722, 0.000
 0.723, 0.000
 0.723, 0.000
 0.724, 0.000
 0.725, 0.000
 0.725, 0.000
 0.726, 0.000
 0.727, 0.000
 0.727, 0.000
 0.728, 0.000
 0.729, 0.000
 0.729, 0.000
 0.730, 0.000
 0.731, 0.000
 0.731, 0.000
 0.732, 0.000
 0.733, 0.000
 0.733, 0.000
 0.734, 0.000
 0.735, 0.000
 0.735, 0.000
 0.736, 0.000
 0.737, 0.000
 0.737, 0.000
 0.738, 0.000
 0.739, 0.000
 0.739, 0.000
 0.740, 0.000
 0.741, 0.000
 0.741, 0.000
 0.742, 0.000
 0.743, 0.000
 0.743, 0.000
 0.744, 0.000
 0.745, 0.000
 0.745, 0.000
 0.746, 0.000
 0.747, 0.000
 0.747, 0.000
 0.748, 0.000
 0.749, 0.000
 0.749, 0.000
 0.750, 0.000
 0.751, 0.000
 0.751, 0.000
 0.752, 0.000
 0.753, 0.000
 0.753, 0.000
 0.754, 0.000
 0.755, 0.000
 0.755, 0.000
 0.756, 0.000
 0.757, 0.000
 0.757, 0.000
 0.758, 0.000
 0.759, 0.000
 0.759, 0.000
 0.760, 0.000
 0.761, 0.000
 0.761, 0.000
 0.762, 0.000
 0.763, 0.000
 0.763, 0.000
 0.764, 0.000
 0.765, 0.000
 0.765, 0.000
 0.766, 0.000
 0.767, 0.000
 0.767, 0.000
 0.768, 0.000
 0.769, 0.000
 0.769, 0.000
 0.770, 0.000
 0.771, 0.000
 0.771, 0.000
 0.772, 0.000
 0.773, 0.000
 0.773, 0.000
 0.774, 0.000
 0.775, 0.000
 0.775, 0.000
 0.776, 0.000
 0.777, 0.000
 0.777, 0.000
 0.778, 0.000
 0.779, 0.000
 0.779, 0.000
 0.780, 0.000
 0.781, 0.000
 0.781, 0.000
 0.782, 0.000
 0.783, 0.000
 0.783, 0.000
 0.784, 0.000
 0.785, 0.000
 0.785, 0.000
 0.786, 0.000
 0.787, 0.000
 0.787, 0.000
 0.788, 0.000
 0.789, 0.000
 0.789, 0.000
 0.790, 0.000
 0.791, 0.000
 0.791, 0.000
 0.792, 0.000
 0.793, 0.000
 0.793, 0.000
 0.794, 0.000
 0.795, 0.000
 0.795, 0.000
 0.796, 0.000
 0.797, 0.000
 0.797, 0.000
 0.798, 0.000
 0.799, 0.000
 0.799, 0.000
 0.800, 0.000
 0.801, 0.000
 0.801, 0.000
 0.802, 0.000
 0.803, 0.000
 0.803, 0.000
 0.804, 0.000
 0.805, 0.000
 0.805, 0.000
 0.806, 0.000
 0.807, 0.000
 0.807, 0.000
 0.808, 0.000
 0.809, 0.000
 0.809, 0.000
 0.810, 0.000
 0.811, 0.000
 0.811, 0.000
 0.812, 0.000
 0.813, 0.000
 0.813, 0.000
 0.814, 0.000
 0.815, 0.000
 0.815, 0.000
 0.816, 0.000
 0.817, 0.000
 0.817, 0.000
 0.818, 0.000
 0.819, 0.000
 0.819, 0.000
 0.820, 0.000
 0.821, 0.000
 0.821, 0.000
 0.822, 0.000
 0.823, 0.000
 0.823, 0.000
 0.824, 0.000
 0.825, 0.000
 0.825, 0.000
 0.826, 0.000
 0.827, 0.000
 0.827, 0.000
 0.828, 0.000
 0.829, 0.000
 0.829, 0.000
 0.830, 0.000
 0.831, 0.000
 0.831, 0.000
 0.832, 0.000
 0.833, 0.000
 0.833, 0.000
 0.834, 0.000
 0.835, 0.000
 0.835, 0.000
 0.836, 0.000
 0.837, 0.000
 0.837, 0.000
 0.838, 0.000
 0.839, 0.000
 0.839, 0.000
 0.840, 0.000
 0.841, 0.000
 0.841, 0.000
 0.842, 0.000
 0.843, 0.000
 0.843, 0.000
 0.844, 0.000
 0.845, 0.000
 0.845, 0.000
 0.846, 0.000
 0.847, 0.000
 0.847, 0.000
 0.848, 0.000
 0.849, 0.000
 0.849, 0.000
 0.850, 0.000
 0.851, 0.000
 0.851, 0.000
 0.852, 0.000
 0.853, 0.000
 0.853, 0.000
 0.854, 0.000
 0.855, 0.000
 0.855, 0.000
 0.856, 0.000
 0.857, 0.000
 0.857, 0.000
 0.858, 0.000
 0.859, 0.000
 0.859, 0.000
 0.860, 0.000
 0.861, 0.000
 0.861, 0.000
 0.862, 0.000
 0.863, 0.000
 0.863, 0.000
 0.864, 0.000
 0.865, 0.000
 0.865, 0.000
 0.866, 0.000
 0.867, 0.000
 0.867, 0.000
 0.868, 0.000
 0.869, 0.000
 0.869, 0.000
 0.870, 0.000
 0.871, 0.000
 0.871, 0.000
 0.872, 0.000
 0.873, 0.000
 0.873, 0.000
 0.874, 0.000
 0.875, 0.000
 0.875, 0.000
 0.876, 0.000
 0.877, 0.000
 0.877, 0.000
 0.878, 0.000
 0.879, 0.000
 0.879, 0.000
 0.880, 0.000
 0.881, 0.000
 0.881, 0.000
 0.882, 0.000
 0.883, 0.000
 0.883, 0.000
 0.884, 0.000
 0.885, 0.000
 0.885, 0.000
 0.886, 0.000
 0.887, 0.000
 0.887, 0.000
 0.888, 0.000
 0.889, 0.000
 0.889, 0.000
 0.890, 0.000
 0.891, 0.000
 0.891, 0.000
 0.892, 0.000
 0.893, 0.000
 0.893, 0.000
 0.894, 0.000
 0.895, 0.000
 0.895, 0.000
 0.896, 0.000
 0.897, 0.000
 0.897, 0.000
 0.898, 0.000
 0.899, 0.000
 0.899, 0.000
 0.900, 0.000
 0.901, 0.000
 0.901, 0.000
 0.902, 0.000
 0.903, 0.000
 0.903, 0.000
 0.904, 0.000
 0.905, 0.000
 0.905, 0.000
 0.906, 0.000
 0.907, 0.000
 0.907, 0.000
 0.908, 0.000
 0.909, 0.000
 0.909, 0.000
 0.910, 0.000
 0.911, 0.000
 0.911, 0.000
 0.912, 0.000
 0.913, 0.000
 0.913, 0.000
 0.914, 0.000
 0.915, 0.000
 0.915, 0.000
 0.916, 0.000
 0.917, 0.000
 0.917, 0.000
 0.918, 0.000
 0.919, 0.000
 0.919, 0.000
 0.920, 0.000
 0.921, 0.000
 0.921, 0.000
 0.922, 0.000
 0.923, 0.000
 0.923, 0.000
 0.924, 0.000
 0.925, 0.000
 0.925, 0.000
 0.926, 0.000
 0.927, 0.000
 0.927, 0.000
 0.928, 0.000
 0.929, 0.000
 0.929, 0.000
 0.930, 0.000
 0.931, 0.000
 0.931, 0.000
 0.932, 0.000
 0.933, 0.000
 0.933, 0.000
 0.934, 0.000
 0.935, 0.000
 0.935, 0.000
 0.936, 0.000
 0.937, 0.000
 0.937, 0.000
 0.938, 0.000
 0.939, 0.000
 0.939, 0.000
 0.940, 0.000
 0.941, 0.000
 0.941, 0.000
 0.942, 0.000
 0.943, 0.000
 0.943, 0.000
 0.944, 0.000
 0.945, 0.000
 0.945, 0.000
 0.946, 0.000
 0.947, 0.000
 0.947, 0.000
 0.948, 0.000
 0.949, 0.000
 0.949, 0.000
 0.950, 0.000
 0.951, 0.000
 0.951, 0.000
 0.952, 0.000
 0.953, 0.000
 0.953, 0.000
 0.954, 0.000
 0.955, 0.000
 0.955, 0.000
 0.956, 0.000
 0.957, 0.000
 0.957, 0.000
 0.958, 0.000
 0.959, 0.000
 0.959, 0.000
 0.960, 0.000
 0.961, 0.000
 0.961, 0.000
 0.962, 0.000
 0.963, 0.000
 0.963, 0.000
 0.964, 0.000
 0.965, 0.000
 0.965, 0.000
 0.966, 0.000
 0.967, 0.000
 0.967, 0.000
 0.968, 0.000
 0.969, 0.000
 0.969, 0.000
 0.970, 0.000
 0.971, 0.000
 0.971, 0.000
 0.972, 0.000
 0.973, 0.000
 0.973, 0.000
 0.974, 0.000
 0.975, 0.000
 0.975, 0.000
 0.976, 0.000
 0.977, 0.000
 0.977, 0.000
 0.978, 0.000
 0.979, 0.000
 0.979, 0.000
 0.980, 0.000
 0.981, 0.000
 0.981, 0.000
 0.982, 0.000
 0.983, 0.000
 0.983, 0.000
 0.984, 0.000
 0.985, 0.000
 0.985, 0.000
 0.986, 0.000
 0.987, 0.000
 0.987, 0.000
 0.988, 0.000
 0.989, 0.000
 0.989, 0.000
 0.990, 0.000
 0.991, 0.000
 0.991, 0.000
 0.992, 0.000
 0.993, 0.000
 0.993, 0.000
 0.994, 0.000
 0.995, 0.000
 0.995, 0.000
 0.996, 0.000
 0.997, 0.000
 0.997, 0.000
 0.998, 0.000
 0.999, 0.000
 0.999, 0.000


==> dynamic_exploration_castalia_volume.csv <==
NORMALIZED_TIME, VOLUME_PERCENT_ERROR
 0.000, 1.711
 0.001, 1.277
 0.001, 1.283
 0.002, 1.291
 0.003, 1.266
 0.003, 1.202
 0.004, 1.184
 0.005, 1.179
 0.005, 1.179
 0.006, 1.178
 0.007, 1.149
 0.007, 1.214
 0.008, 1.179
 0.009, 1.105
 0.009, 1.070
 0.010, 1.024
 0.011, 0.960
 0.011, 0.891
 0.012, 0.681
 0.013, 0.624
 0.013, 0.579
 0.014, 0.571
 0.015, 0.590
 0.015, 0.603
 0.016, 0.606
 0.017, 0.618
 0.017, 0.620
 0.018, 0.668
 0.019, 0.669
 0.019, 0.714
 0.020, 0.808
 0.021, 0.865
 0.021, 0.913
 0.022, 0.952
 0.023, 0.983
 0.023, 0.989
 0.024, 0.990
 0.025, 1.011
 0.025, 1.012
 0.026, 1.027
 0.027, 1.033
 0.027, 1.033
 0.028, 1.036
 0.029, 1.733
 0.029, 1.733
 0.030, 1.945
 0.031, 2.070
 0.031, 2.010
 0.032, 1.994
 0.033, 1.986
 0.033, 1.996
 0.034, 2.035
 0.035, 2.140
 0.035, 2.211
 0.036, 2.281
 0.037, 2.470
 0.037, 2.571
 0.038, 2.754
 0.039, 2.810
 0.039, 3.033
 0.040, 3.045
 0.041, 3.193
 0.041, 3.238
 0.042, 3.328
 0.043, 3.321
 0.043, 3.403
 0.044, 3.437
 0.045, 3.449
 0.045, 3.630
 0.046, 3.662
 0.047, 3.708
 0.047, 3.896
 0.048, 3.986
 0.049, 4.148
 0.049, 4.191
 0.050, 4.285
 0.051, 4.302
 0.051, 4.356
 0.052, 4.372
 0.053, 4.396
 0.053, 4.410
 0.054, 4.431
 0.055, 4.492
 0.055, 4.500
 0.056, 4.507
 0.057, 4.583
 0.057, 4.672
 0.058, 4.758
 0.059, 4.804
 0.059, 4.866
 0.060, 4.802
 0.061, 4.813
 0.061, 4.845
 0.062, 4.875
 0.063, 4.930
 0.063, 4.948
 0.064, 4.970
 0.065, 4.969
 0.065, 4.954
 0.066, 4.950
 0.067, 4.941
 0.067, 4.952
 0.068, 4.937
 0.069, 5.015
 0.069, 4.999
 0.070, 5.068
 0.071, 5.063
 0.071, 5.038
 0.072, 4.938
 0.073, 4.889
 0.073, 4.830
 0.074, 4.778
 0.075, 4.154
 0.075, 3.942
 0.076, 3.766
 0.077, 3.618
 0.077, 3.596
 0.078, 3.591
 0.079, 3.585
 0.079, 3.585
 0.080, 3.583
 0.081, 3.583
 0.081, 3.575
 0.082, 3.576
 0.083, 3.574
 0.083, 3.572
 0.084, 3.579
 0.085, 3.520
 0.085, 3.514
 0.086, 3.529
 0.087, 3.572
 0.087, 3.652
 0.088, 3.674
 0.089, 3.666
 0.089, 3.700
 0.090, 3.771
 0.091, 3.773
 0.091, 3.772
 0.092, 3.780
 0.093, 3.861
 0.093, 3.881
 0.094, 3.888
 0.095, 3.953
 0.095, 3.962
 0.096, 3.971
 0.097, 3.987
 0.097, 4.041
 0.098, 4.041
 0.099, 4.041
 0.099, 4.041
 0.100, 4.041
 0.101, 4.334
 0.101, 4.491
 0.102, 4.504
 0.103, 4.506
 0.103, 4.490
 0.104, 4.502
 0.105, 4.503
 0.105, 4.449
 0.106, 4.412
 0.107, 4.327
 0.107, 4.236
 0.108, 4.194
 0.109, 4.208
 0.109, 4.224
 0.110, 4.224
 0.111, 4.290
 0.111, 4.299
 0.112, 4.335
 0.113, 4.351
 0.113, 4.402
 0.114, 4.417
 0.115, 4.449
 0.115, 4.512
 0.116, 4.617
 0.117, 4.672
 0.117, 4.785
 0.118, 4.856
 0.119, 4.930
 0.119, 5.071
 0.120, 5.158
 0.121, 5.215
 0.121, 5.214
 0.122, 5.278
 0.123, 5.380
 0.123, 5.448
 0.124, 5.444
 0.125, 5.481
 0.125, 5.513
 0.126, 5.529
 0.127, 5.533
 0.127, 5.528
 0.128, 5.548
 0.129, 5.543
 0.129, 5.542
 0.130, 5.546
 0.131, 5.526
 0.131, 5.506
 0.132, 5.468
 0.133, 5.436
 0.133, 5.393
 0.134, 5.380
 0.135, 5.318
 0.135, 5.285
 0.136, 5.262
 0.137, 5.258
 0.137, 5.250
 0.138, 5.251
 0.139, 5.247
 0.139, 5.227
 0.140, 5.234
 0.141, 5.232
 0.141, 5.215
 0.142, 5.194
 0.143, 5.183
 0.143, 5.161
 0.144, 5.126
 0.145, 5.103
 0.145, 5.061
 0.146, 5.026
 0.147, 5.009
 0.147, 4.989
 0.148, 4.987
 0.149, 4.983
 0.149, 4.581
 0.150, 4.521
 0.151, 3.855
 0.151, 3.626
 0.152, 3.440
 0.153, 3.297
 0.153, 3.145
 0.154, 2.965
 0.155, 2.898
 0.155, 2.984
 0.156, 2.991
 0.157, 3.013
 0.157, 3.014
 0.158, 3.055
 0.159, 3.093
 0.159, 3.098
 0.160, 3.108
 0.161, 3.107
 0.161, 3.090
 0.162, 3.088
 0.163, 3.077
 0.163, 3.066
 0.164, 3.064
 0.165, 3.040
 0.165, 3.056
 0.166, 3.018
 0.167, 2.987
 0.167, 2.984
 0.168, 2.967
 0.169, 2.962
 0.169, 2.941
 0.170, 2.924
 0.171, 2.895
 0.171, 2.883
 0.172, 2.848
 0.173, 2.826
 0.173, 2.792
 0.174, 2.727
 0.175, 2.650
 0.175, 2.615
 0.176, 2.613
 0.177, 2.608
 0.177, 2.441
 0.178, 2.365
 0.179, 2.306
 0.179, 2.208
 0.180, 2.200
 0.181, 2.167
 0.181, 1.960
 0.182, 1.902
 0.183, 1.883
 0.183, 1.880
 0.184, 1.878
 0.185, 1.872
 0.185, 1.868
 0.186, 1.861
 0.187, 1.842
 0.187, 1.855
 0.188, 1.856
 0.189, 1.900
 0.189, 1.900
 0.190, 1.900
 0.191, 1.900
 0.191, 1.900
 0.192, 1.900
 0.193, 2.036
 0.193, 1.507
 0.194, 2.512
 0.195, 3.139
 0.195, 3.399
 0.196, 3.617
 0.197, 3.725
 0.197, 3.705
 0.198, 3.764
 0.199, 3.849
 0.199, 3.831
 0.200, 3.859
 0.201, 3.908
 0.201, 3.914
 0.202, 3.904
 0.203, 3.922
 0.203, 4.035
 0.204, 4.039
 0.205, 4.036
 0.205, 4.026
 0.206, 4.021
 0.207, 4.043
 0.207, 4.034
 0.208, 4.049
 0.209, 4.069
 0.209, 4.065
 0.210, 4.108
 0.211, 4.102
 0.211, 4.110
 0.212, 4.213
 0.213, 4.217
 0.213, 4.881
 0.214, 5.147
 0.215, 5.354
 0.215, 5.411
 0.216, 5.455
 0.217, 5.448
 0.217, 5.446
 0.218, 5.444
 0.219, 5.605
 0.219, 5.592
 0.220, 5.571
 0.221, 5.521
 0.221, 5.510
 0.222, 5.512
 0.223, 5.494
 0.223, 5.479
 0.224, 5.477
 0.225, 5.471
 0.225, 5.113
 0.226, 4.819
 0.227, 4.648
 0.227, 4.628
 0.228, 4.625
 0.229, 4.619
 0.229, 4.696
 0.230, 4.711
 0.231, 4.795
 0.231, 4.843
 0.232, 4.881
 0.233, 4.881
 0.233, 4.878
 0.234, 4.604
 0.235, 4.490
 0.235, 4.390
 0.236, 4.411
 0.237, 4.496
 0.237, 4.614
 0.238, 4.756
 0.239, 4.843
 0.239, 4.921
 0.240, 5.090
 0.241, 5.143
 0.241, 5.185
 0.242, 5.182
 0.243, 5.260
 0.243, 5.223
 0.244, 5.272
 0.245, 5.337
 0.245, 5.326
 0.246, 5.356
 0.247, 5.370
 0.247, 5.402
 0.248, 5.420
 0.249, 5.435
 0.249, 5.431
 0.250, 5.509
 0.251, 5.513
 0.251, 5.514
 0.252, 5.532
 0.253, 5.528
 0.253, 5.545
 0.254, 5.536
 0.255, 5.548
 0.255, 5.555
 0.256, 5.557
 0.257, 5.543
 0.257, 5.536
 0.258, 5.510
 0.259, 5.478
 0.259, 5.418
 0.260, 5.409
 0.261, 5.400
 0.261, 5.375
 0.262, 5.285
 0.263, 5.241
 0.263, 5.218
 0.264, 5.138
 0.265, 5.119
 0.265, 5.017
 0.266, 4.836
 0.267, 4.824
 0.267, 4.688
 0.268, 4.524
 0.269, 4.505
 0.269, 4.434
 0.270, 4.375
 0.271, 4.371
 0.271, 4.372
 0.272, 4.336
 0.273, 4.335
 0.273, 4.335
 0.274, 4.321
 0.275, 3.777
 0.275, 2.912
 0.276, 2.587
 0.277, 2.380
 0.277, 2.275
 0.278, 2.263
 0.279, 2.252
 0.279, 2.249
 0.280, 2.228
 0.281, 2.213
 0.281, 2.201
 0.282, 2.173
 0.283, 2.168
 0.283, 2.128
 0.284, 2.018
 0.285, 1.925
 0.285, 1.878
 0.286, 1.846
 0.287, 1.846
 0.287, 1.846
 0.288, 1.846
 0.289, 1.847
 0.289, 1.784
 0.290, 1.603
 0.291, 1.597
 0.291, 1.570
 0.292, 1.544
 0.293, 1.481
 0.293, 1.481
 0.294, 1.477
 0.295, 1.476
 0.295, 1.471
 0.296, 1.459
 0.297, 1.459
 0.297, 1.459
 0.298, 1.459
 0.299, 1.459
 0.299, 1.459
 0.300, 1.439
 0.301, 1.180
 0.301, 1.156
 0.302, 1.150
 0.303, 1.151
 0.303, 1.158
 0.304, 1.138
 0.305, 0.976
 0.305, 0.906
 0.306, 0.884
 0.307, 0.918
 0.307, 0.989
 0.308, 0.979
 0.309, 1.055
 0.309, 1.067
 0.310, 1.074
 0.311, 1.100
 0.311, 1.091
 0.312, 1.146
 0.313, 1.146
 0.313, 1.144
 0.314, 1.179
 0.315, 1.179
 0.315, 1.259
 0.316, 1.277
 0.317, 1.286
 0.317, 1.313
 0.318, 1.317
 0.319, 1.313
 0.319, 1.348
 0.320, 1.347
 0.321, 1.337
 0.321, 1.317
 0.322, 1.316
 0.323, 1.317
 0.323, 1.315
 0.324, 1.316
 0.325, 1.308
 0.325, 1.305
 0.326, 1.322
 0.327, 1.318
 0.327, 1.315
 0.328, 1.269
 0.329, 1.233
 0.329, 1.236
 0.330, 1.227
 0.331, 1.221
 0.331, 1.221
 0.332, 1.221
 0.333, 1.204
 0.333, 1.160
 0.334, 1.132
 0.335, 1.132
 0.335, 1.128
 0.336, 1.084
 0.337, 1.065
 0.337, 1.050
 0.338, 1.017
 0.339, 0.949
 0.339, 0.814
 0.340, 0.802
 0.341, 0.792
 0.341, 0.777
 0.342, 0.721
 0.343, 0.718
 0.343, 0.677
 0.344, 0.629
 0.345, 0.627
 0.345, 0.624
 0.346, 0.620
 0.347, 0.610
 0.347, 0.543
 0.348, 0.540
 0.349, 0.533
 0.349, 0.509
 0.350, 0.507
 0.351, 0.504
 0.351, 0.483
 0.352, 0.446
 0.353, 0.443
 0.353, 0.440
 0.354, 0.407
 0.355, 0.377
 0.355, 0.360
 0.356, 0.320
 0.357, 0.308
 0.357, 0.305
 0.358, 0.303
 0.359, 0.300
 0.359, 0.299
 0.360, 0.294
 0.361, 0.277
 0.361, 0.276
 0.362, 0.276
 0.363, 0.275
 0.363, 0.273
 0.364, 0.272
 0.365, 0.294
 0.365, 0.336
 0.366, 0.338
 0.367, 0.341
 0.367, 0.365
 0.368, 0.373
 0.369, 0.374
 0.369, 0.370
 0.370, 0.368
 0.371, 0.356
 0.371, 0.356
 0.372, 0.356
 0.373, 0.355
 0.373, 0.339
 0.374, 0.315
 0.375, 0.243
 0.375, 0.245
 0.376, 0.247
 0.377, 0.249
 0.377, 0.254
 0.378, 0.250
 0.379, 0.270
 0.379, 0.264
 0.380, 0.300
 0.381, 0.298
 0.381, 0.293
 0.382, 0.269
 0.383, 0.253
 0.383, 0.265
 0.384, 0.236
 0.385, 0.235
 0.385, 0.237
 0.386, 0.231
 0.387, 0.261
 0.387, 0.262
 0.388, 0.263
 0.389, 0.286
 0.389, 0.285
 0.390, 0.285
 0.391, 0.297
 0.391, 0.297
 0.392, 0.294
 0.393, 0.293
 0.393, 0.302
 0.394, 0.305
 0.395, 0.319
 0.395, 0.319
 0.396, 0.319
 0.397, 0.319
 0.397, 0.319
 0.398, 0.317
 0.399, 0.300
 0.399, 0.260
 0.400, 0.251
 0.401, 0.237
 0.401, 0.234
 0.402, 0.231
 0.403, 0.216
 0.403, 0.215
 0.404, 0.213
 0.405, 0.180
 0.405, 0.176
 0.406, 0.174
 0.407, 0.162
 0.407, 0.162
 0.408, 0.162
 0.409, 0.162
 0.409, 0.162
 0.410, 0.162
 0.411, 0.162
 0.411, 0.155
 0.412, 0.151
 0.413, 0.130
 0.413, 0.109
 0.414, 0.106
 0.415, 0.104
 0.415, 0.102
 0.416, 0.091
 0.417, 0.064
 0.417, 0.063
 0.418, 0.059
 0.419, 0.051
 0.419, 0.013
 0.420,-0.009
 0.421,-0.013
 0.421,-0.023
 0.422,-0.070
 0.423,-0.075
 0.423,-0.099
 0.424,-0.169
 0.425,-0.174
 0.425,-0.222
 0.426,-0.224
 0.427,-0.226
 0.427,-0.262
 0.428,-0.264
 0.429,-0.291
 0.429,-0.291
 0.430,-0.291
 0.431,-0.291
 0.431,-0.291
 0.432,-0.291
 0.433,-0.291
 0.433,-0.321
 0.434,-0.329
 0.435,-0.336
 0.435,-0.331
 0.436,-0.310
 0.437,-0.309
 0.437,-0.309
 0.438,-0.307
 0.439,-0.312
 0.439,-0.298
 0.440,-0.299
 0.441,-0.301
 0.441,-0.304
 0.442,-0.297
 0.443,-0.287
 0.443,-0.288
 0.444,-0.288
 0.445,-0.288
 0.445,-0.288
 0.446,-0.288
 0.447,-0.288
 0.447,-0.298
 0.448,-0.309
 0.449,-0.311
 0.449,-0.324
 0.450,-0.328
 0.451,-0.334
 0.451,-0.355
 0.452,-0.357
 0.453,-0.358
 0.453,-0.358
 0.454,-0.366
 0.455,-0.367
 0.455,-0.368
 0.456,-0.371
 0.457,-0.372
 0.457,-0.372
 0.458,-0.375
 0.459,-0.379
 0.459,-0.382
 0.460,-0.382
 0.461,-0.383
 0.461,-0.385
 0.462,-0.390
 0.463,-0.390
 0.463,-0.390
 0.464,-0.390
 0.465,-0.390
 0.465,-0.390
 0.466,-0.390
 0.467,-0.390
 0.467,-0.390
 0.468,-0.390
 0.469,-0.390
 0.469,-0.390
 0.470,-0.390
 0.471,-0.390
 0.471,-0.390
 0.472,-0.387
 0.473,-0.385
 0.473,-0.386
 0.474,-0.394
 0.475,-0.401
 0.475,-0.408
 0.476,-0.412
 0.477,-0.413
 0.477,-0.413
 0.478,-0.413
 0.479,-0.413
 0.479,-0.413
 0.480,-0.413
 0.481,-0.414
 0.481,-0.417
 0.482,-0.425
 0.483,-0.434
 0.483,-0.435
 0.484,-0.435
 0.485,-0.435
 0.485,-0.435
 0.486,-0.437
 0.487,-0.442
 0.487,-0.450
 0.488,-0.453
 0.489,-0.453
 0.489,-0.453
 0.490,-0.453
 0.491,-0.453
 0.491,-0.453
 0.492,-0.453
 0.493,-0.455
 0.493,-0.460
 0.494,-0.466
 0.495,-0.469
 0.495,-0.472
 0.496,-0.475
 0.497,-0.478
 0.497,-0.478
 0.498,-0.478
 0.499,-0.478
 0.499,-0.478
 0.500,-0.478
 0.501,-0.478
 0.501,-0.479
 0.502,-0.480
 0.503,-0.483
 0.503,-0.479
 0.504,-0.480
 0.505,-0.480
 0.505,-0.477
 0.506,-0.474
 0.507,-0.469
 0.507,-0.463
 0.508,-0.462
 0.509,-0.459
 0.509,-0.457
 0.510,-0.454
 0.511,-0.452
 0.511,-0.453
 0.512,-0.453
 0.513,-0.453
 0.513,-0.453
 0.514,-0.452
 0.515,-0.449
 0.515,-0.451
 0.516,-0.459
 0.517,-0.465
 0.517,-0.468
 0.518,-0.472
 0.519,-0.475
 0.519,-0.475
 0.520,-0.475
 0.521,-0.474
 0.521,-0.475
 0.522,-0.478
 0.523,-0.481
 0.523,-0.485
 0.524,-0.486
 0.525,-0.490
 0.525,-0.493
 0.526,-0.495
 0.527,-0.498
 0.527,-0.500
 0.528,-0.501
 0.529,-0.501
 0.529,-0.501
 0.530,-0.501
 0.531,-0.501
 0.531,-0.501
 0.532,-0.501
 0.533,-0.501
 0.533,-0.502
 0.534,-0.501
 0.535,-0.500
 0.535,-0.501
 0.536,-0.501
 0.537,-0.501
 0.537,-0.501
 0.538,-0.501
 0.539,-0.501
 0.539,-0.501
 0.540,-0.501
 0.541,-0.502
 0.541,-0.505
 0.542,-0.508
 0.543,-0.506
 0.543,-0.504
 0.544,-0.505
 0.545,-0.505
 0.545,-0.507
 0.546,-0.508
 0.547,-0.510
 0.547,-0.512
 0.548,-0.512
 0.549,-0.511
 0.549,-0.512
 0.550,-0.513
 0.551,-0.513
 0.551,-0.513
 0.552,-0.513
 0.553,-0.513
 0.553,-0.513
 0.554,-0.513
 0.555,-0.514
 0.555,-0.515
 0.556,-0.516
 0.557,-0.518
 0.557,-0.519
 0.558,-0.518
 0.559,-0.517
 0.559,-0.518
 0.560,-0.519
 0.561,-0.521
 0.561,-0.523
 0.562,-0.524
 0.563,-0.526
 0.563,-0.529
 0.564,-0.529
 0.565,-0.529
 0.565,-0.529
 0.566,-0.529
 0.567,-0.529
 0.567,-0.532
 0.568,-0.535
 0.569,-0.533
 0.569,-0.522
 0.570,-0.517
 0.571,-0.517
 0.571,-0.517
 0.572,-0.517
 0.573,-0.513
 0.573,-0.497
 0.574,-0.492
 0.575,-0.493
 0.575,-0.494
 0.576,-0.499
 0.577,-0.500
 0.577,-0.502
 0.578,-0.502
 0.579,-0.502
 0.579,-0.502
 0.580,-0.502
 0.581,-0.504
 0.581,-0.505
 0.582,-0.507
 0.583,-0.509
 0.583,-0.509
 0.584,-0.509
 0.585,-0.509
 0.585,-0.510
 0.586,-0.510
 0.587,-0.511
 0.587,-0.513
 0.588,-0.515
 0.589,-0.513
 0.589,-0.514
 0.590,-0.514
 0.591,-0.514
 0.591,-0.514
 0.592,-0.514
 0.593,-0.512
 0.593,-0.514
 0.594,-0.515
 0.595,-0.515
 0.595,-0.515
 0.596,-0.515
 0.597,-0.515
 0.597,-0.514
 0.598,-0.516
 0.599,-0.519
 0.599,-0.522
 0.600,-0.526
 0.601,-0.530
 0.601,-0.532
 0.602,-0.533
 0.603,-0.535
 0.603,-0.538
 0.604,-0.540
 0.605,-0.542
 0.605,-0.543
 0.606,-0.543
 0.607,-0.543
 0.607,-0.543
 0.608,-0.543
 0.609,-0.543
 0.609,-0.543
 0.610,-0.543
 0.611,-0.544
 0.611,-0.543
 0.612,-0.543
 0.613,-0.543
 0.613,-0.543
 0.614,-0.543
 0.615,-0.543
 0.615,-0.543
 0.616,-0.543
 0.617,-0.542
 0.617,-0.543
 0.618,-0.543
 0.619,-0.544
 0.619,-0.546
 0.620,-0.547
 0.621,-0.547
 0.621,-0.547
 0.622,-0.547
 0.623,-0.547
 0.623,-0.547
 0.624,-0.547
 0.625,-0.547
 0.625,-0.544
 0.626,-0.541
 0.627,-0.539
 0.627,-0.538
 0.628,-0.537
 0.629,-0.537
 0.629,-0.537
 0.630,-0.538
 0.631,-0.538
 0.631,-0.537
 0.632,-0.537
 0.633,-0.537
 0.633,-0.537
 0.634,-0.538
 0.635,-0.537
 0.635,-0.536
 0.636,-0.535
 0.637,-0.535
 0.637,-0.536
 0.638,-0.537
 0.639,-0.540
 0.639,-0.541
 0.640,-0.542
 0.641,-0.542
 0.641,-0.542
 0.642,-0.542
 0.643,-0.542
 0.643,-0.542
 0.644,-0.542
 0.645,-0.543
 0.645,-0.544
 0.646,-0.545
 0.647,-0.545
 0.647,-0.545
 0.648,-0.545
 0.649,-0.545
 0.649,-0.545
 0.650,-0.545
 0.651,-0.545
 0.651,-0.545
 0.652,-0.545
 0.653,-0.545
 0.653,-0.545
 0.654,-0.545
 0.655,-0.544
 0.655,-0.543
 0.656,-0.543
 0.657,-0.542
 0.657,-0.541
 0.658,-0.541
 0.659,-0.541
 0.659,-0.541
 0.660,-0.541
 0.661,-0.541
 0.661,-0.541
 0.662,-0.541
 0.663,-0.541
 0.663,-0.542
 0.664,-0.542
 0.665,-0.542
 0.665,-0.542
 0.666,-0.542
 0.667,-0.542
 0.667,-0.542
 0.668,-0.542
 0.669,-0.542
 0.669,-0.541
 0.670,-0.541
 0.671,-0.541
 0.671,-0.541
 0.672,-0.541
 0.673,-0.541
 0.673,-0.541
 0.674,-0.541
 0.675,-0.541
 0.675,-0.541
 0.676,-0.541
 0.677,-0.541
 0.677,-0.541
 0.678,-0.541
 0.679,-0.541
 0.679,-0.541
 0.680,-0.541
 0.681,-0.541
 0.681,-0.541
 0.682,-0.541
 0.683,-0.541
 0.683,-0.541
 0.684,-0.541
 0.685,-0.541
 0.685,-0.541
 0.686,-0.541
 0.687,-0.541
 0.687,-0.541
 0.688,-0.541
 0.689,-0.541
 0.689,-0.541
 0.690,-0.540
 0.691,-0.540
 0.691,-0.540
 0.692,-0.540
 0.693,-0.540
 0.693,-0.540
 0.694,-0.540
 0.695,-0.540
 0.695,-0.540
 0.696,-0.540
 0.697,-0.540
 0.697,-0.540
 0.698,-0.540
 0.699,-0.540
 0.699,-0.540
 0.700,-0.540
 0.701,-0.540
 0.701,-0.540
 0.702,-0.540
 0.703,-0.540
 0.703,-0.540
 0.704,-0.540
 0.705,-0.540
 0.705,-0.540
 0.706,-0.540
 0.707,-0.540
 0.707,-0.540
 0.708,-0.540
 0.709,-0.540
 0.709,-0.540
 0.710,-0.540
 0.711,-0.540
 0.711,-0.540
 0.712,-0.540
 0.713,-0.540
 0.713,-0.540
 0.714,-0.540
 0.715,-0.540
 0.715,-0.540
 0.716,-0.540
 0.717,-0.540
 0.717,-0.540
 0.718,-0.540
 0.719,-0.540
 0.719,-0.539
 0.720,-0.539
 0.721,-0.539
 0.721,-0.539
 0.722,-0.539
 0.723,-0.539
 0.723,-0.539
 0.724,-0.539
 0.725,-0.539
 0.725,-0.539
 0.726,-0.539
 0.727,-0.539
 0.727,-0.539
 0.728,-0.539
 0.729,-0.539
 0.729,-0.539
 0.730,-0.539
 0.731,-0.539
 0.731,-0.539
 0.732,-0.539
 0.733,-0.539
 0.733,-0.539
 0.734,-0.539
 0.735,-0.539
 0.735,-0.539
 0.736,-0.539
 0.737,-0.539
 0.737,-0.539
 0.738,-0.539
 0.739,-0.539
 0.739,-0.539
 0.740,-0.539
 0.741,-0.539
 0.741,-0.539
 0.742,-0.539
 0.743,-0.539
 0.743,-0.539
 0.744,-0.539
 0.745,-0.539
 0.745,-0.539
 0.746,-0.539
 0.747,-0.539
 0.747,-0.539
 0.748,-0.539
 0.749,-0.539
 0.749,-0.539
 0.750,-0.539
 0.751,-0.539
 0.751,-0.539
 0.752,-0.539
 0.753,-0.539
 0.753,-0.539
 0.754,-0.539
 0.755,-0.539
 0.755,-0.539
 0.756,-0.539
 0.757,-0.539
 0.757,-0.538
 0.758,-0.538
 0.759,-0.538
 0.759,-0.538
 0.760,-0.538
 0.761,-0.538
 0.761,-0.538
 0.762,-0.538
 0.763,-0.538
 0.763,-0.538
 0.764,-0.538
 0.765,-0.538
 0.765,-0.538
 0.766,-0.538
 0.767,-0.538
 0.767,-0.538
 0.768,-0.538
 0.769,-0.538
 0.769,-0.538
 0.770,-0.538
 0.771,-0.538
 0.771,-0.538
 0.772,-0.538
 0.773,-0.538
 0.773,-0.538
 0.774,-0.538
 0.775,-0.538
 0.775,-0.538
 0.776,-0.538
 0.777,-0.538
 0.777,-0.538
 0.778,-0.538
 0.779,-0.538
 0.779,-0.538
 0.780,-0.538
 0.781,-0.538
 0.781,-0.538
 0.782,-0.538
 0.783,-0.538
 0.783,-0.538
 0.784,-0.538
 0.785,-0.538
 0.785,-0.538
 0.786,-0.538
 0.787,-0.538
 0.787,-0.538
 0.788,-0.538
 0.789,-0.538
 0.789,-0.538
 0.790,-0.538
 0.791,-0.538
 0.791,-0.538
 0.792,-0.538
 0.793,-0.538
 0.793,-0.538
 0.794,-0.538
 0.795,-0.538
 0.795,-0.538
 0.796,-0.538
 0.797,-0.538
 0.797,-0.538
 0.798,-0.538
 0.799,-0.538
 0.799,-0.538
 0.800,-0.538
 0.801,-0.538
 0.801,-0.538
 0.802,-0.538
 0.803,-0.538
 0.803,-0.538
 0.804,-0.537
 0.805,-0.537
 0.805,-0.537
 0.806,-0.537
 0.807,-0.537
 0.807,-0.537
 0.808,-0.537
 0.809,-0.537
 0.809,-0.537
 0.810,-0.537
 0.811,-0.537
 0.811,-0.537
 0.812,-0.537
 0.813,-0.537
 0.813,-0.537
 0.814,-0.537
 0.815,-0.537
 0.815,-0.537
 0.816,-0.537
 0.817,-0.537
 0.817,-0.537
 0.818,-0.537
 0.819,-0.537
 0.819,-0.537
 0.820,-0.537
 0.821,-0.537
 0.821,-0.537
 0.822,-0.537
 0.823,-0.537
 0.823,-0.537
 0.824,-0.537
 0.825,-0.537
 0.825,-0.537
 0.826,-0.537
 0.827,-0.537
 0.827,-0.537
 0.828,-0.537
 0.829,-0.537
 0.829,-0.537
 0.830,-0.537
 0.831,-0.537
 0.831,-0.537
 0.832,-0.537
 0.833,-0.537
 0.833,-0.537
 0.834,-0.537
 0.835,-0.537
 0.835,-0.537
 0.836,-0.537
 0.837,-0.537
 0.837,-0.537
 0.838,-0.537
 0.839,-0.537
 0.839,-0.537
 0.840,-0.537
 0.841,-0.537
 0.841,-0.537
 0.842,-0.537
 0.843,-0.537
 0.843,-0.537
 0.844,-0.537
 0.845,-0.537
 0.845,-0.537
 0.846,-0.537
 0.847,-0.537
 0.847,-0.537
 0.848,-0.537
 0.849,-0.537
 0.849,-0.537
 0.850,-0.537
 0.851,-0.537
 0.851,-0.537
 0.852,-0.537
 0.853,-0.537
 0.853,-0.537
 0.854,-0.537
 0.855,-0.537
 0.855,-0.537
 0.856,-0.537
 0.857,-0.537
 0.857,-0.537
 0.858,-0.537
 0.859,-0.537
 0.859,-0.537
 0.860,-0.537
 0.861,-0.537
 0.861,-0.537
 0.862,-0.537
 0.863,-0.537
 0.863,-0.536
 0.864,-0.536
 0.865,-0.536
 0.865,-0.536
 0.866,-0.536
 0.867,-0.536
 0.867,-0.536
 0.868,-0.536
 0.869,-0.536
 0.869,-0.536
 0.870,-0.536
 0.871,-0.536
 0.871,-0.536
 0.872,-0.536
 0.873,-0.536
 0.873,-0.536
 0.874,-0.536
 0.875,-0.536
 0.875,-0.536
 0.876,-0.536
 0.877,-0.536
 0.877,-0.536
 0.878,-0.536
 0.879,-0.536
 0.879,-0.536
 0.880,-0.536
 0.881,-0.536
 0.881,-0.536
 0.882,-0.536
 0.883,-0.536
 0.883,-0.536
 0.884,-0.536
 0.885,-0.536
 0.885,-0.536
 0.886,-0.536
 0.887,-0.536
 0.887,-0.536
 0.888,-0.536
 0.889,-0.536
 0.889,-0.536
 0.890,-0.536
 0.891,-0.536
 0.891,-0.536
 0.892,-0.536
 0.893,-0.536
 0.893,-0.536
 0.894,-0.536
 0.895,-0.536
 0.895,-0.536
 0.896,-0.536
 0.897,-0.536
 0.897,-0.536
 0.898,-0.536
 0.899,-0.536
 0.899,-0.536
 0.900,-0.536
 0.901,-0.536
 0.901,-0.536
 0.902,-0.536
 0.903,-0.536
 0.903,-0.536
 0.904,-0.536
 0.905,-0.536
 0.905,-0.536
 0.906,-0.536
 0.907,-0.536
 0.907,-0.536
 0.908,-0.536
 0.909,-0.536
 0.909,-0.536
 0.910,-0.536
 0.911,-0.536
 0.911,-0.536
 0.912,-0.536
 0.913,-0.536
 0.913,-0.536
 0.914,-0.536
 0.915,-0.536
 0.915,-0.536
 0.916,-0.536
 0.917,-0.536
 0.917,-0.536
 0.918,-0.536
 0.919,-0.536
 0.919,-0.536
 0.920,-0.536
 0.921,-0.536
 0.921,-0.536
 0.922,-0.536
 0.923,-0.536
 0.923,-0.536
 0.924,-0.536
 0.925,-0.536
 0.925,-0.536
 0.926,-0.536
 0.927,-0.536
 0.927,-0.536
 0.928,-0.536
 0.929,-0.536
 0.929,-0.536
 0.930,-0.536
 0.931,-0.536
 0.931,-0.536
 0.932,-0.536
 0.933,-0.536
 0.933,-0.536
 0.934,-0.536
 0.935,-0.536
 0.935,-0.536
 0.936,-0.536
 0.937,-0.536
 0.937,-0.536
 0.938,-0.536
 0.939,-0.536
 0.939,-0.536
 0.940,-0.536
 0.941,-0.535
 0.941,-0.535
 0.942,-0.535
 0.943,-0.535
 0.943,-0.535
 0.944,-0.535
 0.945,-0.535
 0.945,-0.535
 0.946,-0.535
 0.947,-0.535
 0.947,-0.535
 0.948,-0.535
 0.949,-0.535
 0.949,-0.535
 0.950,-0.535
 0.951,-0.535
 0.951,-0.535
 0.952,-0.535
 0.953,-0.535
 0.953,-0.535
 0.954,-0.535
 0.955,-0.535
 0.955,-0.535
 0.956,-0.535
 0.957,-0.535
 0.957,-0.535
 0.958,-0.535
 0.959,-0.535
 0.959,-0.535
 0.960,-0.535
 0.961,-0.535
 0.961,-0.535
 0.962,-0.535
 0.963,-0.535
 0.963,-0.535
 0.964,-0.535
 0.965,-0.535
 0.965,-0.535
 0.966,-0.535
 0.967,-0.535
 0.967,-0.535
 0.968,-0.535
 0.969,-0.535
 0.969,-0.535
 0.970,-0.535
 0.971,-0.535
 0.971,-0.535
 0.972,-0.535
 0.973,-0.535
 0.973,-0.535
 0.974,-0.535
 0.975,-0.535
 0.975,-0.535
 0.976,-0.535
 0.977,-0.535
 0.977,-0.535
 0.978,-0.535
 0.979,-0.535
 0.979,-0.535
 0.980,-0.535
 0.981,-0.535
 0.981,-0.535
 0.982,-0.535
 0.983,-0.535
 0.983,-0.535
 0.984,-0.535
 0.985,-0.535
 0.985,-0.535
 0.986,-0.535
 0.987,-0.535
 0.987,-0.535
 0.988,-0.535
 0.989,-0.535
 0.989,-0.535
 0.990,-0.535
 0.991,-0.535
 0.991,-0.535
 0.992,-0.535
 0.993,-0.535
 0.993,-0.535
 0.994,-0.535
 0.995,-0.535
 0.995,-0.535
 0.996,-0.535
 0.997,-0.535
 0.997,-0.535
 0.998,-0.535
 0.999,-0.535
 0.999,-0.535


==> figures/dynamic_exploration/52760/state/state_trajectory.csv <==
NORMALIZED_TIME, INERTIAL_X, INERTIAL_Y, INERTIAL_Z, ASTEROID_X, ASTEROID_Y, ASTEROID_Z, RADIUS
 0.000, 2.999,-0.000,-0.000, 2.999,-0.000,-0.000, 2.999
 0.001, 2.916,-0.007, 0.004, 2.915,-0.011, 0.004, 2.916
 0.001, 2.731,-0.033, 0.016, 2.731,-0.040, 0.016, 2.731
 0.002, 2.491,-0.069, 0.034, 2.491,-0.078, 0.034, 2.492
 0.003, 2.231,-0.110, 0.055, 2.230,-0.121, 0.055, 2.234
 0.003, 1.975,-0.151, 0.076, 1.974,-0.163, 0.076, 1.982
 0.004, 1.739,-0.190, 0.095, 1.738,-0.202, 0.095, 1.752
 0.005, 1.534,-0.223, 0.113, 1.532,-0.236, 0.113, 1.554
 0.005, 1.363,-0.252, 0.127, 1.360,-0.265, 0.127, 1.391
 0.006, 1.225,-0.277, 0.139, 1.222,-0.290, 0.139, 1.264
 0.007, 1.119,-0.302, 0.146, 1.115,-0.315, 0.146, 1.168
 0.007, 1.039,-0.326, 0.153, 1.035,-0.340, 0.153, 1.100
 0.008, 0.982,-0.350, 0.165, 0.977,-0.363, 0.165, 1.056
 0.009, 0.941,-0.369, 0.188, 0.935,-0.383, 0.188, 1.028
 0.009, 0.912,-0.382, 0.223, 0.906,-0.397, 0.223, 1.014
 0.010, 0.894,-0.391, 0.262, 0.887,-0.407, 0.262, 1.010
 0.011, 0.884,-0.395, 0.303, 0.876,-0.412, 0.303, 1.014
 0.011, 0.879,-0.397, 0.341, 0.871,-0.415, 0.341, 1.023
 0.012, 0.878,-0.398, 0.378, 0.869,-0.416, 0.378, 1.035
 0.013, 0.876,-0.398, 0.414, 0.867,-0.417, 0.414, 1.048
 0.013, 0.874,-0.398, 0.447, 0.865,-0.419, 0.447, 1.060
 0.014, 0.871,-0.397, 0.480, 0.861,-0.418, 0.480, 1.071
 0.015, 0.866,-0.397, 0.510, 0.855,-0.419, 0.510, 1.081
 0.015, 0.858,-0.397, 0.539, 0.847,-0.420, 0.539, 1.088
 0.016, 0.847,-0.396, 0.567, 0.836,-0.420, 0.567, 1.094
 0.017, 0.835,-0.394, 0.595, 0.823,-0.418, 0.595, 1.098
 0.017, 0.822,-0.388, 0.621, 0.810,-0.413, 0.621, 1.101
 0.018, 0.809,-0.381, 0.647, 0.796,-0.406, 0.647, 1.103
 0.019, 0.792,-0.375, 0.671, 0.780,-0.400, 0.671, 1.104
 0.019, 0.776,-0.367, 0.695, 0.763,-0.393, 0.695, 1.104
 0.020, 0.758,-0.358, 0.719, 0.745,-0.385, 0.719, 1.104
 0.021, 0.738,-0.352, 0.741, 0.725,-0.378, 0.741, 1.104
 0.021, 0.716,-0.350, 0.763, 0.702,-0.377, 0.763, 1.103
 0.022, 0.692,-0.354, 0.781, 0.678,-0.381, 0.781, 1.102
 0.023, 0.669,-0.365, 0.796, 0.654,-0.391, 0.796, 1.102
 0.023, 0.647,-0.380, 0.806, 0.630,-0.406, 0.806, 1.101
 0.024, 0.627,-0.399, 0.811, 0.610,-0.425, 0.811, 1.100
 0.025, 0.610,-0.421, 0.812, 0.591,-0.447, 0.812, 1.099
 0.025, 0.593,-0.443, 0.812, 0.572,-0.469, 0.812, 1.099
 0.026, 0.575,-0.467, 0.811, 0.553,-0.493, 0.811, 1.099
 0.027, 0.557,-0.490, 0.810, 0.534,-0.516, 0.810, 1.098
 0.027, 0.538,-0.513, 0.808, 0.513,-0.538, 0.808, 1.098
 0.028, 0.518,-0.534, 0.808, 0.491,-0.559, 0.808, 1.098
 0.029, 0.497,-0.556, 0.807, 0.468,-0.580, 0.807, 1.098
 0.029, 0.476,-0.578, 0.804, 0.446,-0.601, 0.804, 1.099
 0.030, 0.456,-0.600, 0.799, 0.424,-0.623, 0.799, 1.099
 0.031, 0.436,-0.620, 0.795, 0.402,-0.643, 0.795, 1.099
 0.031, 0.415,-0.640, 0.792, 0.379,-0.662, 0.792, 1.099
 0.032, 0.394,-0.660, 0.786, 0.356,-0.681, 0.786, 1.099
 0.033, 0.373,-0.681, 0.778, 0.334,-0.701, 0.778, 1.099
 0.033, 0.350,-0.701, 0.771, 0.308,-0.720, 0.771, 1.099
 0.034, 0.325,-0.717, 0.766, 0.282,-0.736, 0.766, 1.099
 0.035, 0.298,-0.731, 0.765, 0.253,-0.748, 0.765, 1.099
 0.035, 0.269,-0.742, 0.764, 0.223,-0.757, 0.764, 1.099
 0.036, 0.239,-0.753, 0.763, 0.191,-0.767, 0.763, 1.099
 0.037, 0.209,-0.764, 0.761, 0.159,-0.776, 0.761, 1.099
 0.037, 0.179,-0.774, 0.760, 0.128,-0.784, 0.760, 1.099
 0.038, 0.150,-0.785, 0.755, 0.097,-0.793, 0.755, 1.099
 0.039, 0.122,-0.791, 0.753, 0.068,-0.798, 0.753, 1.099
 0.039, 0.094,-0.792, 0.756, 0.039,-0.797, 0.756, 1.099
 0.040, 0.066,-0.794, 0.757, 0.010,-0.797, 0.757, 1.099
 0.041, 0.038,-0.792, 0.762,-0.018,-0.792, 0.762, 1.099
 0.041, 0.012,-0.784, 0.770,-0.045,-0.783, 0.770, 1.099
 0.042,-0.015,-0.776, 0.778,-0.072,-0.773, 0.778, 1.099
 0.043,-0.041,-0.767, 0.786,-0.099,-0.762, 0.786, 1.099
 0.043,-0.069,-0.759, 0.791,-0.126,-0.752, 0.791, 1.099
 0.044,-0.096,-0.754, 0.794,-0.154,-0.744, 0.794, 1.099
 0.045,-0.122,-0.743, 0.800,-0.180,-0.731, 0.800, 1.098
 0.045,-0.147,-0.730, 0.807,-0.204,-0.716, 0.807, 1.098
 0.046,-0.171,-0.716, 0.815,-0.228,-0.700, 0.815, 1.098
 0.047,-0.194,-0.699, 0.825,-0.251,-0.680, 0.825, 1.098
 0.047,-0.218,-0.683, 0.833,-0.274,-0.662, 0.833, 1.098
 0.048,-0.242,-0.665, 0.840,-0.297,-0.642, 0.840, 1.099
 0.049,-0.266,-0.648, 0.847,-0.320,-0.623, 0.847, 1.099
 0.049,-0.291,-0.633, 0.850,-0.345,-0.606, 0.850, 1.099
 0.050,-0.317,-0.619, 0.851,-0.370,-0.589, 0.851, 1.099
 0.051,-0.341,-0.603, 0.853,-0.393,-0.571, 0.853, 1.099
 0.051,-0.365,-0.590, 0.853,-0.417,-0.555, 0.853, 1.099
 0.052,-0.387,-0.573, 0.854,-0.438,-0.536, 0.854, 1.099
 0.053,-0.410,-0.554, 0.856,-0.459,-0.514, 0.856, 1.099
 0.053,-0.429,-0.533, 0.860,-0.477,-0.490, 0.860, 1.099
 0.054,-0.445,-0.508, 0.866,-0.491,-0.464, 0.866, 1.099
 0.055,-0.457,-0.482, 0.875,-0.501,-0.436, 0.875, 1.098
 0.055,-0.469,-0.456, 0.882,-0.511,-0.408, 0.882, 1.098
 0.056,-0.478,-0.428, 0.892,-0.517,-0.379, 0.892, 1.098
 0.057,-0.485,-0.398, 0.901,-0.522,-0.348, 0.901, 1.098
 0.057,-0.494,-0.369, 0.909,-0.528,-0.318, 0.909, 1.099
 0.058,-0.502,-0.341, 0.916,-0.534,-0.288, 0.916, 1.099
 0.059,-0.510,-0.312, 0.922,-0.540,-0.258, 0.922, 1.099
 0.059,-0.517,-0.283, 0.928,-0.543,-0.228, 0.928, 1.099
 0.060,-0.523,-0.253, 0.933,-0.547,-0.196, 0.933, 1.099
 0.061,-0.529,-0.222, 0.938,-0.549,-0.165, 0.938, 1.099
 0.061,-0.531,-0.192, 0.943,-0.549,-0.134, 0.943, 1.100
 0.062,-0.533,-0.162, 0.948,-0.548,-0.103, 0.948, 1.100
 0.063,-0.534,-0.131, 0.953,-0.545,-0.072, 0.953, 1.100
 0.063,-0.534,-0.101, 0.956,-0.542,-0.041, 0.956, 1.100
 0.064,-0.531,-0.072, 0.961,-0.536,-0.012, 0.961, 1.100
 0.065,-0.525,-0.043, 0.966,-0.527, 0.016, 0.966, 1.100
 0.065,-0.516,-0.016, 0.971,-0.514, 0.043, 0.971, 1.100
 0.066,-0.507, 0.013, 0.976,-0.502, 0.071, 0.976, 1.100
 0.067,-0.496, 0.041, 0.981,-0.488, 0.098, 0.981, 1.100
 0.067,-0.485, 0.069, 0.985,-0.473, 0.126, 0.985, 1.100
 0.068,-0.474, 0.099, 0.987,-0.459, 0.154, 0.987, 1.099
 0.069,-0.461, 0.127, 0.990,-0.443, 0.181, 0.990, 1.099
 0.069,-0.443, 0.150, 0.995,-0.422, 0.203, 0.995, 1.099
 0.070,-0.425, 0.173, 0.999,-0.401, 0.224, 0.999, 1.099
 0.071,-0.410, 0.199, 1.000,-0.383, 0.248, 1.000, 1.099
 0.071,-0.397, 0.225, 1.000,-0.366, 0.273, 1.000, 1.099
 0.072,-0.380, 0.249, 1.001,-0.346, 0.294, 1.001, 1.099
 0.073,-0.364, 0.273, 1.001,-0.326, 0.316, 1.001, 1.099
 0.073,-0.344, 0.295, 1.001,-0.303, 0.337, 1.001, 1.099
 0.074,-0.322, 0.314, 1.003,-0.278, 0.353, 1.003, 1.099
 0.075,-0.298, 0.333, 1.004,-0.252, 0.369, 1.004, 1.099
 0.075,-0.275, 0.351, 1.004,-0.226, 0.384, 1.004, 1.099
 0.076,-0.250, 0.368, 1.005,-0.199, 0.398, 1.005, 1.099
 0.077,-0.224, 0.385, 1.004,-0.171, 0.411, 1.004, 1.099
 0.077,-0.197, 0.397, 1.005,-0.141, 0.420, 1.005, 1.099
 0.078,-0.169, 0.409, 1.006,-0.111, 0.428, 1.006, 1.099
 0.079,-0.141, 0.417, 1.007,-0.082, 0.432, 1.007, 1.099
 0.079,-0.113, 0.419, 1.009,-0.054, 0.431, 1.009, 1.099
 0.080,-0.085, 0.423, 1.011,-0.025, 0.431, 1.011, 1.099
 0.081,-0.056, 0.429, 1.010, 0.005, 0.433, 1.010, 1.099
 0.081,-0.028, 0.432, 1.010, 0.034, 0.432, 1.010, 1.099
 0.082,-0.002, 0.427, 1.012, 0.059, 0.422, 1.012, 1.098
 0.083, 0.019, 0.414, 1.017, 0.079, 0.407, 1.017, 1.098
 0.083, 0.040, 0.397, 1.023, 0.097, 0.387, 1.023, 1.098
 0.084, 0.061, 0.379, 1.028, 0.115, 0.366, 1.028, 1.098
 0.085, 0.079, 0.357, 1.035, 0.131, 0.342, 1.035, 1.098
 0.085, 0.098, 0.334, 1.041, 0.146, 0.316, 1.041, 1.097
 0.086, 0.117, 0.311, 1.046, 0.162, 0.290, 1.046, 1.097
 0.087, 0.138, 0.290, 1.050, 0.181, 0.266, 1.050, 1.098
 0.087, 0.162, 0.270, 1.052, 0.201, 0.242, 1.052, 1.098
 0.088, 0.182, 0.249, 1.054, 0.218, 0.218, 1.054, 1.098
 0.089, 0.201, 0.226, 1.056, 0.234, 0.193, 1.056, 1.099
 0.089, 0.223, 0.205, 1.056, 0.252, 0.168, 1.056, 1.099
 0.090, 0.247, 0.186, 1.055, 0.273, 0.145, 1.055, 1.099
 0.091, 0.273, 0.172, 1.051, 0.296, 0.127, 1.051, 1.099
 0.091, 0.299, 0.161, 1.045, 0.321, 0.111, 1.045, 1.099
 0.092, 0.327, 0.153, 1.038, 0.347, 0.099, 1.038, 1.099
 0.093, 0.354, 0.149, 1.030, 0.374, 0.090, 1.030, 1.099
 0.093, 0.381, 0.150, 1.020, 0.400, 0.086, 1.020, 1.099
 0.094, 0.407, 0.154, 1.009, 0.427, 0.085, 1.009, 1.099
 0.095, 0.433, 0.162, 0.997, 0.454, 0.088, 0.997, 1.099
 0.095, 0.455, 0.176, 0.984, 0.478, 0.098, 0.984, 1.099
 0.096, 0.476, 0.195, 0.970, 0.502, 0.113, 0.970, 1.098
 0.097, 0.496, 0.217, 0.955, 0.525, 0.131, 0.955, 1.098
 0.097, 0.515, 0.236, 0.940, 0.548, 0.146, 0.940, 1.098
 0.098, 0.537, 0.253, 0.923, 0.572, 0.158, 0.923, 1.098
 0.099, 0.559, 0.268, 0.906, 0.596, 0.169, 0.906, 1.098
 0.099, 0.580, 0.284, 0.889, 0.620, 0.179, 0.889, 1.098
 0.100, 0.602, 0.295, 0.870, 0.644, 0.186, 0.870, 1.098
 0.101, 0.626, 0.303, 0.851, 0.669, 0.188, 0.851, 1.099
 0.101, 0.649, 0.308, 0.831, 0.693, 0.189, 0.831, 1.099
 0.102, 0.671, 0.315, 0.811, 0.716, 0.190, 0.811, 1.099
 0.103, 0.692, 0.322, 0.791, 0.738, 0.194, 0.791, 1.099
 0.103, 0.709, 0.335, 0.771, 0.757, 0.202, 0.771, 1.100
 0.104, 0.721, 0.353, 0.751, 0.773, 0.217, 0.751, 1.099
 0.105, 0.731, 0.375, 0.730, 0.787, 0.236, 0.730, 1.099
 0.105, 0.736, 0.399, 0.712, 0.797, 0.257, 0.712, 1.099
 0.106, 0.737, 0.424, 0.696, 0.802, 0.281, 0.696, 1.099
 0.107, 0.738, 0.449, 0.679, 0.808, 0.305, 0.679, 1.099
 0.107, 0.739, 0.475, 0.659, 0.815, 0.329, 0.659, 1.098
 0.108, 0.739, 0.500, 0.640, 0.819, 0.353, 0.640, 1.098
 0.109, 0.728, 0.525, 0.632, 0.814, 0.378, 0.632, 1.098
 0.109, 0.711, 0.547, 0.631, 0.802, 0.401, 0.631, 1.097
 0.110, 0.691, 0.566, 0.636, 0.786, 0.423, 0.636, 1.096
 0.111, 0.669, 0.583, 0.644, 0.768, 0.444, 0.644, 1.096
 0.111, 0.646, 0.600, 0.652, 0.750, 0.464, 0.652, 1.096
 0.112, 0.621, 0.615, 0.661, 0.729, 0.483, 0.661, 1.096
 0.113, 0.597, 0.631, 0.669, 0.709, 0.502, 0.669, 1.097
 0.113, 0.573, 0.649, 0.674, 0.690, 0.523, 0.674, 1.097
 0.114, 0.550, 0.666, 0.677, 0.671, 0.544, 0.677, 1.098
 0.115, 0.525, 0.681, 0.683, 0.650, 0.563, 0.683, 1.098
 0.115, 0.499, 0.695, 0.689, 0.628, 0.581, 0.689, 1.098
 0.116, 0.474, 0.711, 0.691, 0.607, 0.601, 0.691, 1.099
 0.117, 0.449, 0.727, 0.692, 0.587, 0.621, 0.692, 1.099
 0.117, 0.423, 0.742, 0.692, 0.565, 0.640, 0.692, 1.099
 0.118, 0.395, 0.757, 0.693, 0.542, 0.660, 0.693, 1.099
 0.119, 0.367, 0.770, 0.694, 0.518, 0.678, 0.694, 1.099
 0.119, 0.338, 0.781, 0.697, 0.492, 0.694, 0.697, 1.099
 0.120, 0.309, 0.790, 0.699, 0.466, 0.709, 0.699, 1.099
 0.121, 0.281, 0.800, 0.700, 0.442, 0.724, 0.700, 1.100
 0.121, 0.253, 0.807, 0.703, 0.418, 0.735, 0.703, 1.100
 0.122, 0.225, 0.812, 0.706, 0.392, 0.746, 0.706, 1.100
 0.123, 0.196, 0.818, 0.708, 0.365, 0.757, 0.708, 1.099
 0.123, 0.166, 0.823, 0.710, 0.338, 0.768, 0.710, 1.099
 0.124, 0.135, 0.827, 0.711, 0.309, 0.779, 0.711, 1.099
 0.125, 0.104, 0.832, 0.711, 0.281, 0.790, 0.711, 1.099
 0.125, 0.074, 0.839, 0.706, 0.255, 0.803, 0.706, 1.099
 0.126, 0.045, 0.847, 0.700, 0.229, 0.816, 0.700, 1.099
 0.127, 0.016, 0.853, 0.694, 0.203, 0.828, 0.694, 1.099
 0.127,-0.014, 0.855, 0.691, 0.176, 0.837, 0.691, 1.099
 0.128,-0.043, 0.856, 0.689, 0.148, 0.844, 0.689, 1.100
 0.129,-0.073, 0.857, 0.685, 0.120, 0.852, 0.685, 1.099
 0.129,-0.106, 0.857, 0.681, 0.089, 0.858, 0.681, 1.099
 0.130,-0.138, 0.855, 0.677, 0.058, 0.864, 0.677, 1.099
 0.131,-0.170, 0.852, 0.673, 0.028, 0.869, 0.673, 1.099
 0.131,-0.201, 0.850, 0.667,-0.002, 0.874, 0.667, 1.099
 0.132,-0.231, 0.851, 0.657,-0.030, 0.881, 0.657, 1.099
 0.133,-0.260, 0.852, 0.645,-0.057, 0.888, 0.645, 1.099
 0.133,-0.288, 0.854, 0.630,-0.083, 0.897, 0.630, 1.099
 0.134,-0.313, 0.857, 0.613,-0.106, 0.907, 0.613, 1.099
 0.135,-0.333, 0.864, 0.593,-0.122, 0.918, 0.593, 1.100
 0.135,-0.345, 0.874, 0.572,-0.130, 0.930, 0.572, 1.099
 0.136,-0.356, 0.884, 0.549,-0.137, 0.943, 0.549, 1.099
 0.137,-0.364, 0.894, 0.525,-0.142, 0.955, 0.525, 1.099
 0.137,-0.376, 0.903, 0.501,-0.151, 0.966, 0.501, 1.099
 0.138,-0.384, 0.913, 0.476,-0.154, 0.978, 0.476, 1.099
 0.139,-0.392, 0.922, 0.451,-0.159, 0.989, 0.451, 1.098
 0.139,-0.405, 0.928, 0.426,-0.169, 0.998, 0.426, 1.098
 0.140,-0.422, 0.931, 0.400,-0.183, 1.006, 0.400, 1.098
 0.141,-0.440, 0.933, 0.374,-0.200, 1.012, 0.374, 1.097
 0.141,-0.456, 0.936, 0.348,-0.214, 1.019, 0.348, 1.098
 0.142,-0.466, 0.941, 0.319,-0.220, 1.027, 0.319, 1.098
 0.143,-0.469, 0.949, 0.288,-0.220, 1.036, 0.288, 1.097
 0.143,-0.469, 0.958, 0.259,-0.217, 1.044, 0.259, 1.098
 0.144,-0.467, 0.967, 0.229,-0.211, 1.053, 0.229, 1.098
 0.145,-0.462, 0.976, 0.199,-0.203, 1.061, 0.199, 1.098
 0.145,-0.460, 0.983, 0.169,-0.198, 1.067, 0.169, 1.098
 0.146,-0.458, 0.989, 0.139,-0.194, 1.072, 0.139, 1.099
 0.147,-0.456, 0.994, 0.110,-0.189, 1.077, 0.110, 1.099
 0.147,-0.461, 0.994, 0.082,-0.192, 1.079, 0.082, 1.099
 0.148,-0.470, 0.992, 0.054,-0.200, 1.079, 0.054, 1.099
 0.149,-0.479, 0.989, 0.026,-0.209, 1.079, 0.026, 1.099
 0.149,-0.485, 0.986,-0.004,-0.214, 1.078,-0.004, 1.099
 0.150,-0.489, 0.984,-0.033,-0.217, 1.077,-0.033, 1.099
 0.151,-0.493, 0.980,-0.064,-0.221, 1.075,-0.064, 1.099
 0.151,-0.495, 0.977,-0.094,-0.222, 1.072,-0.094, 1.099
 0.152,-0.492, 0.975,-0.125,-0.219, 1.070,-0.125, 1.099
 0.153,-0.486, 0.974,-0.155,-0.212, 1.067,-0.155, 1.099
 0.153,-0.483, 0.970,-0.186,-0.209, 1.063,-0.186, 1.099
 0.154,-0.483, 0.964,-0.216,-0.209, 1.057,-0.216, 1.099
 0.155,-0.483, 0.957,-0.245,-0.210, 1.051,-0.245, 1.099
 0.155,-0.486, 0.947,-0.274,-0.214, 1.043,-0.274, 1.099
 0.156,-0.489, 0.937,-0.303,-0.218, 1.034,-0.303, 1.099
 0.157,-0.491, 0.926,-0.332,-0.222, 1.024,-0.332, 1.099
 0.157,-0.492, 0.915,-0.361,-0.225, 1.014,-0.361, 1.100
 0.158,-0.489, 0.904,-0.390,-0.224, 1.003,-0.390, 1.100
 0.159,-0.486, 0.893,-0.418,-0.223, 0.992,-0.418, 1.100
 0.159,-0.480, 0.884,-0.445,-0.218, 0.982,-0.445, 1.100
 0.160,-0.473, 0.874,-0.471,-0.213, 0.971,-0.471, 1.100
 0.161,-0.461, 0.866,-0.496,-0.203, 0.960,-0.496, 1.100
 0.161,-0.445, 0.861,-0.519,-0.188, 0.951,-0.519, 1.100
 0.162,-0.426, 0.857,-0.540,-0.170, 0.942,-0.540, 1.099
 0.163,-0.404, 0.856,-0.558,-0.148, 0.935,-0.558, 1.099
 0.163,-0.381, 0.858,-0.572,-0.123, 0.931,-0.572, 1.099
 0.164,-0.355, 0.862,-0.582,-0.097, 0.927,-0.582, 1.099
 0.165,-0.329, 0.869,-0.586,-0.069, 0.927,-0.586, 1.099
 0.165,-0.303, 0.878,-0.587,-0.040, 0.928,-0.587, 1.099
 0.166,-0.275, 0.887,-0.587,-0.010, 0.928,-0.587, 1.099
 0.167,-0.247, 0.896,-0.585, 0.021, 0.930,-0.585, 1.099
 0.167,-0.219, 0.905,-0.583, 0.052, 0.930,-0.583, 1.099
 0.168,-0.191, 0.908,-0.588, 0.081, 0.924,-0.588, 1.099
 0.169,-0.164, 0.907,-0.598, 0.107, 0.915,-0.598, 1.098
 0.169,-0.139, 0.900,-0.614, 0.129, 0.901,-0.614, 1.098
 0.170,-0.117, 0.890,-0.632, 0.149, 0.885,-0.632, 1.098
 0.171,-0.101, 0.877,-0.652, 0.161, 0.868,-0.652, 1.098
 0.171,-0.090, 0.862,-0.674, 0.169, 0.850,-0.674, 1.098
 0.172,-0.080, 0.846,-0.696, 0.174, 0.831,-0.696, 1.098
 0.173,-0.072, 0.825,-0.720, 0.176, 0.810,-0.720, 1.098
 0.173,-0.066, 0.804,-0.745, 0.177, 0.787,-0.745, 1.098
 0.174,-0.060, 0.783,-0.768, 0.177, 0.765,-0.768, 1.098
 0.175,-0.056, 0.761,-0.790, 0.176, 0.742,-0.790, 1.098
 0.175,-0.053, 0.739,-0.812, 0.173, 0.720,-0.812, 1.099
 0.176,-0.049, 0.716,-0.832, 0.170, 0.697,-0.832, 1.099
 0.177,-0.047, 0.692,-0.853, 0.165, 0.674,-0.853, 1.099
 0.177,-0.044, 0.669,-0.872, 0.162, 0.650,-0.872, 1.100
 0.178,-0.040, 0.644,-0.890, 0.159, 0.626,-0.890, 1.100
 0.179,-0.039, 0.620,-0.908, 0.154, 0.602,-0.908, 1.100
 0.179,-0.039, 0.595,-0.925, 0.146, 0.578,-0.925, 1.100
 0.180,-0.039, 0.569,-0.941, 0.139, 0.553,-0.941, 1.100
 0.181,-0.042, 0.544,-0.955, 0.129, 0.530,-0.955, 1.100
 0.181,-0.046, 0.518,-0.969, 0.118, 0.507,-0.969, 1.100
 0.182,-0.047, 0.492,-0.983, 0.110, 0.482,-0.983, 1.100
 0.183,-0.050, 0.465,-0.995, 0.099, 0.457,-0.995, 1.100
 0.183,-0.052, 0.438,-1.008, 0.089, 0.432,-1.008, 1.100
 0.184,-0.049, 0.410,-1.019, 0.083, 0.404,-1.019, 1.100
 0.185,-0.042, 0.380,-1.031, 0.081, 0.374,-1.031, 1.099
 0.185,-0.033, 0.352,-1.041, 0.080, 0.344,-1.041, 1.099
 0.186,-0.027, 0.323,-1.050, 0.078, 0.315,-1.050, 1.099
 0.187,-0.020, 0.294,-1.059, 0.075, 0.285,-1.059, 1.099
 0.187,-0.014, 0.265,-1.067, 0.072, 0.256,-1.067, 1.099
 0.188,-0.007, 0.237,-1.074, 0.070, 0.227,-1.074, 1.100
 0.189, 0.003, 0.210,-1.080, 0.071, 0.198,-1.080, 1.100
 0.189, 0.018, 0.187,-1.084, 0.078, 0.171,-1.084, 1.100
 0.190, 0.035, 0.163,-1.087, 0.086, 0.142,-1.087, 1.100
 0.191, 0.051, 0.138,-1.090, 0.093, 0.114,-1.090, 1.100
 0.191, 0.063, 0.113,-1.092, 0.097, 0.086,-1.092, 1.100
 0.192, 0.071, 0.085,-1.094, 0.095, 0.057,-1.094, 1.100
 0.193, 0.074, 0.055,-1.096, 0.088, 0.027,-1.096, 1.099
 0.193, 0.079, 0.026,-1.096, 0.083,-0.001,-1.096, 1.099
 0.194, 0.091, 0.002,-1.095, 0.086,-0.028,-1.095, 1.099
 0.195, 0.108,-0.017,-1.094, 0.096,-0.052,-1.094, 1.099
 0.195, 0.127,-0.036,-1.091, 0.108,-0.076,-1.091, 1.099
 0.196, 0.148,-0.053,-1.088, 0.121,-0.099,-1.088, 1.099
 0.197, 0.170,-0.066,-1.084, 0.138,-0.120,-1.084, 1.099
 0.197, 0.195,-0.079,-1.078, 0.157,-0.140,-1.078, 1.099
 0.198, 0.220,-0.090,-1.073, 0.177,-0.160,-1.073, 1.099
 0.199, 0.245,-0.101,-1.067, 0.196,-0.178,-1.067, 1.099
 0.199, 0.270,-0.109,-1.060, 0.217,-0.195,-1.060, 1.099
 0.200, 0.296,-0.116,-1.052, 0.238,-0.211,-1.052, 1.099
 0.201, 0.322,-0.121,-1.044, 0.261,-0.224,-1.044, 1.099
 0.201, 0.347,-0.128,-1.035, 0.282,-0.240,-1.035, 1.100
 0.202, 0.370,-0.142,-1.025, 0.298,-0.261,-1.025, 1.099
 0.203, 0.392,-0.159,-1.015, 0.313,-0.285,-1.015, 1.099
 0.203, 0.413,-0.175,-1.003, 0.326,-0.308,-1.003, 1.099
 0.204, 0.433,-0.193,-0.991, 0.339,-0.332,-0.991, 1.099
 0.205, 0.453,-0.211,-0.979, 0.350,-0.357,-0.979, 1.099
 0.205, 0.473,-0.227,-0.966, 0.364,-0.379,-0.966, 1.099
 0.206, 0.496,-0.235,-0.953, 0.381,-0.394,-0.953, 1.099
 0.207, 0.520,-0.240,-0.938, 0.401,-0.408,-0.938, 1.099
 0.207, 0.544,-0.245,-0.923, 0.422,-0.422,-0.923, 1.099
 0.208, 0.567,-0.254,-0.906, 0.440,-0.439,-0.906, 1.099
 0.209, 0.589,-0.266,-0.888, 0.456,-0.459,-0.888, 1.099
 0.209, 0.610,-0.278,-0.870, 0.470,-0.478,-0.870, 1.099
 0.210, 0.630,-0.291,-0.852, 0.484,-0.497,-0.852, 1.099
 0.211, 0.648,-0.305,-0.834, 0.495,-0.518,-0.834, 1.099
 0.211, 0.665,-0.320,-0.815, 0.504,-0.538,-0.815, 1.099
 0.212, 0.681,-0.335,-0.796, 0.513,-0.558,-0.796, 1.099
 0.213, 0.698,-0.345,-0.777, 0.525,-0.575,-0.777, 1.100
 0.213, 0.716,-0.353,-0.755, 0.538,-0.590,-0.755, 1.099
 0.214, 0.736,-0.359,-0.733, 0.554,-0.604,-0.733, 1.099
 0.215, 0.755,-0.365,-0.711, 0.568,-0.617,-0.711, 1.099
 0.215, 0.773,-0.371,-0.688, 0.583,-0.629,-0.688, 1.099
 0.216, 0.792,-0.373,-0.665, 0.599,-0.639,-0.665, 1.099
 0.217, 0.811,-0.371,-0.643, 0.616,-0.645,-0.643, 1.099
 0.217, 0.829,-0.371,-0.619, 0.632,-0.652,-0.619, 1.099
 0.218, 0.846,-0.373,-0.595, 0.647,-0.661,-0.595, 1.099
 0.219, 0.862,-0.375,-0.570, 0.660,-0.670,-0.570, 1.100
 0.219, 0.876,-0.381,-0.545, 0.670,-0.681,-0.545, 1.100
 0.220, 0.885,-0.392,-0.521, 0.674,-0.696,-0.521, 1.099
 0.221, 0.891,-0.408,-0.498, 0.672,-0.714,-0.498, 1.099
 0.221, 0.895,-0.426,-0.474, 0.668,-0.732,-0.474, 1.099
 0.222, 0.898,-0.445,-0.450, 0.663,-0.752,-0.450, 1.099
 0.223, 0.900,-0.465,-0.426, 0.656,-0.772,-0.426, 1.099
 0.223, 0.901,-0.484,-0.401, 0.649,-0.791,-0.401, 1.099
 0.224, 0.901,-0.503,-0.377, 0.641,-0.809,-0.377, 1.099
 0.225, 0.904,-0.517,-0.350, 0.637,-0.824,-0.350, 1.099
 0.225, 0.906,-0.531,-0.324, 0.632,-0.838,-0.324, 1.099
 0.226, 0.907,-0.544,-0.297, 0.628,-0.852,-0.297, 1.099
 0.227, 0.910,-0.554,-0.270, 0.626,-0.862,-0.270, 1.099
 0.227, 0.916,-0.556,-0.241, 0.630,-0.868,-0.241, 1.099
 0.228, 0.924,-0.555,-0.213, 0.636,-0.870,-0.213, 1.099
 0.229, 0.931,-0.553,-0.184, 0.643,-0.872,-0.184, 1.099
 0.229, 0.940,-0.547,-0.156, 0.652,-0.870,-0.156, 1.099
 0.230, 0.946,-0.544,-0.127, 0.658,-0.871,-0.127, 1.099
 0.231, 0.950,-0.543,-0.097, 0.661,-0.872,-0.097, 1.099
 0.231, 0.953,-0.542,-0.066, 0.663,-0.874,-0.066, 1.099
 0.232, 0.954,-0.544,-0.037, 0.662,-0.876,-0.037, 1.099
 0.233, 0.954,-0.546,-0.007, 0.660,-0.878,-0.007, 1.099
 0.233, 0.953,-0.546, 0.022, 0.659,-0.880, 0.022, 1.099
 0.234, 0.955,-0.541, 0.050, 0.661,-0.876, 0.050, 1.099
 0.235, 0.958,-0.533, 0.078, 0.666,-0.871, 0.078, 1.099
 0.235, 0.961,-0.523, 0.106, 0.672,-0.863, 0.106, 1.099
 0.236, 0.966,-0.507, 0.131, 0.682,-0.852, 0.131, 1.099
 0.237, 0.972,-0.488, 0.154, 0.694,-0.837, 0.154, 1.099
 0.237, 0.975,-0.472, 0.181, 0.702,-0.825, 0.181, 1.098
 0.238, 0.973,-0.460, 0.213, 0.704,-0.814, 0.213, 1.097
 0.239, 0.969,-0.453, 0.245, 0.702,-0.807, 0.245, 1.097
 0.239, 0.962,-0.450, 0.276, 0.696,-0.802, 0.276, 1.097
 0.240, 0.952,-0.453, 0.304, 0.685,-0.802, 0.304, 1.097
 0.241, 0.937,-0.465, 0.330, 0.666,-0.807, 0.330, 1.097
 0.241, 0.920,-0.482, 0.351, 0.642,-0.817, 0.351, 1.097
 0.242, 0.903,-0.502, 0.369, 0.617,-0.828, 0.369, 1.097
 0.243, 0.884,-0.524, 0.383, 0.590,-0.841, 0.383, 1.097
 0.243, 0.864,-0.548, 0.396, 0.561,-0.856, 0.396, 1.097
 0.244, 0.845,-0.572, 0.405, 0.533,-0.870, 0.405, 1.098
 0.245, 0.827,-0.596, 0.408, 0.505,-0.886, 0.408, 1.098
 0.245, 0.809,-0.623, 0.405, 0.477,-0.903, 0.405, 1.098
 0.246, 0.792,-0.649, 0.396, 0.449,-0.921, 0.396, 1.098
 0.247, 0.776,-0.675, 0.384, 0.423,-0.938, 0.384, 1.098
 0.247, 0.759,-0.700, 0.373, 0.396,-0.954, 0.373, 1.099
 0.248, 0.742,-0.725, 0.361, 0.369,-0.970, 0.361, 1.099
 0.249, 0.723,-0.749, 0.351, 0.341,-0.984, 0.351, 1.099
 0.249, 0.704,-0.772, 0.342, 0.312,-0.997, 0.342, 1.099
 0.250, 0.684,-0.795, 0.330, 0.283,-1.010, 0.330, 1.099
 0.251, 0.666,-0.817, 0.315, 0.256,-1.022, 0.315, 1.099
 0.251, 0.647,-0.838, 0.298, 0.229,-1.033, 0.298, 1.100
 0.252, 0.629,-0.858, 0.280, 0.203,-1.044, 0.280, 1.100
 0.253, 0.609,-0.877, 0.263, 0.176,-1.053, 0.263, 1.100
 0.253, 0.588,-0.896, 0.249, 0.147,-1.061, 0.249, 1.100
 0.254, 0.565,-0.913, 0.237, 0.118,-1.068, 0.237, 1.100
 0.255, 0.541,-0.930, 0.228, 0.088,-1.072, 0.228, 1.100
 0.255, 0.516,-0.945, 0.226, 0.058,-1.075, 0.226, 1.100
 0.256, 0.490,-0.958, 0.228, 0.028,-1.075, 0.228, 1.100
 0.257, 0.464,-0.969, 0.234,-0.002,-1.074, 0.234, 1.099
 0.257, 0.436,-0.981, 0.237,-0.033,-1.073, 0.237, 1.099
 0.258, 0.409,-0.992, 0.236,-0.064,-1.072, 0.236, 1.099
 0.259, 0.383,-1.004, 0.231,-0.094,-1.070, 0.231, 1.099
 0.259, 0.356,-1.015, 0.226,-0.124,-1.069, 0.226, 1.099
 0.260, 0.331,-1.026, 0.215,-0.153,-1.067, 0.215, 1.099
 0.261, 0.305,-1.036, 0.205,-0.182,-1.064, 0.205, 1.099
 0.261, 0.279,-1.045, 0.194,-0.211,-1.061, 0.194, 1.099
 0.262, 0.253,-1.054, 0.184,-0.239,-1.057, 0.184, 1.099
 0.263, 0.226,-1.061, 0.175,-0.267,-1.052, 0.175, 1.099
 0.263, 0.198,-1.068, 0.169,-0.297,-1.045, 0.169, 1.099
 0.264, 0.168,-1.073, 0.168,-0.328,-1.036, 0.168, 1.099
 0.265, 0.138,-1.077, 0.168,-0.357,-1.026, 0.168, 1.099
 0.265, 0.107,-1.081, 0.165,-0.388,-1.015, 0.165, 1.099
 0.266, 0.077,-1.084, 0.164,-0.417,-1.003, 0.164, 1.099
 0.267, 0.047,-1.085, 0.166,-0.446,-0.991, 0.166, 1.099
 0.267, 0.017,-1.086, 0.168,-0.474,-0.977, 0.168, 1.099
 0.268,-0.013,-1.086, 0.172,-0.501,-0.963, 0.172, 1.099
 0.269,-0.042,-1.085, 0.174,-0.528,-0.949, 0.174, 1.099
 0.269,-0.071,-1.083, 0.179,-0.554,-0.933, 0.179, 1.100
 0.270,-0.100,-1.080, 0.183,-0.580,-0.916, 0.183, 1.100
 0.271,-0.129,-1.076, 0.188,-0.605,-0.899, 0.188, 1.100
 0.271,-0.157,-1.072, 0.190,-0.629,-0.882, 0.190, 1.100
 0.272,-0.185,-1.067, 0.192,-0.653,-0.864, 0.192, 1.100
 0.273,-0.214,-1.061, 0.196,-0.677,-0.844, 0.196, 1.100
 0.273,-0.242,-1.054, 0.197,-0.700,-0.825, 0.197, 1.100
 0.274,-0.270,-1.048, 0.194,-0.723,-0.806, 0.194, 1.100
 0.275,-0.298,-1.041, 0.190,-0.745,-0.786, 0.190, 1.100
 0.275,-0.326,-1.034, 0.184,-0.768,-0.765, 0.184, 1.100
 0.276,-0.355,-1.025, 0.181,-0.790,-0.743, 0.181, 1.099
 0.277,-0.383,-1.015, 0.179,-0.811,-0.721, 0.179, 1.099
 0.277,-0.411,-1.004, 0.174,-0.832,-0.697, 0.174, 1.099
 0.278,-0.441,-0.993, 0.168,-0.853,-0.672, 0.168, 1.099
 0.279,-0.469,-0.981, 0.163,-0.873,-0.647, 0.163, 1.099
 0.279,-0.497,-0.968, 0.157,-0.893,-0.622, 0.157, 1.099
 0.280,-0.524,-0.955, 0.152,-0.911,-0.596, 0.152, 1.099
 0.281,-0.550,-0.941, 0.146,-0.928,-0.571, 0.146, 1.100
 0.281,-0.577,-0.925, 0.142,-0.945,-0.543, 0.142, 1.100
 0.282,-0.603,-0.909, 0.139,-0.961,-0.516, 0.139, 1.100
 0.283,-0.626,-0.893, 0.140,-0.975,-0.489, 0.140, 1.100
 0.283,-0.650,-0.876, 0.142,-0.988,-0.461, 0.142, 1.100
 0.284,-0.674,-0.858, 0.142,-1.001,-0.433, 0.142, 1.100
 0.285,-0.697,-0.838, 0.141,-1.013,-0.404, 0.141, 1.100
 0.285,-0.720,-0.819, 0.140,-1.024,-0.375, 0.140, 1.100
 0.286,-0.742,-0.799, 0.140,-1.035,-0.346, 0.140, 1.100
 0.287,-0.763,-0.779, 0.141,-1.044,-0.317, 0.141, 1.100
 0.287,-0.783,-0.759, 0.142,-1.052,-0.288, 0.142, 1.100
 0.288,-0.803,-0.738, 0.144,-1.059,-0.259, 0.144, 1.100
 0.289,-0.821,-0.716, 0.150,-1.065,-0.230, 0.150, 1.100
 0.289,-0.836,-0.696, 0.162,-1.069,-0.203, 0.162, 1.100
 0.290,-0.850,-0.675, 0.177,-1.071,-0.178, 0.177, 1.100
 0.291,-0.863,-0.653, 0.191,-1.072,-0.151, 0.191, 1.099
 0.291,-0.877,-0.631, 0.203,-1.073,-0.123, 0.203, 1.099
 0.292,-0.891,-0.607, 0.215,-1.074,-0.094, 0.215, 1.099
 0.293,-0.905,-0.583, 0.222,-1.075,-0.065, 0.222, 1.099
 0.293,-0.919,-0.561, 0.221,-1.076,-0.037, 0.221, 1.099
 0.294,-0.934,-0.538, 0.215,-1.078,-0.010, 0.215, 1.099
 0.295,-0.948,-0.516, 0.207,-1.079, 0.018, 0.207, 1.099
 0.295,-0.962,-0.494, 0.195,-1.080, 0.046, 0.195, 1.099
 0.296,-0.976,-0.470, 0.184,-1.081, 0.074, 0.184, 1.099
 0.297,-0.989,-0.446, 0.175,-1.080, 0.103, 0.175, 1.099
 0.297,-1.001,-0.420, 0.168,-1.078, 0.133, 0.168, 1.099
 0.298,-1.013,-0.394, 0.163,-1.074, 0.163, 0.163, 1.099
 0.299,-1.023,-0.366, 0.162,-1.070, 0.193, 0.162, 1.099
 0.299,-1.032,-0.339, 0.167,-1.063, 0.222, 0.167, 1.099
 0.300,-1.039,-0.312, 0.176,-1.056, 0.250, 0.176, 1.099
 0.301,-1.046,-0.285, 0.177,-1.048, 0.278, 0.177, 1.099
 0.301,-1.053,-0.258, 0.175,-1.040, 0.307, 0.175, 1.098
 0.302,-1.059,-0.231, 0.177,-1.031, 0.334, 0.177, 1.098
 0.303,-1.065,-0.203, 0.178,-1.021, 0.362, 0.178, 1.098
 0.303,-1.069,-0.174, 0.182,-1.010, 0.391, 0.182, 1.098
 0.304,-1.073,-0.145, 0.184,-0.998, 0.419, 0.184, 1.098
 0.305,-1.077,-0.116, 0.185,-0.986, 0.447, 0.185, 1.099
 0.305,-1.079,-0.087, 0.190,-0.973, 0.474, 0.190, 1.099
 0.306,-1.080,-0.059, 0.196,-0.959, 0.500, 0.196, 1.099
 0.307,-1.079,-0.030, 0.205,-0.943, 0.525, 0.205, 1.099
 0.307,-1.077,-0.003, 0.218,-0.927, 0.549, 0.218, 1.099
 0.308,-1.074, 0.025, 0.230,-0.910, 0.572, 0.230, 1.099
 0.309,-1.071, 0.053, 0.242,-0.892, 0.595, 0.242, 1.099
 0.309,-1.066, 0.080, 0.254,-0.873, 0.617, 0.254, 1.099
 0.310,-1.062, 0.108, 0.260,-0.855, 0.640, 0.260, 1.099
 0.311,-1.058, 0.136, 0.265,-0.836, 0.663, 0.265, 1.099
 0.311,-1.054, 0.165, 0.265,-0.816, 0.687, 0.265, 1.099
 0.312,-1.049, 0.194, 0.263,-0.796, 0.711, 0.263, 1.099
 0.313,-1.044, 0.224, 0.262,-0.776, 0.734, 0.262, 1.099
 0.313,-1.038, 0.253, 0.259,-0.754, 0.757, 0.259, 1.099
 0.314,-1.031, 0.282, 0.259,-0.732, 0.779, 0.259, 1.099
 0.315,-1.023, 0.311, 0.258,-0.709, 0.800, 0.258, 1.100
 0.315,-1.016, 0.338, 0.251,-0.689, 0.820, 0.251, 1.100
 0.316,-1.009, 0.364, 0.241,-0.668, 0.840, 0.241, 1.100
 0.317,-1.004, 0.388, 0.224,-0.650, 0.858, 0.224, 1.099
 0.317,-1.000, 0.408, 0.203,-0.635, 0.873, 0.203, 1.099
 0.318,-0.998, 0.423, 0.179,-0.625, 0.886, 0.179, 1.099
 0.319,-0.998, 0.434, 0.150,-0.617, 0.896, 0.150, 1.098
 0.319,-0.998, 0.442, 0.119,-0.612, 0.904, 0.119, 1.098
 0.320,-1.000, 0.446, 0.089,-0.611, 0.908, 0.089, 1.098
 0.321,-1.003, 0.443, 0.057,-0.614, 0.909, 0.057, 1.098
 0.321,-1.006, 0.438, 0.026,-0.619, 0.907, 0.026, 1.098
 0.322,-1.009, 0.433,-0.004,-0.623, 0.905,-0.004, 1.098
 0.323,-1.012, 0.426,-0.034,-0.627, 0.901,-0.034, 1.098
 0.323,-1.014, 0.418,-0.063,-0.632, 0.896,-0.063, 1.099
 0.324,-1.016, 0.408,-0.093,-0.638, 0.890,-0.093, 1.099
 0.325,-1.017, 0.399,-0.122,-0.643, 0.883,-0.122, 1.099
 0.325,-1.017, 0.387,-0.152,-0.649, 0.874,-0.152, 1.099
 0.326,-1.017, 0.376,-0.183,-0.653, 0.865,-0.183, 1.099
 0.327,-1.014, 0.368,-0.213,-0.654, 0.857,-0.213, 1.099
 0.327,-1.010, 0.360,-0.243,-0.654, 0.850,-0.243, 1.100
 0.328,-1.006, 0.350,-0.272,-0.656, 0.840,-0.272, 1.100
 0.329,-1.002, 0.339,-0.301,-0.657, 0.829,-0.301, 1.100
 0.329,-0.996, 0.330,-0.329,-0.656, 0.819,-0.329, 1.100
 0.330,-0.990, 0.319,-0.358,-0.656, 0.808,-0.358, 1.100
 0.331,-0.985, 0.304,-0.384,-0.659, 0.793,-0.384, 1.100
 0.331,-0.982, 0.284,-0.405,-0.666, 0.775,-0.405, 1.100
 0.332,-0.982, 0.260,-0.421,-0.679, 0.756,-0.421, 1.100
 0.333,-0.984, 0.235,-0.431,-0.693, 0.736,-0.431, 1.099
 0.333,-0.984, 0.208,-0.443,-0.707, 0.715,-0.443, 1.099
 0.334,-0.985, 0.181,-0.453,-0.722, 0.694,-0.453, 1.099
 0.335,-0.986, 0.153,-0.461,-0.737, 0.672,-0.461, 1.099
 0.335,-0.988, 0.123,-0.465,-0.755, 0.649,-0.465, 1.099
 0.336,-0.991, 0.094,-0.466,-0.773, 0.627,-0.466, 1.099
 0.337,-0.991, 0.065,-0.470,-0.789, 0.604,-0.470, 1.099
 0.337,-0.992, 0.035,-0.472,-0.805, 0.581,-0.472, 1.099
 0.338,-0.991, 0.005,-0.475,-0.820, 0.556,-0.475, 1.099
 0.339,-0.990,-0.024,-0.477,-0.835, 0.532,-0.477, 1.099
 0.339,-0.987,-0.054,-0.480,-0.849, 0.507,-0.480, 1.099
 0.340,-0.983,-0.082,-0.485,-0.860, 0.482,-0.485, 1.099
 0.341,-0.977,-0.111,-0.491,-0.871, 0.456,-0.491, 1.099
 0.341,-0.969,-0.138,-0.500,-0.879, 0.431,-0.500, 1.099
 0.342,-0.958,-0.161,-0.515,-0.882, 0.406,-0.515, 1.099
 0.343,-0.944,-0.179,-0.534,-0.880, 0.385,-0.534, 1.099
 0.343,-0.929,-0.191,-0.554,-0.875, 0.367,-0.554, 1.099
 0.344,-0.914,-0.197,-0.577,-0.865, 0.355,-0.577, 1.099
 0.345,-0.898,-0.201,-0.600,-0.854, 0.343,-0.600, 1.099
 0.345,-0.882,-0.200,-0.623,-0.840, 0.336,-0.623, 1.098
 0.346,-0.866,-0.197,-0.647,-0.824, 0.330,-0.647, 1.098
 0.347,-0.848,-0.195,-0.670,-0.808, 0.323,-0.670, 1.098
 0.347,-0.829,-0.191,-0.694,-0.790, 0.317,-0.694, 1.098
 0.348,-0.810,-0.185,-0.718,-0.771, 0.311,-0.718, 1.098
 0.349,-0.789,-0.180,-0.742,-0.750, 0.304,-0.742, 1.098
 0.349,-0.767,-0.177,-0.766,-0.730, 0.295,-0.766, 1.099
 0.350,-0.745,-0.178,-0.788,-0.712, 0.282,-0.788, 1.099
 0.351,-0.723,-0.186,-0.806,-0.698, 0.264,-0.806, 1.099
 0.351,-0.700,-0.197,-0.824,-0.686, 0.242,-0.824, 1.099
 0.352,-0.676,-0.210,-0.840,-0.673, 0.219,-0.840, 1.099
 0.353,-0.652,-0.218,-0.857,-0.658, 0.199,-0.857, 1.099
 0.353,-0.627,-0.221,-0.875,-0.640, 0.183,-0.875, 1.099
 0.354,-0.604,-0.219,-0.892,-0.619, 0.172,-0.892, 1.099
 0.355,-0.581,-0.210,-0.909,-0.595, 0.167,-0.909, 1.099
 0.355,-0.559,-0.201,-0.925,-0.572, 0.162,-0.925, 1.099
 0.356,-0.536,-0.194,-0.940,-0.549, 0.155,-0.940, 1.099
 0.357,-0.513,-0.186,-0.955,-0.524, 0.149,-0.955, 1.099
 0.357,-0.488,-0.180,-0.968,-0.501, 0.139,-0.968, 1.099
 0.358,-0.463,-0.184,-0.980,-0.483, 0.122,-0.980, 1.099
 0.359,-0.438,-0.194,-0.989,-0.469, 0.100,-0.989, 1.099
 0.359,-0.415,-0.207,-0.996,-0.458, 0.076,-0.996, 1.098
 0.360,-0.390,-0.222,-1.003,-0.445, 0.050,-1.003, 1.098
 0.361,-0.365,-0.236,-1.009,-0.434, 0.024,-1.009, 1.098
 0.361,-0.342,-0.255,-1.012,-0.427,-0.003,-1.012, 1.098
 0.362,-0.319,-0.274,-1.015,-0.419,-0.032,-1.015, 1.098
 0.363,-0.295,-0.292,-1.017,-0.411,-0.061,-1.017, 1.098
 0.363,-0.269,-0.311,-1.019,-0.401,-0.091,-1.019, 1.098
 0.364,-0.242,-0.329,-1.020,-0.390,-0.121,-1.020, 1.099
 0.365,-0.218,-0.348,-1.019,-0.382,-0.150,-1.019, 1.099
 0.365,-0.193,-0.367,-1.018,-0.374,-0.180,-1.018, 1.099
 0.366,-0.167,-0.385,-1.016,-0.364,-0.209,-1.016, 1.099
 0.367,-0.140,-0.398,-1.015,-0.350,-0.235,-1.015, 1.099
 0.367,-0.112,-0.411,-1.014,-0.336,-0.262,-1.014, 1.100
 0.368,-0.085,-0.423,-1.012,-0.322,-0.287,-1.012, 1.100
 0.369,-0.058,-0.432,-1.010,-0.305,-0.310,-1.010, 1.100
 0.369,-0.029,-0.440,-1.007,-0.288,-0.334,-1.007, 1.100
 0.370, 0.002,-0.450,-1.003,-0.270,-0.361,-1.003, 1.099
 0.371, 0.034,-0.462,-0.996,-0.252,-0.389,-0.996, 1.099
 0.371, 0.064,-0.475,-0.989,-0.236,-0.417,-0.989, 1.099
 0.372, 0.089,-0.491,-0.979,-0.226,-0.444,-0.979, 1.099
 0.373, 0.105,-0.510,-0.968,-0.225,-0.469,-0.968, 1.099
 0.373, 0.117,-0.530,-0.955,-0.229,-0.492,-0.955, 1.099
 0.374, 0.130,-0.551,-0.942,-0.232,-0.516,-0.942, 1.099
 0.375, 0.139,-0.573,-0.928,-0.239,-0.539,-0.928, 1.099
 0.375, 0.143,-0.595,-0.913,-0.250,-0.559,-0.913, 1.099
 0.376, 0.149,-0.617,-0.897,-0.259,-0.579,-0.897, 1.099
 0.377, 0.154,-0.639,-0.881,-0.269,-0.599,-0.881, 1.099
 0.377, 0.159,-0.661,-0.863,-0.279,-0.620,-0.863, 1.099
 0.378, 0.162,-0.683,-0.845,-0.292,-0.639,-0.845, 1.099
 0.379, 0.165,-0.705,-0.826,-0.303,-0.658,-0.826, 1.099
 0.379, 0.174,-0.725,-0.807,-0.309,-0.678,-0.807, 1.099
 0.380, 0.186,-0.744,-0.787,-0.312,-0.700,-0.787, 1.099
 0.381, 0.199,-0.761,-0.766,-0.313,-0.722,-0.766, 1.099
 0.381, 0.212,-0.779,-0.745,-0.316,-0.744,-0.745, 1.099
 0.382, 0.225,-0.797,-0.722,-0.316,-0.765,-0.722, 1.099
 0.383, 0.236,-0.814,-0.699,-0.320,-0.785,-0.699, 1.099
 0.383, 0.244,-0.832,-0.676,-0.326,-0.803,-0.676, 1.099
 0.384, 0.251,-0.848,-0.653,-0.331,-0.820,-0.653, 1.099
 0.385, 0.257,-0.865,-0.628,-0.338,-0.836,-0.628, 1.099
 0.385, 0.260,-0.882,-0.603,-0.347,-0.851,-0.603, 1.099
 0.386, 0.264,-0.898,-0.576,-0.355,-0.866,-0.576, 1.099
 0.387, 0.269,-0.913,-0.550,-0.361,-0.881,-0.550, 1.099
 0.387, 0.279,-0.925,-0.524,-0.362,-0.896,-0.524, 1.099
 0.388, 0.290,-0.936,-0.498,-0.362,-0.911,-0.498, 1.100
 0.389, 0.303,-0.946,-0.472,-0.358,-0.926,-0.472, 1.099
 0.389, 0.318,-0.954,-0.445,-0.353,-0.941,-0.445, 1.099
 0.390, 0.328,-0.963,-0.417,-0.352,-0.954,-0.417, 1.099
 0.391, 0.339,-0.971,-0.390,-0.350,-0.967,-0.390, 1.100
 0.391, 0.353,-0.976,-0.364,-0.343,-0.979,-0.364, 1.100
 0.392, 0.372,-0.976,-0.343,-0.329,-0.991,-0.343, 1.099
 0.393, 0.396,-0.972,-0.327,-0.310,-1.003,-0.327, 1.099
 0.393, 0.421,-0.965,-0.315,-0.287,-1.013,-0.315, 1.099
 0.394, 0.447,-0.956,-0.305,-0.263,-1.022,-0.305, 1.099
 0.395, 0.473,-0.946,-0.299,-0.237,-1.030,-0.299, 1.099
 0.395, 0.499,-0.933,-0.295,-0.210,-1.037,-0.295, 1.099
 0.396, 0.525,-0.920,-0.291,-0.183,-1.043,-0.291, 1.099
 0.397, 0.551,-0.905,-0.291,-0.155,-1.048,-0.291, 1.099
 0.397, 0.577,-0.889,-0.290,-0.126,-1.052,-0.290, 1.099
 0.398, 0.603,-0.873,-0.287,-0.097,-1.056,-0.287, 1.099
 0.399, 0.628,-0.857,-0.280,-0.068,-1.060,-0.280, 1.099
 0.399, 0.654,-0.841,-0.272,-0.039,-1.064,-0.272, 1.099
 0.400, 0.679,-0.822,-0.266,-0.010,-1.066,-0.266, 1.099
 0.401, 0.703,-0.802,-0.267, 0.021,-1.066,-0.267, 1.099
 0.401, 0.725,-0.780,-0.270, 0.050,-1.064,-0.270, 1.099
 0.402, 0.747,-0.758,-0.272, 0.080,-1.062,-0.272, 1.099
 0.403, 0.769,-0.735,-0.276, 0.111,-1.058,-0.276, 1.099
 0.403, 0.789,-0.711,-0.283, 0.141,-1.053,-0.283, 1.099
 0.404, 0.809,-0.686,-0.287, 0.170,-1.047,-0.287, 1.099
 0.405, 0.821,-0.664,-0.302, 0.192,-1.038,-0.302, 1.098
 0.405, 0.824,-0.645,-0.328, 0.206,-1.026,-0.328, 1.097
 0.406, 0.821,-0.630,-0.360, 0.212,-1.012,-0.360, 1.095
 0.407, 0.814,-0.618,-0.393, 0.214,-0.999,-0.393, 1.094
 0.407, 0.805,-0.608,-0.424, 0.212,-0.986,-0.424, 1.094
 0.408, 0.795,-0.600,-0.456, 0.209,-0.973,-0.456, 1.095
 0.409, 0.784,-0.592,-0.486, 0.204,-0.960,-0.486, 1.096
 0.409, 0.770,-0.586,-0.515, 0.197,-0.947,-0.515, 1.096
 0.410, 0.754,-0.582,-0.544, 0.186,-0.935,-0.544, 1.097
 0.411, 0.736,-0.582,-0.570, 0.171,-0.923,-0.570, 1.098
 0.411, 0.716,-0.588,-0.590, 0.151,-0.914,-0.590, 1.098
 0.412, 0.688,-0.599,-0.606, 0.122,-0.904,-0.606, 1.096
 0.413, 0.618,-0.618,-0.627, 0.056,-0.872,-0.627, 1.076
 0.413, 0.519,-0.642,-0.650,-0.036,-0.825,-0.650, 1.050
 0.414, 0.406,-0.667,-0.673,-0.138,-0.769,-0.673, 1.031
 0.415, 0.293,-0.692,-0.695,-0.239,-0.712,-0.695, 1.023
 0.415, 0.187,-0.715,-0.714,-0.334,-0.659,-0.714, 1.027
 0.416, 0.093,-0.734,-0.730,-0.418,-0.610,-0.730, 1.040
 0.417, 0.014,-0.750,-0.743,-0.489,-0.569,-0.743, 1.056
 0.417,-0.050,-0.763,-0.753,-0.546,-0.536,-0.753, 1.074
 0.418,-0.102,-0.776,-0.757,-0.594,-0.510,-0.757, 1.089
 0.419,-0.147,-0.785,-0.757,-0.634,-0.486,-0.757, 1.101
 0.419,-0.187,-0.790,-0.756,-0.668,-0.462,-0.756, 1.109
 0.420,-0.223,-0.792,-0.752,-0.696,-0.439,-0.752, 1.115
 0.421,-0.256,-0.790,-0.748,-0.720,-0.414,-0.748, 1.117
 0.421,-0.288,-0.787,-0.741,-0.742,-0.390,-0.741, 1.118
 0.422,-0.318,-0.782,-0.733,-0.761,-0.364,-0.733, 1.118
 0.423,-0.348,-0.773,-0.726,-0.778,-0.338,-0.726, 1.116
 0.423,-0.377,-0.764,-0.717,-0.794,-0.310,-0.717, 1.114
 0.424,-0.407,-0.756,-0.705,-0.811,-0.283,-0.705, 1.111
 0.425,-0.435,-0.747,-0.694,-0.825,-0.256,-0.694, 1.109
 0.425,-0.463,-0.737,-0.683,-0.840,-0.229,-0.683, 1.107
 0.426,-0.491,-0.730,-0.668,-0.856,-0.204,-0.668, 1.105
 0.427,-0.517,-0.725,-0.651,-0.872,-0.182,-0.651, 1.103
 0.427,-0.538,-0.725,-0.631,-0.887,-0.167,-0.631, 1.102
 0.428,-0.558,-0.727,-0.610,-0.903,-0.154,-0.610, 1.101
 0.429,-0.571,-0.734,-0.587,-0.918,-0.148,-0.587, 1.100
 0.429,-0.582,-0.743,-0.564,-0.932,-0.147,-0.564, 1.099
 0.430,-0.592,-0.752,-0.540,-0.946,-0.145,-0.540, 1.099
 0.431,-0.597,-0.764,-0.517,-0.958,-0.149,-0.517, 1.098
 0.431,-0.600,-0.777,-0.492,-0.969,-0.156,-0.492, 1.098
 0.432,-0.601,-0.792,-0.467,-0.980,-0.165,-0.467, 1.098
 0.433,-0.601,-0.806,-0.441,-0.990,-0.174,-0.441, 1.098
 0.433,-0.597,-0.822,-0.416,-0.999,-0.187,-0.416, 1.098
 0.434,-0.588,-0.840,-0.393,-1.004,-0.205,-0.393, 1.098
 0.435,-0.574,-0.858,-0.373,-1.007,-0.227,-0.373, 1.098
 0.435,-0.556,-0.877,-0.357,-1.007,-0.252,-0.357, 1.098
 0.436,-0.533,-0.895,-0.345,-1.004,-0.280,-0.345, 1.098
 0.437,-0.508,-0.913,-0.338,-0.998,-0.308,-0.338, 1.098
 0.437,-0.483,-0.927,-0.335,-0.990,-0.335,-0.335, 1.098
 0.438,-0.457,-0.940,-0.337,-0.981,-0.361,-0.337, 1.098
 0.439,-0.430,-0.952,-0.341,-0.970,-0.387,-0.341, 1.098
 0.439,-0.402,-0.963,-0.343,-0.958,-0.414,-0.343, 1.099
 0.440,-0.374,-0.975,-0.343,-0.947,-0.441,-0.343, 1.099
 0.441,-0.345,-0.985,-0.345,-0.934,-0.466,-0.345, 1.099
 0.441,-0.315,-0.993,-0.349,-0.919,-0.492,-0.349, 1.099
 0.442,-0.285,-1.001,-0.354,-0.903,-0.518,-0.354, 1.099
 0.443,-0.255,-1.007,-0.359,-0.887,-0.542,-0.359, 1.099
 0.443,-0.225,-1.013,-0.363,-0.870,-0.567,-0.363, 1.100
 0.444,-0.196,-1.019,-0.364,-0.853,-0.590,-0.364, 1.100
 0.445,-0.170,-1.022,-0.328,-0.838,-0.609,-0.328, 1.086
 0.445,-0.149,-1.020,-0.246,-0.823,-0.622,-0.246, 1.060
 0.446,-0.133,-1.016,-0.141,-0.809,-0.629,-0.141, 1.035
 0.447,-0.122,-1.011,-0.027,-0.798,-0.632,-0.027, 1.018
 0.447,-0.114,-1.005, 0.086,-0.789,-0.633, 0.086, 1.015
 0.448,-0.109,-0.998, 0.189,-0.781,-0.631, 0.189, 1.022
 0.449,-0.106,-0.993, 0.280,-0.776,-0.628, 0.280, 1.037
 0.449,-0.104,-0.988, 0.355,-0.772,-0.625, 0.355, 1.055
 0.450,-0.106,-0.983, 0.417,-0.770,-0.619, 0.417, 1.073
 0.451,-0.112,-0.976, 0.467,-0.770,-0.609, 0.467, 1.088
 0.451,-0.125,-0.968, 0.505,-0.775,-0.594, 0.505, 1.099
 0.452,-0.142,-0.960, 0.534,-0.782,-0.574, 0.534, 1.108
 0.453,-0.163,-0.949, 0.557,-0.790,-0.551, 0.557, 1.112
 0.453,-0.188,-0.936, 0.576,-0.798,-0.523, 0.576, 1.115
 0.454,-0.214,-0.921, 0.591,-0.807,-0.494, 0.591, 1.115
 0.455,-0.239,-0.906, 0.604,-0.814,-0.464, 0.604, 1.115
 0.455,-0.265,-0.889, 0.615,-0.821,-0.433, 0.615, 1.113
 0.456,-0.291,-0.873, 0.624,-0.827,-0.402, 0.624, 1.111
 0.457,-0.321,-0.854, 0.630,-0.836,-0.367, 0.630, 1.109
 0.457,-0.352,-0.836, 0.633,-0.845,-0.331, 0.633, 1.106
 0.458,-0.382,-0.819, 0.635,-0.854,-0.296, 0.635, 1.105
 0.459,-0.413,-0.800, 0.637,-0.862,-0.259, 0.637, 1.103
 0.459,-0.444,-0.781, 0.637,-0.870,-0.223, 0.637, 1.101
 0.460,-0.473,-0.762, 0.639,-0.877,-0.188, 0.639, 1.101
 0.461,-0.500,-0.741, 0.641,-0.881,-0.153, 0.641, 1.100
 0.461,-0.527,-0.721, 0.643,-0.885,-0.119, 0.643, 1.100
 0.462,-0.554,-0.700, 0.643,-0.888,-0.084, 0.643, 1.100
 0.463,-0.580,-0.679, 0.642,-0.892,-0.049, 0.642, 1.100
 0.463,-0.604,-0.657, 0.643,-0.892,-0.016, 0.643, 1.100
 0.464,-0.626,-0.636, 0.643,-0.893, 0.016, 0.643, 1.100
 0.465,-0.649,-0.614, 0.642,-0.892, 0.048, 0.642, 1.100
 0.465,-0.670,-0.590, 0.642,-0.889, 0.081, 0.642, 1.100
 0.466,-0.690,-0.567, 0.642,-0.886, 0.113, 0.642, 1.100
 0.467,-0.710,-0.543, 0.642,-0.882, 0.145, 0.642, 1.100
 0.467,-0.728,-0.519, 0.641,-0.877, 0.176, 0.641, 1.100
 0.468,-0.744,-0.494, 0.642,-0.870, 0.205, 0.642, 1.100
 0.469,-0.760,-0.469, 0.643,-0.861, 0.235, 0.643, 1.100
 0.469,-0.773,-0.442, 0.646,-0.851, 0.264, 0.646, 1.100
 0.470,-0.784,-0.415, 0.651,-0.838, 0.291, 0.651, 1.100
 0.471,-0.793,-0.387, 0.656,-0.824, 0.318, 0.656, 1.100
 0.471,-0.801,-0.359, 0.663,-0.807, 0.344, 0.663, 1.100
 0.472,-0.805,-0.330, 0.673,-0.789, 0.367, 0.673, 1.100
 0.473,-0.808,-0.301, 0.682,-0.769, 0.390, 0.682, 1.100
 0.473,-0.812,-0.268, 0.691,-0.747, 0.416, 0.691, 1.099
 0.474,-0.816,-0.236, 0.698,-0.725, 0.441, 0.698, 1.099
 0.475,-0.819,-0.203, 0.705,-0.702, 0.467, 0.705, 1.099
 0.475,-0.820,-0.170, 0.711,-0.679, 0.491, 0.711, 1.099
 0.476,-0.823,-0.138, 0.716,-0.656, 0.515, 0.716, 1.099
 0.477,-0.825,-0.106, 0.719,-0.633, 0.539, 0.719, 1.099
 0.477,-0.809,-0.080, 0.731,-0.603, 0.546, 0.731, 1.093
 0.478,-0.744,-0.071, 0.761,-0.552, 0.504, 0.761, 1.067
 0.479,-0.648,-0.074, 0.804,-0.489, 0.432, 0.804, 1.035
 0.479,-0.538,-0.085, 0.851,-0.423, 0.343, 0.851, 1.011
 0.480,-0.426,-0.101, 0.899,-0.360, 0.249, 0.899, 1.000
 0.481,-0.320,-0.119, 0.943,-0.302, 0.159, 0.943, 1.003
 0.481,-0.226,-0.137, 0.982,-0.253, 0.077, 0.982, 1.017
 0.482,-0.146,-0.154, 1.015,-0.212, 0.006, 1.015, 1.037
 0.483,-0.081,-0.169, 1.042,-0.180,-0.052, 1.042, 1.058
 0.483,-0.027,-0.186, 1.061,-0.157,-0.103, 1.061, 1.078
 0.484, 0.019,-0.201, 1.074,-0.138,-0.148, 1.074, 1.093
 0.485, 0.062,-0.213, 1.082,-0.118,-0.188, 1.082, 1.105
 0.485, 0.103,-0.219, 1.086,-0.096,-0.222, 1.086, 1.112
 0.486, 0.141,-0.221, 1.086,-0.073,-0.252, 1.086, 1.117
 0.487, 0.176,-0.223, 1.082,-0.051,-0.280, 1.082, 1.119
 0.487, 0.210,-0.222, 1.077,-0.029,-0.305, 1.077, 1.119
 0.488, 0.243,-0.222, 1.069,-0.007,-0.329, 1.069, 1.118
 0.489, 0.276,-0.222, 1.058, 0.014,-0.354, 1.058, 1.116
 0.489, 0.309,-0.221, 1.047, 0.036,-0.379, 1.047, 1.114
 0.490, 0.320,-0.176, 1.011, 0.076,-0.357, 1.011, 1.075
 0.491, 0.295,-0.062, 0.940, 0.146,-0.264, 0.940, 0.988
 0.491, 0.249, 0.090, 0.851, 0.231,-0.129, 0.851, 0.891
 0.492, 0.191, 0.258, 0.755, 0.320, 0.023, 0.755, 0.821
 0.493, 0.130, 0.423, 0.662, 0.406, 0.178, 0.662, 0.796
 0.493, 0.070, 0.577, 0.576, 0.484, 0.323, 0.576, 0.819
 0.494, 0.015, 0.712, 0.502, 0.551, 0.451, 0.502, 0.871
 0.495,-0.033, 0.825, 0.440, 0.606, 0.560, 0.440, 0.935
 0.495,-0.073, 0.915, 0.391, 0.650, 0.648, 0.391, 0.998
 0.496,-0.103, 0.985, 0.351, 0.685, 0.716, 0.351, 1.051
 0.497,-0.123, 1.038, 0.316, 0.713, 0.765, 0.316, 1.092
 0.497,-0.136, 1.076, 0.283, 0.735, 0.798, 0.283, 1.121
 0.498,-0.144, 1.102, 0.251, 0.750, 0.820, 0.251, 1.140
 0.499,-0.156, 1.117, 0.219, 0.755, 0.838, 0.219, 1.149
 0.499,-0.174, 1.123, 0.188, 0.748, 0.855, 0.188, 1.152
 0.500,-0.195, 1.122, 0.161, 0.735, 0.870, 0.161, 1.150
 0.501,-0.217, 1.117, 0.133, 0.718, 0.882, 0.133, 1.145
 0.501,-0.239, 1.109, 0.107, 0.699, 0.893, 0.107, 1.139
 0.502,-0.263, 1.098, 0.089, 0.676, 0.904, 0.089, 1.132
 0.503,-0.288, 1.085, 0.080, 0.652, 0.914, 0.080, 1.125
 0.503,-0.315, 1.071, 0.074, 0.624, 0.925, 0.074, 1.118
 0.504,-0.343, 1.056, 0.069, 0.596, 0.937, 0.069, 1.113
 0.505,-0.371, 1.042, 0.068, 0.569, 0.948, 0.068, 1.108
 0.505,-0.398, 1.028, 0.065, 0.542, 0.960, 0.065, 1.104
 0.506,-0.425, 1.014, 0.064, 0.515, 0.971, 0.064, 1.101
 0.507,-0.452, 1.000, 0.065, 0.488, 0.983, 0.065, 1.099
 0.507,-0.479, 0.985, 0.064, 0.460, 0.994, 0.064, 1.097
 0.508,-0.508, 0.970, 0.066, 0.432, 1.006, 0.066, 1.096
 0.509,-0.535, 0.954, 0.069, 0.404, 1.017, 0.069, 1.096
 0.509,-0.562, 0.939, 0.068, 0.376, 1.027, 0.068, 1.096
 0.510,-0.588, 0.923, 0.059, 0.349, 1.037, 0.059, 1.096
 0.511,-0.611, 0.909, 0.044, 0.324, 1.046, 0.044, 1.096
 0.511,-0.630, 0.897, 0.024, 0.304, 1.053, 0.024, 1.096
 0.512,-0.644, 0.888,-0.001, 0.290, 1.058,-0.001, 1.097
 0.513,-0.628, 0.873,-0.055, 0.289, 1.036,-0.055, 1.077
 0.513,-0.574, 0.850,-0.147, 0.306, 0.979,-0.147, 1.036
 0.514,-0.500, 0.823,-0.258, 0.333, 0.903,-0.258, 0.997
 0.515,-0.416, 0.795,-0.374, 0.364, 0.820,-0.374, 0.972
 0.515,-0.331, 0.769,-0.485, 0.397, 0.737,-0.485, 0.968
 0.516,-0.253, 0.745,-0.586, 0.428, 0.660,-0.586, 0.981
 0.517,-0.183, 0.725,-0.672, 0.456, 0.593,-0.672, 1.006
 0.517,-0.125, 0.708,-0.743, 0.480, 0.536,-0.743, 1.034
 0.518,-0.075, 0.697,-0.798, 0.502, 0.490,-0.798, 1.062
 0.519,-0.031, 0.690,-0.837, 0.524, 0.450,-0.837, 1.085
 0.519, 0.008, 0.684,-0.865, 0.544, 0.415,-0.865, 1.103
 0.520, 0.043, 0.676,-0.886, 0.560, 0.382,-0.886, 1.115
 0.521, 0.075, 0.668,-0.900, 0.574, 0.350,-0.900, 1.123
 0.521, 0.107, 0.658,-0.908, 0.585, 0.319,-0.908, 1.127
 0.522, 0.136, 0.648,-0.913, 0.595, 0.289,-0.913, 1.128
 0.523, 0.163, 0.634,-0.917, 0.601, 0.259,-0.917, 1.126
 0.523, 0.189, 0.621,-0.917, 0.608, 0.229,-0.917, 1.124
 0.524, 0.214, 0.606,-0.917, 0.611, 0.200,-0.917, 1.120
 0.525, 0.238, 0.592,-0.916, 0.615, 0.171,-0.916, 1.117
 0.525, 0.263, 0.577,-0.915, 0.618, 0.141,-0.915, 1.113
 0.526, 0.289, 0.563,-0.911, 0.623, 0.112,-0.911, 1.110
 0.527, 0.317, 0.551,-0.906, 0.630, 0.081,-0.906, 1.107
 0.527, 0.345, 0.541,-0.898, 0.640, 0.052,-0.898, 1.104
 0.528, 0.373, 0.536,-0.888, 0.652, 0.026,-0.888, 1.102
 0.529, 0.400, 0.534,-0.875, 0.667, 0.003,-0.875, 1.100
 0.529, 0.425, 0.538,-0.860, 0.685,-0.016,-0.860, 1.099
 0.530, 0.445, 0.546,-0.843, 0.704,-0.028,-0.843, 1.098
 0.531, 0.463, 0.556,-0.826, 0.723,-0.037,-0.826, 1.098
 0.531, 0.480, 0.568,-0.807, 0.742,-0.044,-0.807, 1.098
 0.532, 0.498, 0.580,-0.788, 0.763,-0.052,-0.788, 1.098
 0.533, 0.515, 0.592,-0.767, 0.783,-0.060,-0.767, 1.098
 0.533, 0.531, 0.605,-0.746, 0.802,-0.066,-0.746, 1.098
 0.534, 0.547, 0.618,-0.725, 0.822,-0.072,-0.725, 1.098
 0.535, 0.558, 0.633,-0.703, 0.840,-0.073,-0.703, 1.098
 0.535, 0.569, 0.647,-0.682, 0.858,-0.074,-0.682, 1.099
 0.536, 0.580, 0.661,-0.659, 0.876,-0.075,-0.659, 1.099
 0.537, 0.590, 0.674,-0.636, 0.893,-0.077,-0.636, 1.099
 0.537, 0.605, 0.683,-0.614, 0.908,-0.085,-0.614, 1.099
 0.538, 0.625, 0.680,-0.594, 0.918,-0.104,-0.594, 1.098
 0.539, 0.650, 0.670,-0.577, 0.924,-0.131,-0.577, 1.097
 0.539, 0.674, 0.656,-0.564, 0.927,-0.160,-0.564, 1.097
 0.540, 0.698, 0.640,-0.553, 0.928,-0.190,-0.553, 1.097
 0.541, 0.724, 0.622,-0.539, 0.928,-0.222,-0.539, 1.096
 0.541, 0.750, 0.604,-0.524, 0.928,-0.255,-0.524, 1.096
 0.542, 0.732, 0.575,-0.520, 0.894,-0.259,-0.520, 1.066
 0.543, 0.623, 0.523,-0.539, 0.788,-0.202,-0.539, 0.975
 0.543, 0.459, 0.458,-0.572, 0.639,-0.106,-0.572, 0.864
 0.544, 0.268, 0.390,-0.613, 0.473, 0.008,-0.613, 0.774
 0.545, 0.074, 0.323,-0.656, 0.306, 0.127,-0.656, 0.735
 0.545,-0.110, 0.263,-0.697, 0.151, 0.241,-0.697, 0.753
 0.546,-0.274, 0.210,-0.735, 0.013, 0.345,-0.735, 0.812
 0.547,-0.413, 0.167,-0.767,-0.102, 0.434,-0.767, 0.887
 0.547,-0.527, 0.132,-0.794,-0.196, 0.506,-0.794, 0.962
 0.548,-0.619, 0.103,-0.807,-0.271, 0.566,-0.807, 1.022
 0.549,-0.705, 0.071,-0.778,-0.347, 0.618,-0.778, 1.052
 0.549,-0.785, 0.034,-0.716,-0.422, 0.663,-0.716, 1.063
 0.550,-0.856,-0.006,-0.631,-0.495, 0.699,-0.631, 1.064
 0.551,-0.917,-0.047,-0.531,-0.562, 0.726,-0.531, 1.060
 0.551,-0.965,-0.087,-0.422,-0.622, 0.743,-0.422, 1.057
 0.552,-1.000,-0.126,-0.308,-0.673, 0.751,-0.308, 1.054
 0.553,-1.023,-0.162,-0.192,-0.715, 0.749,-0.192, 1.053
 0.553,-0.987,-0.191,-0.057,-0.718, 0.704,-0.057, 1.007
 0.554,-0.865,-0.209, 0.105,-0.662, 0.594, 0.105, 0.896
 0.555,-0.692,-0.218, 0.274,-0.571, 0.447, 0.274, 0.775
 0.555,-0.497,-0.221, 0.437,-0.463, 0.285, 0.437, 0.698
 0.556,-0.301,-0.219, 0.583,-0.351, 0.125, 0.583, 0.692
 0.557,-0.118,-0.215, 0.710,-0.244,-0.023, 0.710, 0.751
 0.557, 0.044,-0.208, 0.813,-0.147,-0.154, 0.813, 0.841
 0.558, 0.181,-0.201, 0.895,-0.065,-0.263, 0.895, 0.935
 0.559, 0.292,-0.194, 0.956, 0.003,-0.350, 0.956, 1.018
 0.559, 0.377,-0.186, 0.999, 0.057,-0.416, 0.999, 1.084
 0.560, 0.438,-0.172, 1.029, 0.102,-0.459, 1.029, 1.131
 0.561, 0.478,-0.154, 1.048, 0.138,-0.483, 1.048, 1.162
 0.561, 0.503,-0.132, 1.057, 0.170,-0.492, 1.057, 1.178
 0.562, 0.516,-0.108, 1.060, 0.196,-0.490, 1.060, 1.184
 0.563, 0.519,-0.083, 1.058, 0.219,-0.478, 1.058, 1.182
 0.563, 0.514,-0.057, 1.055, 0.237,-0.459, 1.055, 1.174
 0.564, 0.504,-0.033, 1.047, 0.251,-0.438, 1.047, 1.163
 0.565, 0.500,-0.028, 0.953, 0.252,-0.433, 0.953, 1.076
 0.565, 0.505,-0.043, 0.764, 0.242,-0.445, 0.764, 0.917
 0.566, 0.516,-0.070, 0.525, 0.225,-0.469, 0.525, 0.739
 0.567, 0.529,-0.103, 0.270, 0.204,-0.499, 0.270, 0.603
 0.567, 0.544,-0.139, 0.020, 0.182,-0.531, 0.020, 0.562
 0.568, 0.558,-0.173,-0.208, 0.160,-0.562,-0.208, 0.621
 0.569, 0.572,-0.204,-0.407, 0.141,-0.590,-0.407, 0.731
 0.569, 0.583,-0.231,-0.571, 0.124,-0.615,-0.571, 0.848
 0.570, 0.591,-0.252,-0.702, 0.110,-0.633,-0.702, 0.951
 0.571, 0.531,-0.256,-0.798, 0.074,-0.585,-0.798, 0.992
 0.571, 0.403,-0.241,-0.863, 0.016,-0.470,-0.863, 0.982
 0.572, 0.238,-0.216,-0.902,-0.053,-0.318,-0.902, 0.958
 0.573, 0.060,-0.186,-0.922,-0.124,-0.151,-0.922, 0.942
 0.573,-0.115,-0.154,-0.927,-0.192, 0.014,-0.927, 0.947
 0.574,-0.276,-0.123,-0.923,-0.252, 0.167,-0.923, 0.971
 0.575,-0.417,-0.095,-0.911,-0.304, 0.300,-0.911, 1.006
 0.575,-0.534,-0.071,-0.896,-0.346, 0.412,-0.896, 1.046
 0.576,-0.627,-0.052,-0.880,-0.379, 0.502,-0.880, 1.082
 0.577,-0.698,-0.037,-0.864,-0.404, 0.570,-0.864, 1.111
 0.577,-0.752,-0.030,-0.846,-0.425, 0.620,-0.846, 1.132
 0.578,-0.734,-0.004,-0.818,-0.394, 0.619,-0.818, 1.099
 0.579,-0.615, 0.053,-0.773,-0.281, 0.550,-0.773, 0.990
 0.579,-0.438, 0.129,-0.722,-0.123, 0.440,-0.722, 0.854
 0.580,-0.233, 0.211,-0.668, 0.056, 0.309,-0.668, 0.739
 0.581,-0.024, 0.292,-0.618, 0.235, 0.174,-0.618, 0.684
 0.581, 0.174, 0.366,-0.573, 0.403, 0.045,-0.573, 0.702
 0.582, 0.350, 0.432,-0.534, 0.551,-0.071,-0.534, 0.771
 0.583, 0.500, 0.487,-0.503, 0.677,-0.170,-0.503, 0.860
 0.583, 0.622, 0.531,-0.478, 0.778,-0.252,-0.478, 0.947
 0.584, 0.716, 0.564,-0.459, 0.856,-0.316,-0.459, 1.021
 0.585, 0.794, 0.583,-0.437, 0.911,-0.373,-0.437, 1.077
 0.585, 0.858, 0.585,-0.409, 0.946,-0.428,-0.409, 1.116
 0.586, 0.909, 0.577,-0.378, 0.966,-0.477,-0.378, 1.142
 0.587, 0.949, 0.562,-0.348, 0.973,-0.519,-0.348, 1.156
 0.587, 0.977, 0.544,-0.320, 0.972,-0.554,-0.320, 1.163
 0.588, 0.996, 0.526,-0.295, 0.965,-0.581,-0.295, 1.164
 0.589, 1.009, 0.508,-0.270, 0.955,-0.602,-0.270, 1.161
 0.589, 0.988, 0.483,-0.255, 0.923,-0.598,-0.255, 1.129
 0.590, 0.858, 0.429,-0.278, 0.809,-0.516,-0.278, 0.999
 0.591, 0.658, 0.358,-0.327, 0.645,-0.382,-0.327, 0.817
 0.591, 0.425, 0.278,-0.389, 0.457,-0.223,-0.389, 0.640
 0.592, 0.185, 0.200,-0.457, 0.266,-0.057,-0.457, 0.532
 0.593,-0.043, 0.127,-0.523, 0.087, 0.101,-0.523, 0.540
 0.593,-0.246, 0.063,-0.584,-0.071, 0.244,-0.584, 0.637
 0.594,-0.420, 0.009,-0.637,-0.206, 0.367,-0.637, 0.763
 0.595,-0.562,-0.035,-0.681,-0.315, 0.467,-0.681, 0.883
 0.595,-0.670,-0.062,-0.714,-0.393, 0.547,-0.714, 0.981
 0.596,-0.729,-0.023,-0.717,-0.388, 0.618,-0.717, 1.023
 0.597,-0.746, 0.070,-0.697,-0.316, 0.680,-0.697, 1.024
 0.597,-0.735, 0.192,-0.662,-0.203, 0.732,-0.662, 1.007
 0.598,-0.704, 0.326,-0.619,-0.071, 0.773,-0.619, 0.993
 0.599,-0.664, 0.459,-0.574, 0.065, 0.804,-0.574, 0.990
 0.599,-0.619, 0.581,-0.531, 0.194, 0.826,-0.531, 1.001
 0.600,-0.575, 0.688,-0.492, 0.310, 0.841,-0.492, 1.023
 0.601,-0.534, 0.778,-0.458, 0.409, 0.850,-0.458, 1.049
 0.601,-0.498, 0.849,-0.430, 0.489, 0.854,-0.430, 1.074
 0.602,-0.467, 0.904,-0.408, 0.554, 0.854,-0.408, 1.096
 0.603,-0.438, 0.947,-0.389, 0.606, 0.849,-0.389, 1.113
 0.603,-0.411, 0.979,-0.372, 0.648, 0.840,-0.372, 1.125
 0.604,-0.383, 1.001,-0.361, 0.683, 0.826,-0.361, 1.131
 0.605,-0.349, 1.015,-0.361, 0.712, 0.802,-0.361, 1.132
 0.605,-0.313, 1.021,-0.370, 0.736, 0.774,-0.370, 1.130
 0.606,-0.279, 1.021,-0.385, 0.754, 0.743,-0.385, 1.126
 0.607,-0.249, 1.018,-0.402, 0.767, 0.714,-0.402, 1.122
 0.607,-0.225, 1.011,-0.421, 0.774, 0.689,-0.421, 1.118
 0.608,-0.204, 1.002,-0.441, 0.776, 0.666,-0.441, 1.114
 0.609,-0.183, 0.993,-0.461, 0.780, 0.642,-0.461, 1.111
 0.609,-0.160, 0.986,-0.470, 0.786, 0.618,-0.470, 1.104
 0.610,-0.129, 0.987,-0.432, 0.802, 0.590,-0.432, 1.085
 0.611,-0.094, 0.994,-0.361, 0.825, 0.561,-0.361, 1.061
 0.611,-0.058, 1.004,-0.274, 0.852, 0.534,-0.274, 1.042
 0.612,-0.025, 1.015,-0.181, 0.878, 0.510,-0.181, 1.031
 0.613, 0.004, 1.027,-0.091, 0.903, 0.489,-0.091, 1.031
 0.613, 0.028, 1.038,-0.009, 0.925, 0.472,-0.009, 1.038
 0.614, 0.047, 1.048, 0.062, 0.943, 0.459, 0.062, 1.051
 0.615, 0.062, 1.057, 0.121, 0.958, 0.449, 0.121, 1.065
 0.615, 0.077, 1.050, 0.178, 0.960, 0.431, 0.178, 1.067
 0.616, 0.108, 0.983, 0.270, 0.917, 0.371, 0.270, 1.025
 0.617, 0.150, 0.876, 0.384, 0.843, 0.282, 0.384, 0.968
 0.617, 0.196, 0.750, 0.503, 0.754, 0.181, 0.503, 0.924
 0.618, 0.242, 0.619, 0.618, 0.660, 0.078, 0.618, 0.908
 0.619, 0.284, 0.494, 0.723, 0.570,-0.019, 0.723, 0.921
 0.619, 0.321, 0.382, 0.814, 0.488,-0.104, 0.814, 0.955
 0.620, 0.352, 0.286, 0.888, 0.418,-0.177, 0.888, 0.998
 0.621, 0.377, 0.208, 0.947, 0.360,-0.236, 0.947, 1.040
 0.621, 0.396, 0.146, 0.992, 0.314,-0.282, 0.992, 1.078
 0.622, 0.405, 0.097, 1.025, 0.275,-0.313, 1.025, 1.106
 0.623, 0.413, 0.047, 1.039, 0.234,-0.344, 1.039, 1.119
 0.623, 0.435,-0.037, 1.010, 0.168,-0.403, 1.010, 1.101
 0.624, 0.467,-0.142, 0.953, 0.089,-0.479, 0.953, 1.071
 0.625, 0.502,-0.253, 0.881, 0.007,-0.562, 0.881, 1.045
 0.625, 0.538,-0.361, 0.803,-0.073,-0.644, 0.803, 1.032
 0.626, 0.572,-0.459, 0.727,-0.145,-0.719, 0.727, 1.033
 0.627, 0.602,-0.543, 0.658,-0.208,-0.784, 0.658, 1.044
 0.627, 0.627,-0.613, 0.598,-0.259,-0.838, 0.598, 1.061
 0.628, 0.648,-0.668, 0.548,-0.299,-0.882, 0.548, 1.080
 0.629, 0.662,-0.712, 0.501,-0.333,-0.914, 0.501, 1.094
 0.629, 0.662,-0.759, 0.430,-0.376,-0.934, 0.430, 1.095
 0.630, 0.650,-0.804, 0.346,-0.423,-0.944, 0.346, 1.091
 0.631, 0.632,-0.846, 0.258,-0.470,-0.946, 0.258, 1.088
 0.631, 0.612,-0.883, 0.174,-0.513,-0.944, 0.174, 1.089
 0.632, 0.590,-0.914, 0.099,-0.551,-0.938, 0.099, 1.093
 0.633, 0.570,-0.939, 0.034,-0.583,-0.931, 0.034, 1.099
 0.633, 0.553,-0.957,-0.020,-0.609,-0.922,-0.020, 1.105
 0.634, 0.534,-0.972,-0.066,-0.631,-0.912,-0.066, 1.111
 0.635, 0.515,-0.983,-0.105,-0.650,-0.899,-0.105, 1.114
 0.635, 0.494,-0.989,-0.137,-0.667,-0.882,-0.137, 1.114
 0.636, 0.402,-0.966,-0.156,-0.688,-0.789,-0.156, 1.058
 0.637, 0.244,-0.916,-0.164,-0.713,-0.624,-0.164, 0.962
 0.637, 0.053,-0.851,-0.163,-0.740,-0.423,-0.163, 0.868
 0.638,-0.147,-0.780,-0.157,-0.765,-0.212,-0.157, 0.809
 0.639,-0.339,-0.711,-0.148,-0.788,-0.007,-0.148, 0.802
 0.639,-0.513,-0.648,-0.137,-0.807, 0.178,-0.137, 0.838
 0.640,-0.663,-0.592,-0.126,-0.823, 0.338,-0.126, 0.898
 0.641,-0.786,-0.547,-0.116,-0.835, 0.469,-0.116, 0.964
 0.641,-0.883,-0.510,-0.106,-0.844, 0.573,-0.106, 1.025
 0.642,-0.953,-0.471,-0.093,-0.838, 0.654,-0.093, 1.067
 0.643,-0.988,-0.375,-0.051,-0.765, 0.729,-0.051, 1.058
 0.643,-0.997,-0.239, 0.009,-0.646, 0.796, 0.009, 1.025
 0.644,-0.987,-0.085, 0.079,-0.502, 0.854, 0.079, 0.994
 0.645,-0.965, 0.069, 0.150,-0.353, 0.901, 0.150, 0.979
 0.645,-0.937, 0.213, 0.216,-0.209, 0.937, 0.216, 0.985
 0.646,-0.906, 0.340, 0.275,-0.080, 0.965, 0.275, 1.006
 0.647,-0.876, 0.447, 0.326, 0.030, 0.983, 0.326, 1.036
 0.647,-0.849, 0.533, 0.367, 0.121, 0.995, 0.367, 1.068
 0.648,-0.826, 0.600, 0.398, 0.193, 1.002, 0.398, 1.095
 0.649,-0.805, 0.649, 0.422, 0.247, 1.004, 0.422, 1.117
 0.649,-0.769, 0.680, 0.456, 0.292, 0.984, 0.456, 1.123
 0.650,-0.710, 0.694, 0.510, 0.331, 0.936, 0.510, 1.116
 0.651,-0.639, 0.695, 0.572, 0.362, 0.872, 0.572, 1.104
 0.651,-0.566, 0.688, 0.637, 0.387, 0.802, 0.637, 1.095
 0.652,-0.495, 0.675, 0.699, 0.406, 0.732, 0.699, 1.090
 0.653,-0.432, 0.659, 0.754, 0.419, 0.668, 0.754, 1.091
 0.653,-0.378, 0.643, 0.801, 0.427, 0.611, 0.801, 1.095
 0.654,-0.334, 0.627, 0.839, 0.432, 0.564, 0.839, 1.100
 0.655,-0.299, 0.612, 0.870, 0.433, 0.526, 0.870, 1.105
 0.655,-0.272, 0.596, 0.895, 0.430, 0.494, 0.895, 1.109
 0.656,-0.236, 0.589, 0.903, 0.439, 0.457, 0.903, 1.103
 0.657,-0.165, 0.606, 0.873, 0.485, 0.399, 0.873, 1.075
 0.657,-0.073, 0.639, 0.819, 0.553, 0.328, 0.819, 1.041
 0.658, 0.026, 0.680, 0.753, 0.631, 0.254, 0.753, 1.015
 0.659, 0.122, 0.724, 0.683, 0.711, 0.184, 0.683, 1.003
 0.659, 0.210, 0.768, 0.615, 0.787, 0.120, 0.615, 1.006
 0.660, 0.287, 0.807, 0.554, 0.854, 0.065, 0.554, 1.020
 0.661, 0.351, 0.841, 0.501, 0.911, 0.019, 0.501, 1.040
 0.661, 0.401, 0.870, 0.457, 0.958,-0.017, 0.457, 1.061
 0.662, 0.459, 0.878, 0.400, 0.988,-0.067, 0.400, 1.068
 0.663, 0.529, 0.862, 0.322, 1.002,-0.139, 0.322, 1.061
 0.663, 0.603, 0.832, 0.236, 1.004,-0.220, 0.236, 1.054
 0.664, 0.675, 0.794, 0.150, 0.997,-0.302, 0.150, 1.053
 0.665, 0.740, 0.753, 0.070, 0.985,-0.379, 0.070, 1.058
 0.665, 0.796, 0.714, 0.000, 0.971,-0.448, 0.000, 1.069
 0.666, 0.842, 0.678,-0.058, 0.956,-0.505,-0.058, 1.083
 0.667, 0.878, 0.647,-0.105, 0.941,-0.552,-0.105, 1.096
 0.667, 0.901, 0.626,-0.143, 0.930,-0.582,-0.143, 1.106
 0.668, 0.894, 0.628,-0.180, 0.928,-0.576,-0.180, 1.107
 0.669, 0.864, 0.648,-0.216, 0.934,-0.541,-0.216, 1.101
 0.669, 0.820, 0.680,-0.247, 0.946,-0.490,-0.247, 1.093
 0.670, 0.770, 0.717,-0.275, 0.960,-0.430,-0.275, 1.087
 0.671, 0.719, 0.755,-0.297, 0.975,-0.370,-0.297, 1.084
 0.671, 0.671, 0.791,-0.315, 0.990,-0.312,-0.315, 1.084
 0.672, 0.628, 0.824,-0.328, 1.003,-0.261,-0.328, 1.087
 0.673, 0.592, 0.852,-0.337, 1.014,-0.218,-0.337, 1.091
 0.673, 0.558, 0.879,-0.330, 1.026,-0.178,-0.330, 1.093
 0.674, 0.527, 0.906,-0.303, 1.039,-0.140,-0.303, 1.091
 0.675, 0.498, 0.932,-0.264, 1.052,-0.105,-0.264, 1.090
 0.675, 0.474, 0.955,-0.220, 1.064,-0.075,-0.220, 1.089
 0.676, 0.454, 0.975,-0.175, 1.074,-0.050,-0.175, 1.090
 0.677, 0.438, 0.991,-0.133, 1.083,-0.030,-0.133, 1.092
 0.677, 0.425, 1.004,-0.095, 1.090,-0.015,-0.095, 1.095
 0.678, 0.416, 1.014,-0.064, 1.096,-0.004,-0.064, 1.098
 0.679, 0.410, 1.020,-0.038, 1.100, 0.003,-0.038, 1.100
 0.679, 0.406, 1.025,-0.019, 1.102, 0.007,-0.019, 1.103
 0.680, 0.404, 1.028,-0.004, 1.104, 0.008,-0.004, 1.104
 0.681, 0.403, 1.029, 0.006, 1.105, 0.009, 0.006, 1.105
 0.681, 0.403, 1.029, 0.012, 1.105, 0.008, 0.012, 1.105
 0.682, 0.403, 1.029, 0.016, 1.105, 0.006, 0.016, 1.105
 0.683, 0.403, 1.028, 0.017, 1.104, 0.004, 0.017, 1.105
 0.683, 0.404, 1.027, 0.016, 1.104, 0.002, 0.016, 1.104
 0.684, 0.404, 1.027, 0.015, 1.103, 0.000, 0.015, 1.103
 0.685, 0.404, 1.026, 0.013, 1.102,-0.001, 0.013, 1.103
 0.685, 0.404, 1.025, 0.011, 1.102,-0.003, 0.011, 1.102
 0.686, 0.404, 1.025, 0.009, 1.101,-0.004, 0.009, 1.101
 0.687, 0.403, 1.024, 0.007, 1.101,-0.005, 0.007, 1.101
 0.687, 0.403, 1.024, 0.005, 1.100,-0.006, 0.005, 1.100
 0.688, 0.402, 1.024, 0.003, 1.100,-0.006, 0.003, 1.100
 0.689, 0.401, 1.024, 0.002, 1.100,-0.007, 0.002, 1.100
 0.689, 0.400, 1.025, 0.001, 1.100,-0.007, 0.001, 1.100
 0.690, 0.399, 1.025, 0.000, 1.100,-0.007, 0.000, 1.100
 0.691, 0.398, 1.025,-0.000, 1.100,-0.007,-0.000, 1.100
 0.691, 0.396, 1.026,-0.001, 1.100,-0.007,-0.001, 1.100
 0.692, 0.395, 1.026,-0.001, 1.100,-0.007,-0.001, 1.100
 0.693, 0.394, 1.027,-0.001, 1.100,-0.007,-0.001, 1.100
 0.693, 0.392, 1.027,-0.001, 1.100,-0.007,-0.001, 1.100
 0.694, 0.391, 1.028,-0.001, 1.100,-0.006,-0.001, 1.100
 0.695, 0.390, 1.028,-0.001, 1.100,-0.006,-0.001, 1.100
 0.695, 0.389, 1.029,-0.001, 1.100,-0.006,-0.001, 1.100
 0.696, 0.387, 1.029,-0.000, 1.100,-0.006,-0.000, 1.100
 0.697, 0.386, 1.030,-0.000, 1.100,-0.006,-0.000, 1.100
 0.697, 0.385, 1.030,-0.000, 1.100,-0.006,-0.000, 1.100
 0.698, 0.384, 1.031,-0.000, 1.100,-0.006,-0.000, 1.100
 0.699, 0.383, 1.031,-0.000, 1.100,-0.006,-0.000, 1.100
 0.699, 0.381, 1.032,-0.000, 1.100,-0.006,-0.000, 1.100
 0.700, 0.380, 1.032,-0.000, 1.100,-0.006,-0.000, 1.100
 0.701, 0.379, 1.033, 0.000, 1.100,-0.006, 0.000, 1.100
 0.701, 0.378, 1.033, 0.000, 1.100,-0.006, 0.000, 1.100
 0.702, 0.377, 1.034, 0.000, 1.100,-0.006, 0.000, 1.100
 0.703, 0.375, 1.034, 0.000, 1.100,-0.006, 0.000, 1.100
 0.703, 0.374, 1.034, 0.000, 1.100,-0.006, 0.000, 1.100
 0.704, 0.373, 1.035, 0.000, 1.100,-0.006, 0.000, 1.100
 0.705, 0.372, 1.035, 0.000, 1.100,-0.006, 0.000, 1.100
 0.705, 0.371, 1.036, 0.000, 1.100,-0.006, 0.000, 1.100
 0.706, 0.369, 1.036, 0.000, 1.100,-0.006, 0.000, 1.100
 0.707, 0.368, 1.037, 0.000, 1.100,-0.006, 0.000, 1.100
 0.707, 0.367, 1.037, 0.000, 1.100,-0.006, 0.000, 1.100
 0.708, 0.366, 1.037, 0.000, 1.100,-0.006, 0.000, 1.100
 0.709, 0.364, 1.038, 0.000, 1.100,-0.006, 0.000, 1.100
 0.709, 0.363, 1.038, 0.000, 1.100,-0.006, 0.000, 1.100
 0.710, 0.362, 1.039, 0.000, 1.100,-0.006, 0.000, 1.100
 0.711, 0.361, 1.039, 0.000, 1.100,-0.006, 0.000, 1.100
 0.711, 0.360, 1.040,-0.000, 1.100,-0.006,-0.000, 1.100
 0.712, 0.358, 1.040,-0.000, 1.100,-0.006,-0.000, 1.100
 0.713, 0.357, 1.040,-0.000, 1.100,-0.006,-0.000, 1.100
 0.713, 0.356, 1.041,-0.000, 1.100,-0.006,-0.000, 1.100
 0.714, 0.355, 1.041,-0.000, 1.100,-0.006,-0.000, 1.100
 0.715, 0.354, 1.042,-0.000, 1.100,-0.006,-0.000, 1.100
 0.715, 0.352, 1.042,-0.000, 1.100,-0.006,-0.000, 1.100
 0.716, 0.351, 1.042, 0.000, 1.100,-0.006, 0.000, 1.100
 0.717, 0.350, 1.043, 0.000, 1.100,-0.006, 0.000, 1.100
 0.717, 0.349, 1.043, 0.000, 1.100,-0.006, 0.000, 1.100
 0.718, 0.348, 1.044, 0.000, 1.100,-0.006, 0.000, 1.100
 0.719, 0.346, 1.044, 0.000, 1.100,-0.006, 0.000, 1.100
 0.719, 0.345, 1.045, 0.000, 1.100,-0.006, 0.000, 1.100
 0.720, 0.344, 1.045, 0.000, 1.100,-0.006, 0.000, 1.100
 0.721, 0.343, 1.045, 0.000, 1.100,-0.006, 0.000, 1.100
 0.721, 0.341, 1.046, 0.000, 1.100,-0.006, 0.000, 1.100
 0.722, 0.340, 1.046, 0.000, 1.100,-0.006, 0.000, 1.100
 0.723, 0.339, 1.046, 0.000, 1.100,-0.006, 0.000, 1.100
 0.723, 0.338, 1.047, 0.000, 1.100,-0.006, 0.000, 1.100
 0.724, 0.337, 1.047, 0.000, 1.100,-0.006, 0.000, 1.100
 0.725, 0.335, 1.048, 0.000, 1.100,-0.006, 0.000, 1.100
 0.725, 0.334, 1.048, 0.000, 1.100,-0.006, 0.000, 1.100
 0.726, 0.333, 1.048, 0.000, 1.100,-0.006, 0.000, 1.100
 0.727, 0.332, 1.049, 0.000, 1.100,-0.006, 0.000, 1.100
 0.727, 0.330, 1.049, 0.000, 1.100,-0.006, 0.000, 1.100
 0.728, 0.329, 1.050, 0.000, 1.100,-0.006, 0.000, 1.100
 0.729, 0.328, 1.050, 0.000, 1.100,-0.006, 0.000, 1.100
 0.729, 0.327, 1.050, 0.000, 1.100,-0.006, 0.000, 1.100
 0.730, 0.326, 1.051, 0.000, 1.100,-0.006, 0.000, 1.100
 0.731, 0.324, 1.051, 0.000, 1.100,-0.006, 0.000, 1.100
 0.731, 0.323, 1.052, 0.000, 1.100,-0.006, 0.000, 1.100
 0.732, 0.322, 1.052, 0.000, 1.100,-0.006, 0.000, 1.100
 0.733, 0.321, 1.052, 0.000, 1.100,-0.006, 0.000, 1.100
 0.733, 0.319, 1.053, 0.000, 1.100,-0.006, 0.000, 1.100
 0.734, 0.318, 1.053, 0.000, 1.100,-0.006, 0.000, 1.100
 0.735, 0.317, 1.053, 0.000, 1.100,-0.006, 0.000, 1.100
 0.735, 0.316, 1.054, 0.000, 1.100,-0.006, 0.000, 1.100
 0.736, 0.315, 1.054, 0.000, 1.100,-0.006, 0.000, 1.100
 0.737, 0.313, 1.054, 0.000, 1.100,-0.006, 0.000, 1.100
 0.737, 0.312, 1.055, 0.000, 1.100,-0.006, 0.000, 1.100
 0.738, 0.311, 1.055, 0.000, 1.100,-0.006, 0.000, 1.100
 0.739, 0.310, 1.056, 0.000, 1.100,-0.006, 0.000, 1.100
 0.739, 0.308, 1.056, 0.000, 1.100,-0.006, 0.000, 1.100
 0.740, 0.307, 1.056, 0.000, 1.100,-0.006, 0.000, 1.100
 0.741, 0.306, 1.057, 0.000, 1.100,-0.006, 0.000, 1.100
 0.741, 0.305, 1.057, 0.000, 1.100,-0.006, 0.000, 1.100
 0.742, 0.303, 1.057, 0.000, 1.100,-0.006, 0.000, 1.100
 0.743, 0.302, 1.058, 0.000, 1.100,-0.006, 0.000, 1.100
 0.743, 0.301, 1.058, 0.000, 1.100,-0.006, 0.000, 1.100
 0.744, 0.300, 1.058, 0.000, 1.100,-0.006, 0.000, 1.100
 0.745, 0.299, 1.059, 0.000, 1.100,-0.006, 0.000, 1.100
 0.745, 0.297, 1.059, 0.000, 1.100,-0.006, 0.000, 1.100
 0.746, 0.296, 1.059, 0.000, 1.100,-0.006, 0.000, 1.100
 0.747, 0.295, 1.060, 0.000, 1.100,-0.006, 0.000, 1.100
 0.747, 0.294, 1.060, 0.000, 1.100,-0.006, 0.000, 1.100
 0.748, 0.292, 1.060, 0.000, 1.100,-0.006, 0.000, 1.100
 0.749, 0.291, 1.061, 0.000, 1.100,-0.006, 0.000, 1.100
 0.749, 0.290, 1.061, 0.000, 1.100,-0.006, 0.000, 1.100
 0.750, 0.289, 1.061, 0.000, 1.100,-0.006, 0.000, 1.100
 0.751, 0.287, 1.062, 0.000, 1.100,-0.006, 0.000, 1.100
 0.751, 0.286, 1.062, 0.000, 1.100,-0.006, 0.000, 1.100
 0.752, 0.285, 1.062, 0.000, 1.100,-0.006, 0.000, 1.100
 0.753, 0.284, 1.063, 0.000, 1.100,-0.006, 0.000, 1.100
 0.753, 0.282, 1.063, 0.000, 1.100,-0.006, 0.000, 1.100
 0.754, 0.281, 1.063, 0.000, 1.100,-0.006, 0.000, 1.100
 0.755, 0.280, 1.064, 0.000, 1.100,-0.006, 0.000, 1.100
 0.755, 0.279, 1.064, 0.000, 1.100,-0.006, 0.000, 1.100
 0.756, 0.277, 1.064, 0.000, 1.100,-0.006, 0.000, 1.100
 0.757, 0.276, 1.065, 0.000, 1.100,-0.006, 0.000, 1.100
 0.757, 0.275, 1.065, 0.000, 1.100,-0.006, 0.000, 1.100
 0.758, 0.274, 1.065, 0.000, 1.100,-0.006, 0.000, 1.100
 0.759, 0.273, 1.066, 0.000, 1.100,-0.006, 0.000, 1.100
 0.759, 0.271, 1.066, 0.000, 1.100,-0.006, 0.000, 1.100
 0.760, 0.270, 1.066, 0.000, 1.100,-0.006, 0.000, 1.100
 0.761, 0.269, 1.067, 0.000, 1.100,-0.006, 0.000, 1.100
 0.761, 0.268, 1.067, 0.000, 1.100,-0.006, 0.000, 1.100
 0.762, 0.266, 1.067, 0.000, 1.100,-0.006, 0.000, 1.100
 0.763, 0.265, 1.068, 0.000, 1.100,-0.006, 0.000, 1.100
 0.763, 0.264, 1.068, 0.000, 1.100,-0.006, 0.000, 1.100
 0.764, 0.263, 1.068, 0.000, 1.100,-0.006, 0.000, 1.100
 0.765, 0.261, 1.069, 0.000, 1.100,-0.006, 0.000, 1.100
 0.765, 0.260, 1.069, 0.000, 1.100,-0.006, 0.000, 1.100
 0.766, 0.259, 1.069, 0.000, 1.100,-0.006, 0.000, 1.100
 0.767, 0.258, 1.069, 0.000, 1.100,-0.006, 0.000, 1.100
 0.767, 0.256, 1.070, 0.000, 1.100,-0.006, 0.000, 1.100
 0.768, 0.255, 1.070, 0.000, 1.100,-0.006, 0.000, 1.100
 0.769, 0.254, 1.070, 0.000, 1.100,-0.006, 0.000, 1.100
 0.769, 0.253, 1.071, 0.000, 1.100,-0.006, 0.000, 1.100
 0.770, 0.251, 1.071, 0.000, 1.100,-0.006, 0.000, 1.100
 0.771, 0.250, 1.071, 0.000, 1.100,-0.006, 0.000, 1.100
 0.771, 0.249, 1.072, 0.000, 1.100,-0.006, 0.000, 1.100
 0.772, 0.248, 1.072, 0.000, 1.100,-0.006, 0.000, 1.100
 0.773, 0.246, 1.072, 0.000, 1.100,-0.006, 0.000, 1.100
 0.773, 0.245, 1.072, 0.000, 1.100,-0.006, 0.000, 1.100
 0.774, 0.244, 1.073, 0.000, 1.100,-0.006, 0.000, 1.100
 0.775, 0.243, 1.073, 0.000, 1.100,-0.006, 0.000, 1.100
 0.775, 0.241, 1.073, 0.000, 1.100,-0.006, 0.000, 1.100
 0.776, 0.240, 1.074, 0.000, 1.100,-0.006, 0.000, 1.100
 0.777, 0.239, 1.074, 0.000, 1.100,-0.006, 0.000, 1.100
 0.777, 0.238, 1.074, 0.000, 1.100,-0.006, 0.000, 1.100
 0.778, 0.236, 1.074, 0.000, 1.100,-0.006, 0.000, 1.100
 0.779, 0.235, 1.075, 0.000, 1.100,-0.006, 0.000, 1.100
 0.779, 0.234, 1.075, 0.000, 1.100,-0.006, 0.000, 1.100
 0.780, 0.233, 1.075, 0.000, 1.100,-0.006, 0.000, 1.100
 0.781, 0.231, 1.075, 0.000, 1.100,-0.006, 0.000, 1.100
 0.781, 0.230, 1.076, 0.000, 1.100,-0.006, 0.000, 1.100
 0.782, 0.229, 1.076, 0.000, 1.100,-0.006, 0.000, 1.100
 0.783, 0.228, 1.076, 0.000, 1.100,-0.006, 0.000, 1.100
 0.783, 0.226, 1.077, 0.000, 1.100,-0.006, 0.000, 1.100
 0.784, 0.225, 1.077, 0.000, 1.100,-0.006, 0.000, 1.100
 0.785, 0.224, 1.077, 0.000, 1.100,-0.006, 0.000, 1.100
 0.785, 0.223, 1.077, 0.000, 1.100,-0.006, 0.000, 1.100
 0.786, 0.221, 1.078, 0.000, 1.100,-0.006, 0.000, 1.100
 0.787, 0.220, 1.078, 0.000, 1.100,-0.006, 0.000, 1.100
 0.787, 0.219, 1.078, 0.000, 1.100,-0.006, 0.000, 1.100
 0.788, 0.218, 1.078, 0.000, 1.100,-0.006, 0.000, 1.100
 0.789, 0.216, 1.079, 0.000, 1.100,-0.006, 0.000, 1.100
 0.789, 0.215, 1.079, 0.000, 1.100,-0.006, 0.000, 1.100
 0.790, 0.214, 1.079, 0.000, 1.100,-0.006, 0.000, 1.100
 0.791, 0.213, 1.079, 0.000, 1.100,-0.006, 0.000, 1.100
 0.791, 0.211, 1.080, 0.000, 1.100,-0.006, 0.000, 1.100
 0.792, 0.210, 1.080, 0.000, 1.100,-0.006, 0.000, 1.100
 0.793, 0.209, 1.080, 0.000, 1.100,-0.006, 0.000, 1.100
 0.793, 0.207, 1.080, 0.000, 1.100,-0.006, 0.000, 1.100
 0.794, 0.206, 1.081, 0.000, 1.100,-0.006, 0.000, 1.100
 0.795, 0.205, 1.081, 0.000, 1.100,-0.006, 0.000, 1.100
 0.795, 0.204, 1.081, 0.000, 1.100,-0.006, 0.000, 1.100
 0.796, 0.202, 1.081, 0.000, 1.100,-0.006, 0.000, 1.100
 0.797, 0.201, 1.081, 0.000, 1.100,-0.006, 0.000, 1.100
 0.797, 0.200, 1.082, 0.000, 1.100,-0.006, 0.000, 1.100
 0.798, 0.199, 1.082, 0.000, 1.100,-0.006, 0.000, 1.100
 0.799, 0.197, 1.082, 0.000, 1.100,-0.006, 0.000, 1.100
 0.799, 0.196, 1.082, 0.000, 1.100,-0.006, 0.000, 1.100
 0.800, 0.195, 1.083, 0.000, 1.100,-0.006, 0.000, 1.100
 0.801, 0.194, 1.083, 0.000, 1.100,-0.006, 0.000, 1.100
 0.801, 0.192, 1.083, 0.000, 1.100,-0.006, 0.000, 1.100
 0.802, 0.191, 1.083, 0.000, 1.100,-0.006, 0.000, 1.100
 0.803, 0.190, 1.084, 0.000, 1.100,-0.006, 0.000, 1.100
 0.803, 0.189, 1.084, 0.000, 1.100,-0.006, 0.000, 1.100
 0.804, 0.187, 1.084, 0.000, 1.100,-0.006, 0.000, 1.100
 0.805, 0.186, 1.084, 0.000, 1.100,-0.006, 0.000, 1.100
 0.805, 0.185, 1.084, 0.000, 1.100,-0.006, 0.000, 1.100
 0.806, 0.184, 1.085, 0.000, 1.100,-0.006, 0.000, 1.100
 0.807, 0.182, 1.085, 0.000, 1.100,-0.006, 0.000, 1.100
 0.807, 0.181, 1.085, 0.000, 1.100,-0.006, 0.000, 1.100
 0.808, 0.180, 1.085, 0.000, 1.100,-0.006, 0.000, 1.100
 0.809, 0.178, 1.085, 0.000, 1.100,-0.006, 0.000, 1.100
 0.809, 0.177, 1.086, 0.000, 1.100,-0.006, 0.000, 1.100
 0.810, 0.176, 1.086, 0.000, 1.100,-0.006, 0.000, 1.100
 0.811, 0.175, 1.086, 0.000, 1.100,-0.006, 0.000, 1.100
 0.811, 0.173, 1.086, 0.000, 1.100,-0.006, 0.000, 1.100
 0.812, 0.172, 1.086, 0.000, 1.100,-0.006, 0.000, 1.100
 0.813, 0.171, 1.087, 0.000, 1.100,-0.006, 0.000, 1.100
 0.813, 0.170, 1.087, 0.000, 1.100,-0.006, 0.000, 1.100
 0.814, 0.168, 1.087, 0.000, 1.100,-0.006, 0.000, 1.100
 0.815, 0.167, 1.087, 0.000, 1.100,-0.006, 0.000, 1.100
 0.815, 0.166, 1.087, 0.000, 1.100,-0.006, 0.000, 1.100
 0.816, 0.165, 1.088, 0.000, 1.100,-0.006, 0.000, 1.100
 0.817, 0.163, 1.088, 0.000, 1.100,-0.006, 0.000, 1.100
 0.817, 0.162, 1.088, 0.000, 1.100,-0.006, 0.000, 1.100
 0.818, 0.161, 1.088, 0.000, 1.100,-0.006, 0.000, 1.100
 0.819, 0.159, 1.088, 0.000, 1.100,-0.006, 0.000, 1.100
 0.819, 0.158, 1.089, 0.000, 1.100,-0.006, 0.000, 1.100
 0.820, 0.157, 1.089, 0.000, 1.100,-0.006, 0.000, 1.100
 0.821, 0.156, 1.089, 0.000, 1.100,-0.006, 0.000, 1.100
 0.821, 0.154, 1.089, 0.000, 1.100,-0.006, 0.000, 1.100
 0.822, 0.153, 1.089, 0.000, 1.100,-0.006, 0.000, 1.100
 0.823, 0.152, 1.090, 0.000, 1.100,-0.006, 0.000, 1.100
 0.823, 0.151, 1.090, 0.000, 1.100,-0.006, 0.000, 1.100
 0.824, 0.149, 1.090, 0.000, 1.100,-0.006, 0.000, 1.100
 0.825, 0.148, 1.090, 0.000, 1.100,-0.006, 0.000, 1.100
 0.825, 0.147, 1.090, 0.000, 1.100,-0.006, 0.000, 1.100
 0.826, 0.145, 1.090, 0.000, 1.100,-0.006, 0.000, 1.100
 0.827, 0.144, 1.091, 0.000, 1.100,-0.006, 0.000, 1.100
 0.827, 0.143, 1.091, 0.000, 1.100,-0.006, 0.000, 1.100
 0.828, 0.142, 1.091, 0.000, 1.100,-0.006, 0.000, 1.100
 0.829, 0.140, 1.091, 0.000, 1.100,-0.006, 0.000, 1.100
 0.829, 0.139, 1.091, 0.000, 1.100,-0.006, 0.000, 1.100
 0.830, 0.138, 1.091, 0.000, 1.100,-0.006, 0.000, 1.100
 0.831, 0.137, 1.092, 0.000, 1.100,-0.006, 0.000, 1.100
 0.831, 0.135, 1.092, 0.000, 1.100,-0.006, 0.000, 1.100
 0.832, 0.134, 1.092, 0.000, 1.100,-0.006, 0.000, 1.100
 0.833, 0.133, 1.092, 0.000, 1.100,-0.006, 0.000, 1.100
 0.833, 0.132, 1.092, 0.000, 1.100,-0.006, 0.000, 1.100
 0.834, 0.130, 1.092, 0.000, 1.100,-0.006, 0.000, 1.100
 0.835, 0.129, 1.092, 0.000, 1.100,-0.006, 0.000, 1.100
 0.835, 0.128, 1.093, 0.000, 1.100,-0.006, 0.000, 1.100
 0.836, 0.126, 1.093, 0.000, 1.100,-0.006, 0.000, 1.100
 0.837, 0.125, 1.093, 0.000, 1.100,-0.006, 0.000, 1.100
 0.837, 0.124, 1.093, 0.000, 1.100,-0.006, 0.000, 1.100
 0.838, 0.123, 1.093, 0.000, 1.100,-0.006, 0.000, 1.100
 0.839, 0.121, 1.093, 0.000, 1.100,-0.006, 0.000, 1.100
 0.839, 0.120, 1.093, 0.000, 1.100,-0.006, 0.000, 1.100
 0.840, 0.119, 1.094, 0.000, 1.100,-0.006, 0.000, 1.100
 0.841, 0.118, 1.094, 0.000, 1.100,-0.006, 0.000, 1.100
 0.841, 0.116, 1.094, 0.000, 1.100,-0.006, 0.000, 1.100
 0.842, 0.115, 1.094, 0.000, 1.100,-0.006, 0.000, 1.100
 0.843, 0.114, 1.094, 0.000, 1.100,-0.006, 0.000, 1.100
 0.843, 0.112, 1.094, 0.000, 1.100,-0.006, 0.000, 1.100
 0.844, 0.111, 1.094, 0.000, 1.100,-0.006, 0.000, 1.100
 0.845, 0.110, 1.095, 0.000, 1.100,-0.006, 0.000, 1.100
 0.845, 0.109, 1.095, 0.000, 1.100,-0.006, 0.000, 1.100
 0.846, 0.107, 1.095, 0.000, 1.100,-0.006, 0.000, 1.100
 0.847, 0.106, 1.095, 0.000, 1.100,-0.006, 0.000, 1.100
 0.847, 0.105, 1.095, 0.000, 1.100,-0.006, 0.000, 1.100
 0.848, 0.103, 1.095, 0.000, 1.100,-0.006, 0.000, 1.100
 0.849, 0.102, 1.095, 0.000, 1.100,-0.006, 0.000, 1.100
 0.849, 0.101, 1.095, 0.000, 1.100,-0.006, 0.000, 1.100
 0.850, 0.100, 1.096, 0.000, 1.100,-0.006, 0.000, 1.100
 0.851, 0.098, 1.096, 0.000, 1.100,-0.006, 0.000, 1.100
 0.851, 0.097, 1.096, 0.000, 1.100,-0.006, 0.000, 1.100
 0.852, 0.096, 1.096, 0.000, 1.100,-0.006, 0.000, 1.100
 0.853, 0.095, 1.096, 0.000, 1.100,-0.006, 0.000, 1.100
 0.853, 0.093, 1.096, 0.000, 1.100,-0.006, 0.000, 1.100
 0.854, 0.092, 1.096, 0.000, 1.100,-0.006, 0.000, 1.100
 0.855, 0.091, 1.096, 0.000, 1.100,-0.006, 0.000, 1.100
 0.855, 0.089, 1.096, 0.000, 1.100,-0.006, 0.000, 1.100
 0.856, 0.088, 1.097, 0.000, 1.100,-0.006, 0.000, 1.100
 0.857, 0.087, 1.097, 0.000, 1.100,-0.006, 0.000, 1.100
 0.857, 0.086, 1.097, 0.000, 1.100,-0.006, 0.000, 1.100
 0.858, 0.084, 1.097, 0.000, 1.100,-0.006, 0.000, 1.100
 0.859, 0.083, 1.097, 0.000, 1.100,-0.006, 0.000, 1.100
 0.859, 0.082, 1.097, 0.000, 1.100,-0.006, 0.000, 1.100
 0.860, 0.080, 1.097, 0.000, 1.100,-0.006, 0.000, 1.100
 0.861, 0.079, 1.097, 0.000, 1.100,-0.006, 0.000, 1.100
 0.861, 0.078, 1.097, 0.000, 1.100,-0.006, 0.000, 1.100
 0.862, 0.077, 1.097, 0.000, 1.100,-0.006, 0.000, 1.100
 0.863, 0.075, 1.097, 0.000, 1.100,-0.006, 0.000, 1.100
 0.863, 0.074, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.864, 0.073, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.865, 0.072, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.865, 0.070, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.866, 0.069, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.867, 0.068, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.867, 0.066, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.868, 0.065, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.869, 0.064, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.869, 0.063, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.870, 0.061, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.871, 0.060, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.871, 0.059, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.872, 0.057, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.873, 0.056, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.873, 0.055, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.874, 0.054, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.875, 0.052, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.875, 0.051, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.876, 0.050, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.877, 0.049, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.877, 0.047, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.878, 0.046, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.879, 0.045, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.879, 0.043, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.880, 0.042, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.881, 0.041, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.881, 0.040, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.882, 0.038, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.883, 0.037, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.883, 0.036, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.884, 0.034, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.885, 0.033, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.885, 0.032, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.886, 0.031, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.887, 0.029, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.887, 0.028, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.888, 0.027, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.889, 0.025, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.889, 0.024, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.890, 0.023, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.891, 0.022, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.891, 0.020, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.892, 0.019, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.893, 0.018, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.893, 0.016, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.894, 0.015, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.895, 0.014, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.895, 0.013, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.896, 0.011, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.897, 0.010, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.897, 0.009, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.898, 0.008, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.899, 0.006, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.899, 0.005, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.900, 0.004, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.901, 0.002, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.901, 0.001, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.902,-0.000, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.903,-0.001, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.903,-0.003, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.904,-0.004, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.905,-0.005, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.905,-0.007, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.906,-0.008, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.907,-0.009, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.907,-0.010, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.908,-0.012, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.909,-0.013, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.909,-0.014, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.910,-0.016, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.911,-0.017, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.911,-0.018, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.912,-0.019, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.913,-0.021, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.913,-0.022, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.914,-0.023, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.915,-0.025, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.915,-0.026, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.916,-0.027, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.917,-0.028, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.917,-0.030, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.918,-0.031, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.919,-0.032, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.919,-0.034, 1.100, 0.000, 1.100,-0.006, 0.000, 1.100
 0.920,-0.035, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.921,-0.036, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.921,-0.037, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.922,-0.039, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.923,-0.040, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.923,-0.041, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.924,-0.042, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.925,-0.044, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.925,-0.045, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.926,-0.046, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.927,-0.048, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.927,-0.049, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.928,-0.050, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.929,-0.051, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.929,-0.053, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.930,-0.054, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.931,-0.055, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.931,-0.057, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.932,-0.058, 1.099, 0.000, 1.100,-0.006, 0.000, 1.100
 0.933,-0.059, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.933,-0.060, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.934,-0.062, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.935,-0.063, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.935,-0.064, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.936,-0.066, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.937,-0.067, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.937,-0.068, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.938,-0.069, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.939,-0.071, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.939,-0.072, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.940,-0.073, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.941,-0.074, 1.098, 0.000, 1.100,-0.006, 0.000, 1.100
 0.941,-0.076, 1.097, 0.000, 1.100,-0.006, 0.000, 1.100
 0.942,-0.077, 1.097, 0.000, 1.100,-0.006, 0.000, 1.100
 0.943,-0.078, 1.097, 0.000, 1.100,-0.006, 0.000, 1.100
 0.943,-0.080, 1.097, 0.000, 1.100,-0.006, 0.000, 1.100
 0.944,-0.081, 1.097, 0.000, 1.100,-0.006, 0.000, 1.100
 0.945,-0.082, 1.097, 0.000, 1.100,-0.006, 0.000, 1.100
 0.945,-0.083, 1.097, 0.000, 1.100,-0.006, 0.000, 1.100
 0.946,-0.085, 1.097, 0.000, 1.100,-0.006, 0.000, 1.100
 0.947,-0.086, 1.097, 0.000, 1.100,-0.006, 0.000, 1.100
 0.947,-0.087, 1.097, 0.000, 1.100,-0.006, 0.000, 1.100
 0.948,-0.089, 1.096, 0.000, 1.100,-0.006, 0.000, 1.100
 0.949,-0.090, 1.096, 0.000, 1.100,-0.006, 0.000, 1.100
 0.949,-0.091, 1.096, 0.000, 1.100,-0.006, 0.000, 1.100
 0.950,-0.092, 1.096, 0.000, 1.100,-0.006, 0.000, 1.100
 0.951,-0.094, 1.096, 0.000, 1.100,-0.006, 0.000, 1.100
 0.951,-0.095, 1.096, 0.000, 1.100,-0.006, 0.000, 1.100
 0.952,-0.096, 1.096, 0.000, 1.100,-0.006, 0.000, 1.100
 0.953,-0.097, 1.096, 0.000, 1.100,-0.006, 0.000, 1.100
 0.953,-0.099, 1.096, 0.000, 1.100,-0.006, 0.000, 1.100
 0.954,-0.100, 1.095, 0.000, 1.100,-0.006, 0.000, 1.100
 0.955,-0.101, 1.095, 0.000, 1.100,-0.006, 0.000, 1.100
 0.955,-0.103, 1.095, 0.000, 1.100,-0.006, 0.000, 1.100
 0.956,-0.104, 1.095, 0.000, 1.100,-0.006, 0.000, 1.100
 0.957,-0.105, 1.095, 0.000, 1.100,-0.006, 0.000, 1.100
 0.957,-0.106, 1.095, 0.000, 1.100,-0.006, 0.000, 1.100
 0.958,-0.108, 1.095, 0.000, 1.100,-0.006, 0.000, 1.100
 0.959,-0.109, 1.095, 0.000, 1.100,-0.006, 0.000, 1.100
 0.959,-0.110, 1.095, 0.000, 1.100,-0.006, 0.000, 1.100
 0.960,-0.111, 1.094, 0.000, 1.100,-0.006, 0.000, 1.100
 0.961,-0.113, 1.094, 0.000, 1.100,-0.006, 0.000, 1.100
 0.961,-0.114, 1.094, 0.000, 1.100,-0.006, 0.000, 1.100
 0.962,-0.115, 1.094, 0.000, 1.100,-0.006, 0.000, 1.100
 0.963,-0.117, 1.094, 0.000, 1.100,-0.006, 0.000, 1.100
 0.963,-0.118, 1.094, 0.000, 1.100,-0.006, 0.000, 1.100
 0.964,-0.119, 1.094, 0.000, 1.100,-0.006, 0.000, 1.100
 0.965,-0.120, 1.093, 0.000, 1.100,-0.006, 0.000, 1.100
 0.965,-0.122, 1.093, 0.000, 1.100,-0.006, 0.000, 1.100
 0.966,-0.123, 1.093, 0.000, 1.100,-0.006, 0.000, 1.100
 0.967,-0.124, 1.093, 0.000, 1.100,-0.006, 0.000, 1.100
 0.967,-0.126, 1.093, 0.000, 1.100,-0.006, 0.000, 1.100
 0.968,-0.127, 1.093, 0.000, 1.100,-0.006, 0.000, 1.100
 0.969,-0.128, 1.093, 0.000, 1.100,-0.006, 0.000, 1.100
 0.969,-0.129, 1.092, 0.000, 1.100,-0.006, 0.000, 1.100
 0.970,-0.131, 1.092, 0.000, 1.100,-0.006, 0.000, 1.100
 0.971,-0.132, 1.092, 0.000, 1.100,-0.006, 0.000, 1.100
 0.971,-0.133, 1.092, 0.000, 1.100,-0.006, 0.000, 1.100
 0.972,-0.134, 1.092, 0.000, 1.100,-0.006, 0.000, 1.100
 0.973,-0.136, 1.092, 0.000, 1.100,-0.006, 0.000, 1.100
 0.973,-0.137, 1.091, 0.000, 1.100,-0.006, 0.000, 1.100
 0.974,-0.138, 1.091, 0.000, 1.100,-0.006, 0.000, 1.100
 0.975,-0.140, 1.091, 0.000, 1.100,-0.006, 0.000, 1.100
 0.975,-0.141, 1.091, 0.000, 1.100,-0.006, 0.000, 1.100
 0.976,-0.142, 1.091, 0.000, 1.100,-0.006, 0.000, 1.100
 0.977,-0.143, 1.091, 0.000, 1.100,-0.006, 0.000, 1.100
 0.977,-0.145, 1.091, 0.000, 1.100,-0.006, 0.000, 1.100
 0.978,-0.146, 1.090, 0.000, 1.100,-0.006, 0.000, 1.100
 0.979,-0.147, 1.090, 0.000, 1.100,-0.006, 0.000, 1.100
 0.979,-0.148, 1.090, 0.000, 1.100,-0.006, 0.000, 1.100
 0.980,-0.150, 1.090, 0.000, 1.100,-0.006, 0.000, 1.100
 0.981,-0.151, 1.090, 0.000, 1.100,-0.006, 0.000, 1.100
 0.981,-0.152, 1.089, 0.000, 1.100,-0.006, 0.000, 1.100
 0.982,-0.153, 1.089, 0.000, 1.100,-0.006, 0.000, 1.100
 0.983,-0.155, 1.089, 0.000, 1.100,-0.006, 0.000, 1.100
 0.983,-0.156, 1.089, 0.000, 1.100,-0.006, 0.000, 1.100
 0.984,-0.157, 1.089, 0.000, 1.100,-0.006, 0.000, 1.100
 0.985,-0.159, 1.089, 0.000, 1.100,-0.006, 0.000, 1.100
 0.985,-0.160, 1.088, 0.000, 1.100,-0.006, 0.000, 1.100
 0.986,-0.161, 1.088, 0.000, 1.100,-0.006, 0.000, 1.100
 0.987,-0.162, 1.088, 0.000, 1.100,-0.006, 0.000, 1.100
 0.987,-0.164, 1.088, 0.000, 1.100,-0.006, 0.000, 1.100
 0.988,-0.165, 1.088, 0.000, 1.100,-0.006, 0.000, 1.100
 0.989,-0.166, 1.087, 0.000, 1.100,-0.006, 0.000, 1.100
 0.989,-0.167, 1.087, 0.000, 1.100,-0.006, 0.000, 1.100
 0.990,-0.169, 1.087, 0.000, 1.100,-0.006, 0.000, 1.100
 0.991,-0.170, 1.087, 0.000, 1.100,-0.006, 0.000, 1.100
 0.991,-0.171, 1.087, 0.000, 1.100,-0.006, 0.000, 1.100
 0.992,-0.172, 1.086, 0.000, 1.100,-0.006, 0.000, 1.100
 0.993,-0.174, 1.086, 0.000, 1.100,-0.006, 0.000, 1.100
 0.993,-0.175, 1.086, 0.000, 1.100,-0.006, 0.000, 1.100
 0.994,-0.176, 1.086, 0.000, 1.100,-0.006, 0.000, 1.100
 0.995,-0.178, 1.086, 0.000, 1.100,-0.006, 0.000, 1.100
 0.995,-0.179, 1.085, 0.000, 1.100,-0.006, 0.000, 1.100
 0.996,-0.180, 1.085, 0.000, 1.100,-0.006, 0.000, 1.100
 0.997,-0.181, 1.085, 0.000, 1.100,-0.006, 0.000, 1.100
 0.997,-0.183, 1.085, 0.000, 1.100,-0.006, 0.000, 1.100
 0.998,-0.184, 1.085, 0.000, 1.100,-0.006, 0.000, 1.100
 0.999,-0.185, 1.084, 0.000, 1.100,-0.006, 0.000, 1.100
 0.999,-0.186, 1.084, 0.000, 1.100,-0.006, 0.000, 1.100


==> figures/dynamic_exploration/52760/uncertainty.csv <==
NORMALIZED_TIME, NORMALIZED_UNCERTAINTY
 0.000, 1.000
 0.001, 0.885
 0.001, 0.885
 0.002, 0.872
 0.003, 0.855
 0.003, 0.837
 0.004, 0.836
 0.005, 0.836
 0.005, 0.836
 0.006, 0.835
 0.007, 0.834
 0.007, 0.834
 0.008, 0.833
 0.009, 0.832
 0.009, 0.832
 0.010, 0.832
 0.011, 0.831
 0.011, 0.831
 0.012, 0.830
 0.013, 0.830
 0.013, 0.828
 0.014, 0.828
 0.015, 0.826
 0.015, 0.825
 0.016, 0.824
 0.017, 0.823
 0.017, 0.822
 0.018, 0.821
 0.019, 0.820
 0.019, 0.819
 0.020, 0.819
 0.021, 0.816
 0.021, 0.813
 0.022, 0.809
 0.023, 0.807
 0.023, 0.803
 0.024, 0.803
 0.025, 0.802
 0.025, 0.801
 0.026, 0.800
 0.027, 0.799
 0.027, 0.799
 0.028, 0.796
 0.029, 0.795
 0.029, 0.793
 0.030, 0.792
 0.031, 0.789
 0.031, 0.788
 0.032, 0.787
 0.033, 0.786
 0.033, 0.785
 0.034, 0.780
 0.035, 0.780
 0.035, 0.779
 0.036, 0.779
 0.037, 0.774
 0.037, 0.773
 0.038, 0.772
 0.039, 0.768
 0.039, 0.767
 0.040, 0.766
 0.041, 0.764
 0.041, 0.763
 0.042, 0.762
 0.043, 0.760
 0.043, 0.759
 0.044, 0.757
 0.045, 0.755
 0.045, 0.755
 0.046, 0.754
 0.047, 0.751
 0.047, 0.751
 0.048, 0.750
 0.049, 0.748
 0.049, 0.747
 0.050, 0.745
 0.051, 0.743
 0.051, 0.740
 0.052, 0.739
 0.053, 0.739
 0.053, 0.734
 0.054, 0.732
 0.055, 0.731
 0.055, 0.730
 0.056, 0.728
 0.057, 0.728
 0.057, 0.727
 0.058, 0.726
 0.059, 0.724
 0.059, 0.723
 0.060, 0.722
 0.061, 0.720
 0.061, 0.719
 0.062, 0.717
 0.063, 0.716
 0.063, 0.713
 0.064, 0.712
 0.065, 0.710
 0.065, 0.709
 0.066, 0.708
 0.067, 0.706
 0.067, 0.705
 0.068, 0.703
 0.069, 0.700
 0.069, 0.698
 0.070, 0.696
 0.071, 0.694
 0.071, 0.693
 0.072, 0.691
 0.073, 0.691
 0.073, 0.690
 0.074, 0.685
 0.075, 0.685
 0.075, 0.684
 0.076, 0.683
 0.077, 0.681
 0.077, 0.680
 0.078, 0.680
 0.079, 0.673
 0.079, 0.673
 0.080, 0.672
 0.081, 0.671
 0.081, 0.665
 0.082, 0.661
 0.083, 0.659
 0.083, 0.659
 0.084, 0.658
 0.085, 0.656
 0.085, 0.656
 0.086, 0.655
 0.087, 0.655
 0.087, 0.653
 0.088, 0.651
 0.089, 0.651
 0.089, 0.650
 0.090, 0.646
 0.091, 0.644
 0.091, 0.641
 0.092, 0.639
 0.093, 0.637
 0.093, 0.637
 0.094, 0.635
 0.095, 0.635
 0.095, 0.634
 0.096, 0.634
 0.097, 0.633
 0.097, 0.632
 0.098, 0.632
 0.099, 0.632
 0.099, 0.630
 0.100, 0.629
 0.101, 0.628
 0.101, 0.628
 0.102, 0.627
 0.103, 0.626
 0.103, 0.626
 0.104, 0.626
 0.105, 0.625
 0.105, 0.625
 0.106, 0.625
 0.107, 0.624
 0.107, 0.624
 0.108, 0.623
 0.109, 0.623
 0.109, 0.622
 0.110, 0.622
 0.111, 0.622
 0.111, 0.621
 0.112, 0.621
 0.113, 0.620
 0.113, 0.619
 0.114, 0.618
 0.115, 0.618
 0.115, 0.617
 0.116, 0.616
 0.117, 0.615
 0.117, 0.615
 0.118, 0.614
 0.119, 0.612
 0.119, 0.612
 0.120, 0.611
 0.121, 0.607
 0.121, 0.606
 0.122, 0.606
 0.123, 0.605
 0.123, 0.604
 0.124, 0.604
 0.125, 0.604
 0.125, 0.604
 0.126, 0.603
 0.127, 0.601
 0.127, 0.599
 0.128, 0.598
 0.129, 0.598
 0.129, 0.598
 0.130, 0.596
 0.131, 0.596
 0.131, 0.596
 0.132, 0.595
 0.133, 0.594
 0.133, 0.594
 0.134, 0.592
 0.135, 0.587
 0.135, 0.587
 0.136, 0.586
 0.137, 0.585
 0.137, 0.583
 0.138, 0.579
 0.139, 0.578
 0.139, 0.576
 0.140, 0.576
 0.141, 0.574
 0.141, 0.572
 0.142, 0.571
 0.143, 0.571
 0.143, 0.569
 0.144, 0.569
 0.145, 0.568
 0.145, 0.566
 0.146, 0.566
 0.147, 0.562
 0.147, 0.560
 0.148, 0.560
 0.149, 0.559
 0.149, 0.557
 0.150, 0.557
 0.151, 0.556
 0.151, 0.553
 0.152, 0.551
 0.153, 0.549
 0.153, 0.549
 0.154, 0.547
 0.155, 0.546
 0.155, 0.543
 0.156, 0.542
 0.157, 0.542
 0.157, 0.540
 0.158, 0.538
 0.159, 0.535
 0.159, 0.534
 0.160, 0.533
 0.161, 0.529
 0.161, 0.529
 0.162, 0.525
 0.163, 0.522
 0.163, 0.522
 0.164, 0.518
 0.165, 0.517
 0.165, 0.517
 0.166, 0.516
 0.167, 0.514
 0.167, 0.513
 0.168, 0.512
 0.169, 0.509
 0.169, 0.508
 0.170, 0.508
 0.171, 0.508
 0.171, 0.507
 0.172, 0.506
 0.173, 0.506
 0.173, 0.506
 0.174, 0.505
 0.175, 0.505
 0.175, 0.505
 0.176, 0.504
 0.177, 0.503
 0.177, 0.502
 0.178, 0.502
 0.179, 0.500
 0.179, 0.500
 0.180, 0.497
 0.181, 0.496
 0.181, 0.494
 0.182, 0.493
 0.183, 0.492
 0.183, 0.491
 0.184, 0.489
 0.185, 0.488
 0.185, 0.487
 0.186, 0.484
 0.187, 0.483
 0.187, 0.482
 0.188, 0.480
 0.189, 0.474
 0.189, 0.472
 0.190, 0.472
 0.191, 0.471
 0.191, 0.468
 0.192, 0.467
 0.193, 0.465
 0.193, 0.461
 0.194, 0.459
 0.195, 0.457
 0.195, 0.457
 0.196, 0.455
 0.197, 0.454
 0.197, 0.453
 0.198, 0.452
 0.199, 0.448
 0.199, 0.448
 0.200, 0.447
 0.201, 0.445
 0.201, 0.442
 0.202, 0.442
 0.203, 0.441
 0.203, 0.439
 0.204, 0.439
 0.205, 0.438
 0.205, 0.432
 0.206, 0.431
 0.207, 0.431
 0.207, 0.428
 0.208, 0.428
 0.209, 0.426
 0.209, 0.426
 0.210, 0.420
 0.211, 0.420
 0.211, 0.419
 0.212, 0.415
 0.213, 0.414
 0.213, 0.414
 0.214, 0.413
 0.215, 0.411
 0.215, 0.410
 0.216, 0.405
 0.217, 0.405
 0.217, 0.404
 0.218, 0.402
 0.219, 0.402
 0.219, 0.399
 0.220, 0.399
 0.221, 0.398
 0.221, 0.397
 0.222, 0.397
 0.223, 0.396
 0.223, 0.395
 0.224, 0.392
 0.225, 0.390
 0.225, 0.389
 0.226, 0.387
 0.227, 0.384
 0.227, 0.383
 0.228, 0.383
 0.229, 0.381
 0.229, 0.380
 0.230, 0.378
 0.231, 0.378
 0.231, 0.376
 0.232, 0.376
 0.233, 0.374
 0.233, 0.371
 0.234, 0.370
 0.235, 0.370
 0.235, 0.366
 0.236, 0.366
 0.237, 0.364
 0.237, 0.364
 0.238, 0.364
 0.239, 0.364
 0.239, 0.364
 0.240, 0.363
 0.241, 0.363
 0.241, 0.363
 0.242, 0.363
 0.243, 0.363
 0.243, 0.363
 0.244, 0.363
 0.245, 0.362
 0.245, 0.362
 0.246, 0.362
 0.247, 0.362
 0.247, 0.362
 0.248, 0.361
 0.249, 0.361
 0.249, 0.361
 0.250, 0.360
 0.251, 0.360
 0.251, 0.359
 0.252, 0.358
 0.253, 0.356
 0.253, 0.355
 0.254, 0.355
 0.255, 0.350
 0.255, 0.349
 0.256, 0.348
 0.257, 0.347
 0.257, 0.346
 0.258, 0.345
 0.259, 0.344
 0.259, 0.344
 0.260, 0.342
 0.261, 0.340
 0.261, 0.340
 0.262, 0.338
 0.263, 0.337
 0.263, 0.335
 0.264, 0.334
 0.265, 0.332
 0.265, 0.332
 0.266, 0.329
 0.267, 0.328
 0.267, 0.326
 0.268, 0.324
 0.269, 0.323
 0.269, 0.322
 0.270, 0.321
 0.271, 0.318
 0.271, 0.317
 0.272, 0.315
 0.273, 0.315
 0.273, 0.314
 0.274, 0.313
 0.275, 0.312
 0.275, 0.309
 0.276, 0.309
 0.277, 0.306
 0.277, 0.306
 0.278, 0.304
 0.279, 0.303
 0.279, 0.301
 0.280, 0.300
 0.281, 0.299
 0.281, 0.299
 0.282, 0.292
 0.283, 0.290
 0.283, 0.290
 0.284, 0.289
 0.285, 0.288
 0.285, 0.287
 0.286, 0.285
 0.287, 0.284
 0.287, 0.281
 0.288, 0.280
 0.289, 0.275
 0.289, 0.273
 0.290, 0.273
 0.291, 0.272
 0.291, 0.271
 0.292, 0.267
 0.293, 0.262
 0.293, 0.260
 0.294, 0.260
 0.295, 0.259
 0.295, 0.258
 0.296, 0.256
 0.297, 0.255
 0.297, 0.254
 0.298, 0.252
 0.299, 0.249
 0.299, 0.247
 0.300, 0.245
 0.301, 0.243
 0.301, 0.242
 0.302, 0.241
 0.303, 0.241
 0.303, 0.239
 0.304, 0.238
 0.305, 0.235
 0.305, 0.235
 0.306, 0.233
 0.307, 0.232
 0.307, 0.230
 0.308, 0.229
 0.309, 0.229
 0.309, 0.224
 0.310, 0.223
 0.311, 0.222
 0.311, 0.221
 0.312, 0.218
 0.313, 0.218
 0.313, 0.216
 0.314, 0.216
 0.315, 0.210
 0.315, 0.209
 0.316, 0.207
 0.317, 0.207
 0.317, 0.207
 0.318, 0.207
 0.319, 0.207
 0.319, 0.207
 0.320, 0.207
 0.321, 0.207
 0.321, 0.206
 0.322, 0.206
 0.323, 0.205
 0.323, 0.204
 0.324, 0.204
 0.325, 0.203
 0.325, 0.203
 0.326, 0.201
 0.327, 0.199
 0.327, 0.199
 0.328, 0.199
 0.329, 0.197
 0.329, 0.197
 0.330, 0.196
 0.331, 0.196
 0.331, 0.196
 0.332, 0.195
 0.333, 0.195
 0.333, 0.194
 0.334, 0.193
 0.335, 0.193
 0.335, 0.192
 0.336, 0.190
 0.337, 0.189
 0.337, 0.188
 0.338, 0.188
 0.339, 0.186
 0.339, 0.185
 0.340, 0.184
 0.341, 0.184
 0.341, 0.182
 0.342, 0.181
 0.343, 0.179
 0.343, 0.177
 0.344, 0.175
 0.345, 0.174
 0.345, 0.174
 0.346, 0.174
 0.347, 0.172
 0.347, 0.172
 0.348, 0.170
 0.349, 0.170
 0.349, 0.169
 0.350, 0.166
 0.351, 0.164
 0.351, 0.164
 0.352, 0.163
 0.353, 0.161
 0.353, 0.159
 0.354, 0.155
 0.355, 0.153
 0.355, 0.152
 0.356, 0.150
 0.357, 0.150
 0.357, 0.148
 0.358, 0.148
 0.359, 0.148
 0.359, 0.147
 0.360, 0.147
 0.361, 0.147
 0.361, 0.146
 0.362, 0.146
 0.363, 0.145
 0.363, 0.145
 0.364, 0.144
 0.365, 0.144
 0.365, 0.143
 0.366, 0.141
 0.367, 0.140
 0.367, 0.140
 0.368, 0.138
 0.369, 0.136
 0.369, 0.135
 0.370, 0.135
 0.371, 0.135
 0.371, 0.135
 0.372, 0.134
 0.373, 0.133
 0.373, 0.132
 0.374, 0.132
 0.375, 0.130
 0.375, 0.129
 0.376, 0.129
 0.377, 0.128
 0.377, 0.126
 0.378, 0.125
 0.379, 0.123
 0.379, 0.121
 0.380, 0.121
 0.381, 0.119
 0.381, 0.119
 0.382, 0.117
 0.383, 0.115
 0.383, 0.114
 0.384, 0.112
 0.385, 0.112
 0.385, 0.110
 0.386, 0.110
 0.387, 0.106
 0.387, 0.104
 0.388, 0.103
 0.389, 0.103
 0.389, 0.101
 0.390, 0.099
 0.391, 0.096
 0.391, 0.093
 0.392, 0.092
 0.393, 0.092
 0.393, 0.092
 0.394, 0.092
 0.395, 0.092
 0.395, 0.091
 0.396, 0.091
 0.397, 0.090
 0.397, 0.090
 0.398, 0.089
 0.399, 0.087
 0.399, 0.087
 0.400, 0.087
 0.401, 0.087
 0.401, 0.086
 0.402, 0.086
 0.403, 0.086
 0.403, 0.085
 0.404, 0.084
 0.405, 0.084
 0.405, 0.084
 0.406, 0.084
 0.407, 0.084
 0.407, 0.083
 0.408, 0.083
 0.409, 0.082
 0.409, 0.082
 0.410, 0.082
 0.411, 0.081
 0.411, 0.080
 0.412, 0.079
 0.413, 0.079
 0.413, 0.079
 0.414, 0.079
 0.415, 0.079
 0.415, 0.079
 0.416, 0.079
 0.417, 0.079
 0.417, 0.079
 0.418, 0.078
 0.419, 0.077
 0.419, 0.074
 0.420, 0.074
 0.421, 0.073
 0.421, 0.073
 0.422, 0.072
 0.423, 0.070
 0.423, 0.070
 0.424, 0.069
 0.425, 0.068
 0.425, 0.068
 0.426, 0.068
 0.427, 0.068
 0.427, 0.067
 0.428, 0.067
 0.429, 0.066
 0.429, 0.066
 0.430, 0.064
 0.431, 0.063
 0.431, 0.063
 0.432, 0.062
 0.433, 0.060
 0.433, 0.060
 0.434, 0.060
 0.435, 0.060
 0.435, 0.059
 0.436, 0.059
 0.437, 0.059
 0.437, 0.059
 0.438, 0.059
 0.439, 0.058
 0.439, 0.058
 0.440, 0.058
 0.441, 0.057
 0.441, 0.057
 0.442, 0.057
 0.443, 0.057
 0.443, 0.056
 0.444, 0.056
 0.445, 0.056
 0.445, 0.056
 0.446, 0.056
 0.447, 0.056
 0.447, 0.056
 0.448, 0.056
 0.449, 0.056
 0.449, 0.056
 0.450, 0.055
 0.451, 0.055
 0.451, 0.055
 0.452, 0.055
 0.453, 0.054
 0.453, 0.054
 0.454, 0.054
 0.455, 0.054
 0.455, 0.054
 0.456, 0.053
 0.457, 0.053
 0.457, 0.053
 0.458, 0.053
 0.459, 0.053
 0.459, 0.053
 0.460, 0.052
 0.461, 0.052
 0.461, 0.052
 0.462, 0.052
 0.463, 0.051
 0.463, 0.051
 0.464, 0.051
 0.465, 0.050
 0.465, 0.050
 0.466, 0.049
 0.467, 0.049
 0.467, 0.048
 0.468, 0.048
 0.469, 0.048
 0.469, 0.047
 0.470, 0.047
 0.471, 0.046
 0.471, 0.046
 0.472, 0.045
 0.473, 0.045
 0.473, 0.045
 0.474, 0.045
 0.475, 0.045
 0.475, 0.044
 0.476, 0.044
 0.477, 0.044
 0.477, 0.044
 0.478, 0.044
 0.479, 0.044
 0.479, 0.044
 0.480, 0.044
 0.481, 0.044
 0.481, 0.044
 0.482, 0.044
 0.483, 0.043
 0.483, 0.043
 0.484, 0.043
 0.485, 0.043
 0.485, 0.043
 0.486, 0.042
 0.487, 0.042
 0.487, 0.041
 0.488, 0.041
 0.489, 0.041
 0.489, 0.040
 0.490, 0.040
 0.491, 0.040
 0.491, 0.040
 0.492, 0.040
 0.493, 0.040
 0.493, 0.040
 0.494, 0.040
 0.495, 0.040
 0.495, 0.040
 0.496, 0.037
 0.497, 0.037
 0.497, 0.035
 0.498, 0.034
 0.499, 0.034
 0.499, 0.034
 0.500, 0.033
 0.501, 0.033
 0.501, 0.033
 0.502, 0.033
 0.503, 0.032
 0.503, 0.032
 0.504, 0.032
 0.505, 0.031
 0.505, 0.031
 0.506, 0.030
 0.507, 0.030
 0.507, 0.029
 0.508, 0.027
 0.509, 0.026
 0.509, 0.024
 0.510, 0.024
 0.511, 0.023
 0.511, 0.023
 0.512, 0.023
 0.513, 0.023
 0.513, 0.023
 0.514, 0.023
 0.515, 0.023
 0.515, 0.023
 0.516, 0.023
 0.517, 0.023
 0.517, 0.023
 0.518, 0.022
 0.519, 0.021
 0.519, 0.021
 0.520, 0.020
 0.521, 0.019
 0.521, 0.018
 0.522, 0.017
 0.523, 0.016
 0.523, 0.015
 0.524, 0.013
 0.525, 0.012
 0.525, 0.011
 0.526, 0.011
 0.527, 0.011
 0.527, 0.010
 0.528, 0.010
 0.529, 0.010
 0.529, 0.009
 0.530, 0.008
 0.531, 0.007
 0.531, 0.007
 0.532, 0.007
 0.533, 0.006
 0.533, 0.005
 0.534, 0.004
 0.535, 0.003
 0.535, 0.003
 0.536, 0.002
 0.537, 0.001
 0.537, 0.001
 0.538, 0.001
 0.539, 0.001
 0.539, 0.001
 0.540, 0.001
 0.541, 0.001
 0.541, 0.001
 0.542, 0.000
 0.543, 0.000
 0.543, 0.000
 0.544, 0.000
 0.545, 0.000
 0.545, 0.000
 0.546, 0.000
 0.547, 0.000
 0.547, 0.000
 0.548, 0.000
 0.549, 0.000
 0.549, 0.000
 0.550, 0.000
 0.551, 0.000
 0.551, 0.000
 0.552, 0.000
 0.553, 0.000
 0.553, 0.000
 0.554, 0.000
 0.555, 0.000
 0.555, 0.000
 0.556, 0.000
 0.557, 0.000
 0.557, 0.000
 0.558, 0.000
 0.559, 0.000
 0.559, 0.000
 0.560, 0.000
 0.561, 0.000
 0.561, 0.000
 0.562, 0.000
 0.563, 0.000
 0.563, 0.000
 0.564, 0.000
 0.565, 0.000
 0.565, 0.000
 0.566, 0.000
 0.567, 0.000
 0.567, 0.000
 0.568, 0.000
 0.569, 0.000
 0.569, 0.000
 0.570, 0.000
 0.571, 0.000
 0.571, 0.000
 0.572, 0.000
 0.573, 0.000
 0.573, 0.000
 0.574, 0.000
 0.575, 0.000
 0.575, 0.000
 0.576, 0.000
 0.577, 0.000
 0.577, 0.000
 0.578, 0.000
 0.579, 0.000
 0.579, 0.000
 0.580, 0.000
 0.581, 0.000
 0.581, 0.000
 0.582, 0.000
 0.583, 0.000
 0.583, 0.000
 0.584, 0.000
 0.585, 0.000
 0.585, 0.000
 0.586, 0.000
 0.587, 0.000
 0.587, 0.000
 0.588, 0.000
 0.589, 0.000
 0.589, 0.000
 0.590, 0.000
 0.591, 0.000
 0.591, 0.000
 0.592, 0.000
 0.593, 0.000
 0.593, 0.000
 0.594, 0.000
 0.595, 0.000
 0.595, 0.000
 0.596, 0.000
 0.597, 0.000
 0.597, 0.000
 0.598, 0.000
 0.599, 0.000
 0.599, 0.000
 0.600, 0.000
 0.601, 0.000
 0.601, 0.000
 0.602, 0.000
 0.603, 0.000
 0.603, 0.000
 0.604, 0.000
 0.605, 0.000
 0.605, 0.000
 0.606, 0.000
 0.607, 0.000
 0.607, 0.000
 0.608, 0.000
 0.609, 0.000
 0.609, 0.000
 0.610, 0.000
 0.611, 0.000
 0.611, 0.000
 0.612, 0.000
 0.613, 0.000
 0.613, 0.000
 0.614, 0.000
 0.615, 0.000
 0.615, 0.000
 0.616, 0.000
 0.617, 0.000
 0.617, 0.000
 0.618, 0.000
 0.619, 0.000
 0.619, 0.000
 0.620, 0.000
 0.621, 0.000
 0.621, 0.000
 0.622, 0.000
 0.623, 0.000
 0.623, 0.000
 0.624, 0.000
 0.625, 0.000
 0.625, 0.000
 0.626, 0.000
 0.627, 0.000
 0.627, 0.000
 0.628, 0.000
 0.629, 0.000
 0.629, 0.000
 0.630, 0.000
 0.631, 0.000
 0.631, 0.000
 0.632, 0.000
 0.633, 0.000
 0.633, 0.000
 0.634, 0.000
 0.635, 0.000
 0.635, 0.000
 0.636, 0.000
 0.637, 0.000
 0.637, 0.000
 0.638, 0.000
 0.639, 0.000
 0.639, 0.000
 0.640, 0.000
 0.641, 0.000
 0.641, 0.000
 0.642, 0.000
 0.643, 0.000
 0.643, 0.000
 0.644, 0.000
 0.645, 0.000
 0.645, 0.000
 0.646, 0.000
 0.647, 0.000
 0.647, 0.000
 0.648, 0.000
 0.649, 0.000
 0.649, 0.000
 0.650, 0.000
 0.651, 0.000
 0.651, 0.000
 0.652, 0.000
 0.653, 0.000
 0.653, 0.000
 0.654, 0.000
 0.655, 0.000
 0.655, 0.000
 0.656, 0.000
 0.657, 0.000
 0.657, 0.000
 0.658, 0.000
 0.659, 0.000
 0.659, 0.000
 0.660, 0.000
 0.661, 0.000
 0.661, 0.000
 0.662, 0.000
 0.663, 0.000
 0.663, 0.000
 0.664, 0.000
 0.665, 0.000
 0.665, 0.000
 0.666, 0.000
 0.667, 0.000
 0.667, 0.000
 0.668, 0.000
 0.669, 0.000
 0.669, 0.000
 0.670, 0.000
 0.671, 0.000
 0.671, 0.000
 0.672, 0.000
 0.673, 0.000
 0.673, 0.000
 0.674, 0.000
 0.675, 0.000
 0.675, 0.000
 0.676, 0.000
 0.677, 0.000
 0.677, 0.000
 0.678, 0.000
 0.679, 0.000
 0.679, 0.000
 0.680, 0.000
 0.681, 0.000
 0.681, 0.000
 0.682, 0.000
 0.683, 0.000
 0.683, 0.000
 0.684, 0.000
 0.685, 0.000
 0.685, 0.000
 0.686, 0.000
 0.687, 0.000
 0.687, 0.000
 0.688, 0.000
 0.689, 0.000
 0.689, 0.000
 0.690, 0.000
 0.691, 0.000
 0.691, 0.000
 0.692, 0.000
 0.693, 0.000
 0.693, 0.000
 0.694, 0.000
 0.695, 0.000
 0.695, 0.000
 0.696, 0.000
 0.697, 0.000
 0.697, 0.000
 0.698, 0.000
 0.699, 0.000
 0.699, 0.000
 0.700, 0.000
 0.701, 0.000
 0.701, 0.000
 0.702, 0.000
 0.703, 0.000
 0.703, 0.000
 0.704, 0.000
 0.705, 0.000
 0.705, 0.000
 0.706, 0.000
 0.707, 0.000
 0.707, 0.000
 0.708, 0.000
 0.709, 0.000
 0.709, 0.000
 0.710, 0.000
 0.711, 0.000
 0.711, 0.000
 0.712, 0.000
 0.713, 0.000
 0.713, 0.000
 0.714, 0.000
 0.715, 0.000
 0.715, 0.000
 0.716, 0.000
 0.717, 0.000
 0.717, 0.000
 0.718, 0.000
 0.719, 0.000
 0.719, 0.000
 0.720, 0.000
 0.721, 0.000
 0.721, 0.000
 0.722, 0.000
 0.723, 0.000
 0.723, 0.000
 0.724, 0.000
 0.725, 0.000
 0.725, 0.000
 0.726, 0.000
 0.727, 0.000
 0.727, 0.000
 0.728, 0.000
 0.729, 0.000
 0.729, 0.000
 0.730, 0.000
 0.731, 0.000
 0.731, 0.000
 0.732, 0.000
 0.733, 0.000
 0.733, 0.000
 0.734, 0.000
 0.735, 0.000
 0.735, 0.000
 0.736, 0.000
 0.737, 0.000
 0.737, 0.000
 0.738, 0.000
 0.739, 0.000
 0.739, 0.000
 0.740, 0.000
 0.741, 0.000
 0.741, 0.000
 0.742, 0.000
 0.743, 0.000
 0.743, 0.000
 0.744, 0.000
 0.745, 0.000
 0.745, 0.000
 0.746, 0.000
 0.747, 0.000
 0.747, 0.000
 0.748, 0.000
 0.749, 0.000
 0.749, 0.000
 0.750, 0.000
 0.751, 0.000
 0.751, 0.000
 0.752, 0.000
 0.753, 0.000
 0.753, 0.000
 0.754, 0.000
 0.755, 0.000
 0.755, 0.000
 0.756, 0.000
 0.757, 0.000
 0.757, 0.000
 0.758, 0.000
 0.759, 0.000
 0.759, 0.000
 0.760, 0.000
 0.761, 0.000
 0.761, 0.000
 0.762, 0.000
 0.763, 0.000
 0.763, 0.000
 0.764, 0.000
 0.765, 0.000
 0.765, 0.000
 0.766, 0.000
 0.767, 0.000
 0.767, 0.000
 0.768, 0.000
 0.769, 0.000
 0.769, 0.000
 0.770, 0.000
 0.771, 0.000
 0.771, 0.000
 0.772, 0.000
 0.773, 0.000
 0.773, 0.000
 0.774, 0.000
 0.775, 0.000
 0.775, 0.000
 0.776, 0.000
 0.777, 0.000
 0.777, 0.000
 0.778, 0.000
 0.779, 0.000
 0.779, 0.000
 0.780, 0.000
 0.781, 0.000
 0.781, 0.000
 0.782, 0.000
 0.783, 0.000
 0.783, 0.000
 0.784, 0.000
 0.785, 0.000
 0.785, 0.000
 0.786, 0.000
 0.787, 0.000
 0.787, 0.000
 0.788, 0.000
 0.789, 0.000
 0.789, 0.000
 0.790, 0.000
 0.791, 0.000
 0.791, 0.000
 0.792, 0.000
 0.793, 0.000
 0.793, 0.000
 0.794, 0.000
 0.795, 0.000
 0.795, 0.000
 0.796, 0.000
 0.797, 0.000
 0.797, 0.000
 0.798, 0.000
 0.799, 0.000
 0.799, 0.000
 0.800, 0.000
 0.801, 0.000
 0.801, 0.000
 0.802, 0.000
 0.803, 0.000
 0.803, 0.000
 0.804, 0.000
 0.805, 0.000
 0.805, 0.000
 0.806, 0.000
 0.807, 0.000
 0.807, 0.000
 0.808, 0.000
 0.809, 0.000
 0.809, 0.000
 0.810, 0.000
 0.811, 0.000
 0.811, 0.000
 0.812, 0.000
 0.813, 0.000
 0.813, 0.000
 0.814, 0.000
 0.815, 0.000
 0.815, 0.000
 0.816, 0.000
 0.817, 0.000
 0.817, 0.000
 0.818, 0.000
 0.819, 0.000
 0.819, 0.000
 0.820, 0.000
 0.821, 0.000
 0.821, 0.000
 0.822, 0.000
 0.823, 0.000
 0.823, 0.000
 0.824, 0.000
 0.825, 0.000
 0.825, 0.000
 0.826, 0.000
 0.827, 0.000
 0.827, 0.000
 0.828, 0.000
 0.829, 0.000
 0.829, 0.000
 0.830, 0.000
 0.831, 0.000
 0.831, 0.000
 0.832, 0.000
 0.833, 0.000
 0.833, 0.000
 0.834, 0.000
 0.835, 0.000
 0.835, 0.000
 0.836, 0.000
 0.837, 0.000
 0.837, 0.000
 0.838, 0.000
 0.839, 0.000
 0.839, 0.000
 0.840, 0.000
 0.841, 0.000
 0.841, 0.000
 0.842, 0.000
 0.843, 0.000
 0.843, 0.000
 0.844, 0.000
 0.845, 0.000
 0.845, 0.000
 0.846, 0.000
 0.847, 0.000
 0.847, 0.000
 0.848, 0.000
 0.849, 0.000
 0.849, 0.000
 0.850, 0.000
 0.851, 0.000
 0.851, 0.000
 0.852, 0.000
 0.853, 0.000
 0.853, 0.000
 0.854, 0.000
 0.855, 0.000
 0.855, 0.000
 0.856, 0.000
 0.857, 0.000
 0.857, 0.000
 0.858, 0.000
 0.859, 0.000
 0.859, 0.000
 0.860, 0.000
 0.861, 0.000
 0.861, 0.000
 0.862, 0.000
 0.863, 0.000
 0.863, 0.000
 0.864, 0.000
 0.865, 0.000
 0.865, 0.000
 0.866, 0.000
 0.867, 0.000
 0.867, 0.000
 0.868, 0.000
 0.869, 0.000
 0.869, 0.000
 0.870, 0.000
 0.871, 0.000
 0.871, 0.000
 0.872, 0.000
 0.873, 0.000
 0.873, 0.000
 0.874, 0.000
 0.875, 0.000
 0.875, 0.000
 0.876, 0.000
 0.877, 0.000
 0.877, 0.000
 0.878, 0.000
 0.879, 0.000
 0.879, 0.000
 0.880, 0.000
 0.881, 0.000
 0.881, 0.000
 0.882, 0.000
 0.883, 0.000
 0.883, 0.000
 0.884, 0.000
 0.885, 0.000
 0.885, 0.000
 0.886, 0.000
 0.887, 0.000
 0.887, 0.000
 0.888, 0.000
 0.889, 0.000
 0.889, 0.000
 0.890, 0.000
 0.891, 0.000
 0.891, 0.000
 0.892, 0.000
 0.893, 0.000
 0.893, 0.000
 0.894, 0.000
 0.895, 0.000
 0.895, 0.000
 0.896, 0.000
 0.897, 0.000
 0.897, 0.000
 0.898, 0.000
 0.899, 0.000
 0.899, 0.000
 0.900, 0.000
 0.901, 0.000
 0.901, 0.000
 0.902, 0.000
 0.903, 0.000
 0.903, 0.000
 0.904, 0.000
 0.905, 0.000
 0.905, 0.000
 0.906, 0.000
 0.907, 0.000
 0.907, 0.000
 0.908, 0.000
 0.909, 0.000
 0.909, 0.000
 0.910, 0.000
 0.911, 0.000
 0.911, 0.000
 0.912, 0.000
 0.913, 0.000
 0.913, 0.000
 0.914, 0.000
 0.915, 0.000
 0.915, 0.000
 0.916, 0.000
 0.917, 0.000
 0.917, 0.000
 0.918, 0.000
 0.919, 0.000
 0.919, 0.000
 0.920, 0.000
 0.921, 0.000
 0.921, 0.000
 0.922, 0.000
 0.923, 0.000
 0.923, 0.000
 0.924, 0.000
 0.925, 0.000
 0.925, 0.000
 0.926, 0.000
 0.927, 0.000
 0.927, 0.000
 0.928, 0.000
 0.929, 0.000
 0.929, 0.000
 0.930, 0.000
 0.931, 0.000
 0.931, 0.000
 0.932, 0.000
 0.933, 0.000
 0.933, 0.000
 0.934, 0.000
 0.935, 0.000
 0.935, 0.000
 0.936, 0.000
 0.937, 0.000
 0.937, 0.000
 0.938, 0.000
 0.939, 0.000
 0.939, 0.000
 0.940, 0.000
 0.941, 0.000
 0.941, 0.000
 0.942, 0.000
 0.943, 0.000
 0.943, 0.000
 0.944, 0.000
 0.945, 0.000
 0.945, 0.000
 0.946, 0.000
 0.947, 0.000
 0.947, 0.000
 0.948, 0.000
 0.949, 0.000
 0.949, 0.000
 0.950, 0.000
 0.951, 0.000
 0.951, 0.000
 0.952, 0.000
 0.953, 0.000
 0.953, 0.000
 0.954, 0.000
 0.955, 0.000
 0.955, 0.000
 0.956, 0.000
 0.957, 0.000
 0.957, 0.000
 0.958, 0.000
 0.959, 0.000
 0.959, 0.000
 0.960, 0.000
 0.961, 0.000
 0.961, 0.000
 0.962, 0.000
 0.963, 0.000
 0.963, 0.000
 0.964, 0.000
 0.965, 0.000
 0.965, 0.000
 0.966, 0.000
 0.967, 0.000
 0.967, 0.000
 0.968, 0.000
 0.969, 0.000
 0.969, 0.000
 0.970, 0.000
 0.971, 0.000
 0.971, 0.000
 0.972, 0.000
 0.973, 0.000
 0.973, 0.000
 0.974, 0.000
 0.975, 0.000
 0.975, 0.000
 0.976, 0.000
 0.977, 0.000
 0.977, 0.000
 0.978, 0.000
 0.979, 0.000
 0.979, 0.000
 0.980, 0.000
 0.981, 0.000
 0.981, 0.000
 0.982, 0.000
 0.983, 0.000
 0.983, 0.000
 0.984, 0.000
 0.985, 0.000
 0.985, 0.000
 0.986, 0.000
 0.987, 0.000
 0.987, 0.000
 0.988, 0.000
 0.989, 0.000
 0.989, 0.000
 0.990, 0.000
 0.991, 0.000
 0.991, 0.000
 0.992, 0.000
 0.993, 0.000
 0.993, 0.000
 0.994, 0.000
 0.995, 0.000
 0.995, 0.000
 0.996, 0.000
 0.997, 0.000
 0.997, 0.000
 0.998, 0.000
 0.999, 0.000
 0.999, 0.000


==> figures/dynamic_exploration/52760/volume.csv <==
NORMALIZED_TIME, VOLUME_PERCENT_ERROR
 0.000,35.997
 0.001,30.888
 0.001,30.888
 0.002,31.148
 0.003,30.862
 0.003,30.321
 0.004,30.118
 0.005,29.956
 0.005,29.871
 0.006,29.769
 0.007,29.767
 0.007,29.769
 0.008,29.769
 0.009,29.783
 0.009,29.824
 0.010,29.888
 0.011,29.905
 0.011,29.872
 0.012,29.819
 0.013,29.782
 0.013,29.685
 0.014,29.671
 0.015,29.543
 0.015,29.494
 0.016,29.455
 0.017,29.349
 0.017,29.248
 0.018,29.215
 0.019,29.122
 0.019,29.098
 0.020,29.078
 0.021,28.942
 0.021,28.841
 0.022,28.697
 0.023,28.666
 0.023,28.589
 0.024,28.603
 0.025,28.592
 0.025,28.557
 0.026,28.558
 0.027,28.505
 0.027,28.506
 0.028,28.416
 0.029,28.391
 0.029,28.340
 0.030,28.299
 0.031,28.241
 0.031,28.204
 0.032,28.181
 0.033,28.144
 0.033,28.136
 0.034,28.038
 0.035,28.038
 0.035,27.985
 0.036,27.975
 0.037,27.870
 0.037,27.814
 0.038,27.725
 0.039,27.705
 0.039,27.686
 0.040,27.640
 0.041,27.610
 0.041,27.584
 0.042,27.563
 0.043,27.492
 0.043,27.379
 0.044,27.289
 0.045,27.148
 0.045,27.147
 0.046,27.062
 0.047,26.894
 0.047,26.861
 0.048,26.822
 0.049,26.732
 0.049,26.671
 0.050,26.507
 0.051,26.353
 0.051,26.110
 0.052,26.097
 0.053,26.077
 0.053,25.852
 0.054,25.809
 0.055,25.781
 0.055,25.754
 0.056,25.707
 0.057,25.713
 0.057,25.716
 0.058,25.632
 0.059,25.633
 0.059,25.616
 0.060,25.628
 0.061,25.606
 0.061,25.592
 0.062,25.546
 0.063,25.543
 0.063,25.479
 0.064,25.489
 0.065,25.493
 0.065,25.453
 0.066,25.428
 0.067,25.391
 0.067,25.335
 0.068,25.217
 0.069,25.167
 0.069,25.128
 0.070,25.009
 0.071,24.897
 0.071,24.873
 0.072,24.840
 0.073,24.815
 0.073,24.800
 0.074,24.722
 0.075,24.714
 0.075,24.698
 0.076,24.687
 0.077,24.642
 0.077,24.649
 0.078,24.623
 0.079,24.483
 0.079,24.478
 0.080,24.429
 0.081,24.407
 0.081,24.102
 0.082,23.838
 0.083,23.716
 0.083,23.721
 0.084,23.645
 0.085,23.573
 0.085,23.569
 0.086,23.492
 0.087,23.463
 0.087,23.365
 0.088,23.290
 0.089,23.245
 0.089,23.201
 0.090,23.025
 0.091,22.927
 0.091,22.838
 0.092,22.780
 0.093,22.757
 0.093,22.749
 0.094,22.730
 0.095,22.759
 0.095,22.783
 0.096,22.798
 0.097,22.807
 0.097,22.807
 0.098,22.811
 0.099,22.821
 0.099,22.805
 0.100,22.799
 0.101,22.790
 0.101,22.797
 0.102,22.788
 0.103,22.800
 0.103,22.801
 0.104,22.806
 0.105,22.796
 0.105,22.798
 0.106,22.800
 0.107,22.788
 0.107,22.791
 0.108,22.771
 0.109,22.752
 0.109,22.729
 0.110,22.730
 0.111,22.739
 0.111,22.730
 0.112,22.732
 0.113,22.724
 0.113,22.707
 0.114,22.689
 0.115,22.657
 0.115,22.650
 0.116,22.602
 0.117,22.559
 0.117,22.535
 0.118,22.512
 0.119,22.397
 0.119,22.365
 0.120,22.314
 0.121,22.163
 0.121,22.113
 0.122,22.077
 0.123,22.059
 0.123,22.013
 0.124,22.011
 0.125,21.977
 0.125,21.961
 0.126,21.943
 0.127,21.866
 0.127,21.796
 0.128,21.773
 0.129,21.740
 0.129,21.730
 0.130,21.645
 0.131,21.632
 0.131,21.597
 0.132,21.554
 0.133,21.530
 0.133,21.527
 0.134,21.402
 0.135,21.246
 0.135,21.232
 0.136,21.168
 0.137,21.152
 0.137,21.143
 0.138,21.038
 0.139,21.011
 0.139,20.951
 0.140,20.953
 0.141,20.907
 0.141,20.848
 0.142,20.827
 0.143,20.791
 0.143,20.691
 0.144,20.669
 0.145,20.611
 0.145,20.504
 0.146,20.480
 0.147,20.302
 0.147,20.218
 0.148,20.218
 0.149,20.175
 0.149,20.121
 0.150,20.112
 0.151,20.100
 0.151,19.948
 0.152,19.892
 0.153,19.829
 0.153,19.821
 0.154,19.771
 0.155,19.732
 0.155,19.663
 0.156,19.633
 0.157,19.608
 0.157,19.572
 0.158,19.503
 0.159,19.432
 0.159,19.414
 0.160,19.368
 0.161,19.239
 0.161,19.226
 0.162,19.068
 0.163,18.945
 0.163,18.932
 0.164,18.792
 0.165,18.760
 0.165,18.760
 0.166,18.726
 0.167,18.690
 0.167,18.642
 0.168,18.612
 0.169,18.547
 0.169,18.525
 0.170,18.506
 0.171,18.504
 0.171,18.507
 0.172,18.490
 0.173,18.494
 0.173,18.502
 0.174,18.456
 0.175,18.458
 0.175,18.407
 0.176,18.390
 0.177,18.306
 0.177,18.255
 0.178,18.222
 0.179,18.147
 0.179,18.139
 0.180,18.013
 0.181,17.964
 0.181,17.893
 0.182,17.839
 0.183,17.797
 0.183,17.712
 0.184,17.653
 0.185,17.597
 0.185,17.515
 0.186,17.359
 0.187,17.299
 0.187,17.269
 0.188,17.145
 0.189,16.770
 0.189,16.636
 0.190,16.633
 0.191,16.562
 0.191,16.430
 0.192,16.397
 0.193,16.326
 0.193,16.043
 0.194,15.931
 0.195,15.821
 0.195,15.817
 0.196,15.687
 0.197,15.661
 0.197,15.622
 0.198,15.573
 0.199,15.356
 0.199,15.353
 0.200,15.313
 0.201,15.238
 0.201,15.120
 0.202,15.121
 0.203,15.069
 0.203,14.936
 0.204,14.902
 0.205,14.862
 0.205,14.619
 0.206,14.547
 0.207,14.544
 0.207,14.442
 0.208,14.405
 0.209,14.317
 0.209,14.287
 0.210,14.044
 0.211,14.023
 0.211,13.973
 0.212,13.811
 0.213,13.768
 0.213,13.768
 0.214,13.721
 0.215,13.654
 0.215,13.631
 0.216,13.444
 0.217,13.453
 0.217,13.438
 0.218,13.404
 0.219,13.410
 0.219,13.342
 0.220,13.346
 0.221,13.327
 0.221,13.316
 0.222,13.314
 0.223,13.302
 0.223,13.294
 0.224,13.240
 0.225,13.240
 0.225,13.233
 0.226,13.250
 0.227,13.195
 0.227,13.211
 0.228,13.218
 0.229,13.215
 0.229,13.190
 0.230,13.166
 0.231,13.159
 0.231,13.125
 0.232,13.110
 0.233,13.086
 0.233,13.004
 0.234,12.962
 0.235,12.955
 0.235,12.845
 0.236,12.788
 0.237,12.717
 0.237,12.729
 0.238,12.735
 0.239,12.735
 0.239,12.720
 0.240,12.710
 0.241,12.711
 0.241,12.701
 0.242,12.673
 0.243,12.672
 0.243,12.660
 0.244,12.626
 0.245,12.604
 0.245,12.599
 0.246,12.610
 0.247,12.602
 0.247,12.595
 0.248,12.593
 0.249,12.577
 0.249,12.590
 0.250,12.597
 0.251,12.604
 0.251,12.598
 0.252,12.585
 0.253,12.542
 0.253,12.486
 0.254,12.485
 0.255,12.301
 0.255,12.245
 0.256,12.210
 0.257,12.170
 0.257,12.117
 0.258,12.084
 0.259,12.036
 0.259,11.996
 0.260,11.933
 0.261,11.850
 0.261,11.827
 0.262,11.740
 0.263,11.703
 0.263,11.628
 0.264,11.574
 0.265,11.535
 0.265,11.528
 0.266,11.460
 0.267,11.422
 0.267,11.390
 0.268,11.361
 0.269,11.349
 0.269,11.329
 0.270,11.308
 0.271,11.255
 0.271,11.244
 0.272,11.203
 0.273,11.207
 0.273,11.173
 0.274,11.141
 0.275,11.127
 0.275,11.030
 0.276,11.028
 0.277,10.935
 0.277,10.936
 0.278,10.841
 0.279,10.788
 0.279,10.719
 0.280,10.662
 0.281,10.625
 0.281,10.595
 0.282,10.298
 0.283,10.224
 0.283,10.211
 0.284,10.114
 0.285,10.067
 0.285, 9.994
 0.286, 9.890
 0.287, 9.815
 0.287, 9.711
 0.288, 9.638
 0.289, 9.381
 0.289, 9.274
 0.290, 9.275
 0.291, 9.218
 0.291, 9.189
 0.292, 9.020
 0.293, 8.842
 0.293, 8.729
 0.294, 8.729
 0.295, 8.708
 0.295, 8.641
 0.296, 8.573
 0.297, 8.500
 0.297, 8.472
 0.298, 8.356
 0.299, 8.212
 0.299, 8.098
 0.300, 7.960
 0.301, 7.898
 0.301, 7.848
 0.302, 7.789
 0.303, 7.771
 0.303, 7.694
 0.304, 7.669
 0.305, 7.569
 0.305, 7.549
 0.306, 7.506
 0.307, 7.437
 0.307, 7.386
 0.308, 7.337
 0.309, 7.331
 0.309, 7.121
 0.310, 7.069
 0.311, 7.038
 0.311, 6.998
 0.312, 6.893
 0.313, 6.892
 0.313, 6.807
 0.314, 6.798
 0.315, 6.590
 0.315, 6.573
 0.316, 6.511
 0.317, 6.494
 0.317, 6.486
 0.318, 6.465
 0.319, 6.462
 0.319, 6.463
 0.320, 6.447
 0.321, 6.448
 0.321, 6.426
 0.322, 6.419
 0.323, 6.411
 0.323, 6.399
 0.324, 6.400
 0.325, 6.380
 0.325, 6.382
 0.326, 6.343
 0.327, 6.297
 0.327, 6.295
 0.328, 6.274
 0.329, 6.249
 0.329, 6.237
 0.330, 6.238
 0.331, 6.257
 0.331, 6.269
 0.332, 6.251
 0.333, 6.249
 0.333, 6.240
 0.334, 6.206
 0.335, 6.188
 0.335, 6.155
 0.336, 6.114
 0.337, 6.103
 0.337, 6.078
 0.338, 6.076
 0.339, 6.025
 0.339, 5.996
 0.340, 5.971
 0.341, 5.971
 0.341, 5.898
 0.342, 5.821
 0.343, 5.782
 0.343, 5.706
 0.344, 5.673
 0.345, 5.646
 0.345, 5.628
 0.346, 5.629
 0.347, 5.572
 0.347, 5.574
 0.348, 5.513
 0.349, 5.511
 0.349, 5.468
 0.350, 5.389
 0.351, 5.343
 0.351, 5.344
 0.352, 5.264
 0.353, 5.180
 0.353, 5.068
 0.354, 4.863
 0.355, 4.763
 0.355, 4.706
 0.356, 4.612
 0.357, 4.606
 0.357, 4.496
 0.358, 4.486
 0.359, 4.479
 0.359, 4.443
 0.360, 4.443
 0.361, 4.423
 0.361, 4.402
 0.362, 4.386
 0.363, 4.355
 0.363, 4.358
 0.364, 4.306
 0.365, 4.282
 0.365, 4.273
 0.366, 4.195
 0.367, 4.129
 0.367, 4.125
 0.368, 3.959
 0.369, 3.868
 0.369, 3.846
 0.370, 3.845
 0.371, 3.845
 0.371, 3.831
 0.372, 3.798
 0.373, 3.787
 0.373, 3.764
 0.374, 3.759
 0.375, 3.728
 0.375, 3.706
 0.376, 3.695
 0.377, 3.672
 0.377, 3.631
 0.378, 3.612
 0.379, 3.557
 0.379, 3.523
 0.380, 3.524
 0.381, 3.418
 0.381, 3.419
 0.382, 3.308
 0.383, 3.263
 0.383, 3.223
 0.384, 3.142
 0.385, 3.141
 0.385, 3.095
 0.386, 3.072
 0.387, 2.944
 0.387, 2.890
 0.388, 2.856
 0.389, 2.848
 0.389, 2.780
 0.390, 2.741
 0.391, 2.688
 0.391, 2.652
 0.392, 2.660
 0.393, 2.674
 0.393, 2.677
 0.394, 2.668
 0.395, 2.659
 0.395, 2.650
 0.396, 2.633
 0.397, 2.617
 0.397, 2.614
 0.398, 2.595
 0.399, 2.578
 0.399, 2.585
 0.400, 2.567
 0.401, 2.563
 0.401, 2.559
 0.402, 2.546
 0.403, 2.544
 0.403, 2.524
 0.404, 2.509
 0.405, 2.502
 0.405, 2.492
 0.406, 2.484
 0.407, 2.481
 0.407, 2.475
 0.408, 2.473
 0.409, 2.455
 0.409, 2.433
 0.410, 2.425
 0.411, 2.383
 0.411, 2.342
 0.412, 2.332
 0.413, 2.332
 0.413, 2.332
 0.414, 2.333
 0.415, 2.335
 0.415, 2.344
 0.416, 2.345
 0.417, 2.344
 0.417, 2.320
 0.418, 2.282
 0.419, 2.263
 0.419, 2.155
 0.420, 2.140
 0.421, 2.117
 0.421, 2.115
 0.422, 2.047
 0.423, 1.998
 0.423, 1.996
 0.424, 1.945
 0.425, 1.915
 0.425, 1.902
 0.426, 1.900
 0.427, 1.889
 0.427, 1.878
 0.428, 1.869
 0.429, 1.836
 0.429, 1.827
 0.430, 1.775
 0.431, 1.750
 0.431, 1.736
 0.432, 1.682
 0.433, 1.628
 0.433, 1.597
 0.434, 1.595
 0.435, 1.590
 0.435, 1.575
 0.436, 1.575
 0.437, 1.559
 0.437, 1.559
 0.438, 1.546
 0.439, 1.531
 0.439, 1.533
 0.440, 1.502
 0.441, 1.484
 0.441, 1.484
 0.442, 1.470
 0.443, 1.451
 0.443, 1.436
 0.444, 1.411
 0.445, 1.411
 0.445, 1.411
 0.446, 1.411
 0.447, 1.411
 0.447, 1.412
 0.448, 1.408
 0.449, 1.410
 0.449, 1.411
 0.450, 1.403
 0.451, 1.396
 0.451, 1.399
 0.452, 1.393
 0.453, 1.384
 0.453, 1.384
 0.454, 1.395
 0.455, 1.388
 0.455, 1.390
 0.456, 1.390
 0.457, 1.389
 0.457, 1.400
 0.458, 1.403
 0.459, 1.409
 0.459, 1.417
 0.460, 1.406
 0.461, 1.413
 0.461, 1.399
 0.462, 1.400
 0.463, 1.381
 0.463, 1.363
 0.464, 1.345
 0.465, 1.332
 0.465, 1.328
 0.466, 1.294
 0.467, 1.286
 0.467, 1.242
 0.468, 1.225
 0.469, 1.212
 0.469, 1.197
 0.470, 1.189
 0.471, 1.175
 0.471, 1.169
 0.472, 1.169
 0.473, 1.165
 0.473, 1.169
 0.474, 1.170
 0.475, 1.172
 0.475, 1.163
 0.476, 1.164
 0.477, 1.144
 0.477, 1.130
 0.478, 1.130
 0.479, 1.130
 0.479, 1.130
 0.480, 1.120
 0.481, 1.102
 0.481, 1.104
 0.482, 1.105
 0.483, 1.101
 0.483, 1.107
 0.484, 1.103
 0.485, 1.077
 0.485, 1.058
 0.486, 1.017
 0.487, 0.989
 0.487, 0.966
 0.488, 0.925
 0.489, 0.922
 0.489, 0.881
 0.490, 0.881
 0.491, 0.881
 0.491, 0.881
 0.492, 0.881
 0.493, 0.881
 0.493, 0.889
 0.494, 0.890
 0.495, 0.891
 0.495, 0.878
 0.496, 0.815
 0.497, 0.816
 0.497, 0.820
 0.498, 0.828
 0.499, 0.855
 0.499, 0.856
 0.500, 0.860
 0.501, 0.866
 0.501, 0.865
 0.502, 0.868
 0.503, 0.857
 0.503, 0.853
 0.504, 0.827
 0.505, 0.812
 0.505, 0.794
 0.506, 0.766
 0.507, 0.752
 0.507, 0.732
 0.508, 0.721
 0.509, 0.683
 0.509, 0.654
 0.510, 0.645
 0.511, 0.644
 0.511, 0.644
 0.512, 0.629
 0.513, 0.629
 0.513, 0.629
 0.514, 0.629
 0.515, 0.629
 0.515, 0.617
 0.516, 0.597
 0.517, 0.596
 0.517, 0.586
 0.518, 0.566
 0.519, 0.498
 0.519, 0.466
 0.520, 0.393
 0.521, 0.357
 0.521, 0.273
 0.522, 0.202
 0.523, 0.164
 0.523, 0.101
 0.524,-0.048
 0.525,-0.070
 0.525,-0.094
 0.526,-0.107
 0.527,-0.091
 0.527,-0.081
 0.528,-0.081
 0.529,-0.085
 0.529,-0.088
 0.530,-0.136
 0.531,-0.141
 0.531,-0.144
 0.532,-0.154
 0.533,-0.180
 0.533,-0.186
 0.534,-0.227
 0.535,-0.246
 0.535,-0.274
 0.536,-0.299
 0.537,-0.317
 0.537,-0.326
 0.538,-0.338
 0.539,-0.368
 0.539,-0.407
 0.540,-0.429
 0.541,-0.427
 0.541,-0.413
 0.542,-0.426
 0.543,-0.426
 0.543,-0.426
 0.544,-0.426
 0.545,-0.426
 0.545,-0.414
 0.546,-0.413
 0.547,-0.413
 0.547,-0.427
 0.548,-0.425
 0.549,-0.425
 0.549,-0.425
 0.550,-0.425
 0.551,-0.425
 0.551,-0.425
 0.552,-0.425
 0.553,-0.424
 0.553,-0.424
 0.554,-0.424
 0.555,-0.424
 0.555,-0.424
 0.556,-0.424
 0.557,-0.422
 0.557,-0.423
 0.558,-0.426
 0.559,-0.435
 0.559,-0.446
 0.560,-0.454
 0.561,-0.466
 0.561,-0.468
 0.562,-0.474
 0.563,-0.479
 0.563,-0.487
 0.564,-0.492
 0.565,-0.492
 0.565,-0.492
 0.566,-0.492
 0.567,-0.492
 0.567,-0.491
 0.568,-0.494
 0.569,-0.494
 0.569,-0.495
 0.570,-0.497
 0.571,-0.497
 0.571,-0.497
 0.572,-0.497
 0.573,-0.497
 0.573,-0.497
 0.574,-0.493
 0.575,-0.492
 0.575,-0.493
 0.576,-0.495
 0.577,-0.498
 0.577,-0.497
 0.578,-0.497
 0.579,-0.497
 0.579,-0.497
 0.580,-0.497
 0.581,-0.497
 0.581,-0.496
 0.582,-0.496
 0.583,-0.495
 0.583,-0.484
 0.584,-0.482
 0.585,-0.484
 0.585,-0.485
 0.586,-0.490
 0.587,-0.478
 0.587,-0.468
 0.588,-0.465
 0.589,-0.465
 0.589,-0.465
 0.590,-0.465
 0.591,-0.465
 0.591,-0.465
 0.592,-0.465
 0.593,-0.467
 0.593,-0.467
 0.594,-0.467
 0.595,-0.467
 0.595,-0.469
 0.596,-0.469
 0.597,-0.469
 0.597,-0.469
 0.598,-0.469
 0.599,-0.468
 0.599,-0.468
 0.600,-0.465
 0.601,-0.464
 0.601,-0.464
 0.602,-0.460
 0.603,-0.449
 0.603,-0.433
 0.604,-0.412
 0.605,-0.403
 0.605,-0.385
 0.606,-0.363
 0.607,-0.336
 0.607,-0.306
 0.608,-0.298
 0.609,-0.296
 0.609,-0.296
 0.610,-0.296
 0.611,-0.296
 0.611,-0.295
 0.612,-0.295
 0.613,-0.302
 0.613,-0.292
 0.614,-0.293
 0.615,-0.295
 0.615,-0.299
 0.616,-0.299
 0.617,-0.299
 0.617,-0.299
 0.618,-0.297
 0.619,-0.302
 0.619,-0.305
 0.620,-0.302
 0.621,-0.295
 0.621,-0.282
 0.622,-0.275
 0.623,-0.275
 0.623,-0.275
 0.624,-0.275
 0.625,-0.275
 0.625,-0.274
 0.626,-0.283
 0.627,-0.285
 0.627,-0.284
 0.628,-0.289
 0.629,-0.297
 0.629,-0.297
 0.630,-0.298
 0.631,-0.297
 0.631,-0.296
 0.632,-0.300
 0.633,-0.299
 0.633,-0.298
 0.634,-0.298
 0.635,-0.299
 0.635,-0.300
 0.636,-0.300
 0.637,-0.300
 0.637,-0.300
 0.638,-0.300
 0.639,-0.302
 0.639,-0.304
 0.640,-0.301
 0.641,-0.303
 0.641,-0.314
 0.642,-0.314
 0.643,-0.314
 0.643,-0.314
 0.644,-0.314
 0.645,-0.314
 0.645,-0.315
 0.646,-0.315
 0.647,-0.316
 0.647,-0.317
 0.648,-0.314
 0.649,-0.305
 0.649,-0.305
 0.650,-0.305
 0.651,-0.308
 0.651,-0.306
 0.652,-0.297
 0.653,-0.281
 0.653,-0.280
 0.654,-0.281
 0.655,-0.282
 0.655,-0.282
 0.656,-0.282
 0.657,-0.282
 0.657,-0.282
 0.658,-0.282
 0.659,-0.280
 0.659,-0.274
 0.660,-0.273
 0.661,-0.272
 0.661,-0.276
 0.662,-0.276
 0.663,-0.276
 0.663,-0.276
 0.664,-0.276
 0.665,-0.275
 0.665,-0.277
 0.666,-0.276
 0.667,-0.273
 0.667,-0.273
 0.668,-0.273
 0.669,-0.274
 0.669,-0.274
 0.670,-0.275
 0.671,-0.282
 0.671,-0.284
 0.672,-0.282
 0.673,-0.276
 0.673,-0.274
 0.674,-0.272
 0.675,-0.271
 0.675,-0.273
 0.676,-0.283
 0.677,-0.293
 0.677,-0.302
 0.678,-0.310
 0.679,-0.316
 0.679,-0.320
 0.680,-0.322
 0.681,-0.325
 0.681,-0.327
 0.682,-0.329
 0.683,-0.330
 0.683,-0.332
 0.684,-0.333
 0.685,-0.335
 0.685,-0.336
 0.686,-0.337
 0.687,-0.338
 0.687,-0.339
 0.688,-0.340
 0.689,-0.341
 0.689,-0.342
 0.690,-0.342
 0.691,-0.343
 0.691,-0.344
 0.692,-0.344
 0.693,-0.345
 0.693,-0.345
 0.694,-0.346
 0.695,-0.346
 0.695,-0.347
 0.696,-0.347
 0.697,-0.348
 0.697,-0.348
 0.698,-0.349
 0.699,-0.349
 0.699,-0.350
 0.700,-0.350
 0.701,-0.351
 0.701,-0.351
 0.702,-0.351
 0.703,-0.352
 0.703,-0.352
 0.704,-0.353
 0.705,-0.353
 0.705,-0.353
 0.706,-0.354
 0.707,-0.354
 0.707,-0.354
 0.708,-0.355
 0.709,-0.355
 0.709,-0.355
 0.710,-0.355
 0.711,-0.356
 0.711,-0.356
 0.712,-0.356
 0.713,-0.357
 0.713,-0.357
 0.714,-0.357
 0.715,-0.357
 0.715,-0.358
 0.716,-0.358
 0.717,-0.358
 0.717,-0.358
 0.718,-0.359
 0.719,-0.359
 0.719,-0.359
 0.720,-0.359
 0.721,-0.359
 0.721,-0.360
 0.722,-0.360
 0.723,-0.360
 0.723,-0.360
 0.724,-0.361
 0.725,-0.361
 0.725,-0.361
 0.726,-0.361
 0.727,-0.361
 0.727,-0.361
 0.728,-0.362
 0.729,-0.362
 0.729,-0.362
 0.730,-0.362
 0.731,-0.362
 0.731,-0.363
 0.732,-0.363
 0.733,-0.363
 0.733,-0.363
 0.734,-0.363
 0.735,-0.363
 0.735,-0.364
 0.736,-0.364
 0.737,-0.364
 0.737,-0.364
 0.738,-0.364
 0.739,-0.364
 0.739,-0.364
 0.740,-0.365
 0.741,-0.365
 0.741,-0.365
 0.742,-0.365
 0.743,-0.365
 0.743,-0.365
 0.744,-0.365
 0.745,-0.366
 0.745,-0.366
 0.746,-0.366
 0.747,-0.366
 0.747,-0.366
 0.748,-0.366
 0.749,-0.366
 0.749,-0.366
 0.750,-0.366
 0.751,-0.367
 0.751,-0.367
 0.752,-0.367
 0.753,-0.367
 0.753,-0.367
 0.754,-0.367
 0.755,-0.367
 0.755,-0.367
 0.756,-0.367
 0.757,-0.368
 0.757,-0.368
 0.758,-0.368
 0.759,-0.368
 0.759,-0.368
 0.760,-0.368
 0.761,-0.368
 0.761,-0.368
 0.762,-0.368
 0.763,-0.369
 0.763,-0.369
 0.764,-0.369
 0.765,-0.369
 0.765,-0.369
 0.766,-0.369
 0.767,-0.369
 0.767,-0.369
 0.768,-0.369
 0.769,-0.369
 0.769,-0.369
 0.770,-0.370
 0.771,-0.370
 0.771,-0.370
 0.772,-0.370
 0.773,-0.370
 0.773,-0.370
 0.774,-0.370
 0.775,-0.370
 0.775,-0.370
 0.776,-0.370
 0.777,-0.370
 0.777,-0.370
 0.778,-0.370
 0.779,-0.371
 0.779,-0.371
 0.780,-0.371
 0.781,-0.371
 0.781,-0.371
 0.782,-0.371
 0.783,-0.371
 0.783,-0.371
 0.784,-0.371
 0.785,-0.371
 0.785,-0.371
 0.786,-0.371
 0.787,-0.371
 0.787,-0.371
 0.788,-0.372
 0.789,-0.372
 0.789,-0.372
 0.790,-0.372
 0.791,-0.372
 0.791,-0.372
 0.792,-0.372
 0.793,-0.372
 0.793,-0.372
 0.794,-0.372
 0.795,-0.372
 0.795,-0.372
 0.796,-0.372
 0.797,-0.372
 0.797,-0.372
 0.798,-0.373
 0.799,-0.373
 0.799,-0.373
 0.800,-0.373
 0.801,-0.373
 0.801,-0.373
 0.802,-0.373
 0.803,-0.373
 0.803,-0.373
 0.804,-0.373
 0.805,-0.373
 0.805,-0.373
 0.806,-0.373
 0.807,-0.373
 0.807,-0.373
 0.808,-0.373
 0.809,-0.373
 0.809,-0.373
 0.810,-0.374
 0.811,-0.374
 0.811,-0.374
 0.812,-0.374
 0.813,-0.374
 0.813,-0.374
 0.814,-0.374
 0.815,-0.374
 0.815,-0.374
 0.816,-0.374
 0.817,-0.374
 0.817,-0.374
 0.818,-0.374
 0.819,-0.374
 0.819,-0.374
 0.820,-0.374
 0.821,-0.374
 0.821,-0.374
 0.822,-0.374
 0.823,-0.374
 0.823,-0.375
 0.824,-0.375
 0.825,-0.375
 0.825,-0.375
 0.826,-0.375
 0.827,-0.375
 0.827,-0.375
 0.828,-0.375
 0.829,-0.375
 0.829,-0.375
 0.830,-0.375
 0.831,-0.375
 0.831,-0.375
 0.832,-0.375
 0.833,-0.375
 0.833,-0.375
 0.834,-0.375
 0.835,-0.375
 0.835,-0.375
 0.836,-0.375
 0.837,-0.375
 0.837,-0.375
 0.838,-0.375
 0.839,-0.375
 0.839,-0.376
 0.840,-0.376
 0.841,-0.376
 0.841,-0.376
 0.842,-0.376
 0.843,-0.376
 0.843,-0.376
 0.844,-0.376
 0.845,-0.376
 0.845,-0.376
 0.846,-0.376
 0.847,-0.376
 0.847,-0.376
 0.848,-0.376
 0.849,-0.376
 0.849,-0.376
 0.850,-0.376
 0.851,-0.376
 0.851,-0.376
 0.852,-0.376
 0.853,-0.376
 0.853,-0.376
 0.854,-0.376
 0.855,-0.376
 0.855,-0.376
 0.856,-0.376
 0.857,-0.376
 0.857,-0.377
 0.858,-0.377
 0.859,-0.377
 0.859,-0.377
 0.860,-0.377
 0.861,-0.377
 0.861,-0.377
 0.862,-0.377
 0.863,-0.377
 0.863,-0.377
 0.864,-0.377
 0.865,-0.377
 0.865,-0.377
 0.866,-0.377
 0.867,-0.377
 0.867,-0.377
 0.868,-0.377
 0.869,-0.377
 0.869,-0.377
 0.870,-0.377
 0.871,-0.377
 0.871,-0.377
 0.872,-0.377
 0.873,-0.377
 0.873,-0.377
 0.874,-0.377
 0.875,-0.377
 0.875,-0.377
 0.876,-0.377
 0.877,-0.377
 0.877,-0.377
 0.878,-0.377
 0.879,-0.378
 0.879,-0.378
 0.880,-0.378
 0.881,-0.378
 0.881,-0.378
 0.882,-0.378
 0.883,-0.378
 0.883,-0.378
 0.884,-0.378
 0.885,-0.378
 0.885,-0.378
 0.886,-0.378
 0.887,-0.378
 0.887,-0.378
 0.888,-0.378
 0.889,-0.378
 0.889,-0.378
 0.890,-0.378
 0.891,-0.378
 0.891,-0.378
 0.892,-0.378
 0.893,-0.378
 0.893,-0.378
 0.894,-0.378
 0.895,-0.378
 0.895,-0.378
 0.896,-0.378
 0.897,-0.378
 0.897,-0.378
 0.898,-0.378
 0.899,-0.378
 0.899,-0.378
 0.900,-0.378
 0.901,-0.378
 0.901,-0.378
 0.902,-0.378
 0.903,-0.378
 0.903,-0.378
 0.904,-0.378
 0.905,-0.379
 0.905,-0.379
 0.906,-0.379
 0.907,-0.379
 0.907,-0.379
 0.908,-0.379
 0.909,-0.379
 0.909,-0.379
 0.910,-0.379
 0.911,-0.379
 0.911,-0.379
 0.912,-0.379
 0.913,-0.379
 0.913,-0.379
 0.914,-0.379
 0.915,-0.379
 0.915,-0.379
 0.916,-0.379
 0.917,-0.379
 0.917,-0.379
 0.918,-0.379
 0.919,-0.379
 0.919,-0.379
 0.920,-0.379
 0.921,-0.379
 0.921,-0.379
 0.922,-0.379
 0.923,-0.379
 0.923,-0.379
 0.924,-0.379
 0.925,-0.379
 0.925,-0.379
 0.926,-0.379
 0.927,-0.379
 0.927,-0.379
 0.928,-0.379
 0.929,-0.379
 0.929,-0.379
 0.930,-0.379
 0.931,-0.379
 0.931,-0.379
 0.932,-0.379
 0.933,-0.379
 0.933,-0.379
 0.934,-0.379
 0.935,-0.379
 0.935,-0.379
 0.936,-0.380
 0.937,-0.380
 0.937,-0.380
 0.938,-0.380
 0.939,-0.380
 0.939,-0.380
 0.940,-0.380
 0.941,-0.380
 0.941,-0.380
 0.942,-0.380
 0.943,-0.380
 0.943,-0.380
 0.944,-0.380
 0.945,-0.380
 0.945,-0.380
 0.946,-0.380
 0.947,-0.380
 0.947,-0.380
 0.948,-0.380
 0.949,-0.380
 0.949,-0.380
 0.950,-0.380
 0.951,-0.380
 0.951,-0.380
 0.952,-0.380
 0.953,-0.380
 0.953,-0.380
 0.954,-0.380
 0.955,-0.380
 0.955,-0.380
 0.956,-0.380
 0.957,-0.380
 0.957,-0.380
 0.958,-0.380
 0.959,-0.380
 0.959,-0.380
 0.960,-0.380
 0.961,-0.380
 0.961,-0.380
 0.962,-0.380
 0.963,-0.380
 0.963,-0.380
 0.964,-0.380
 0.965,-0.380
 0.965,-0.380
 0.966,-0.380
 0.967,-0.380
 0.967,-0.380
 0.968,-0.380
 0.969,-0.380
 0.969,-0.380
 0.970,-0.380
 0.971,-0.380
 0.971,-0.380
 0.972,-0.380
 0.973,-0.380
 0.973,-0.380
 0.974,-0.381
 0.975,-0.381
 0.975,-0.381
 0.976,-0.381
 0.977,-0.381
 0.977,-0.381
 0.978,-0.381
 0.979,-0.381
 0.979,-0.381
 0.980,-0.381
 0.981,-0.381
 0.981,-0.381
 0.982,-0.381
 0.983,-0.381
 0.983,-0.381
 0.984,-0.381
 0.985,-0.381
 0.985,-0.381
 0.986,-0.381
 0.987,-0.381
 0.987,-0.381
 0.988,-0.381
 0.989,-0.381
 0.989,-0.381
 0.990,-0.381
 0.991,-0.381
 0.991,-0.381
 0.992,-0.381
 0.993,-0.381
 0.993,-0.381
 0.994,-0.381
 0.995,-0.381
 0.995,-0.381
 0.996,-0.381
 0.997,-0.381
 0.997,-0.381
 0.998,-0.381
 0.999,-0.381
 0.999,-0.381


==> figures/dynamic_exploration/castalia/state/state_trajectory.csv <==
NORMALIZED_TIME, INERTIAL_X, INERTIAL_Y, INERTIAL_Z, ASTEROID_X, ASTEROID_Y, ASTEROID_Z, RADIUS
 0.000, 1.500, 0.000,-0.000, 1.500,-0.001,-0.000, 1.500
 0.001, 1.504,-0.008, 0.000, 1.504,-0.015, 0.000, 1.504
 0.001, 1.513,-0.031, 0.001, 1.513,-0.045, 0.001, 1.513
 0.002, 1.524,-0.062, 0.002, 1.524,-0.082, 0.002, 1.526
 0.003, 1.537,-0.095, 0.004, 1.535,-0.122, 0.004, 1.540
 0.003, 1.549,-0.129, 0.004, 1.546,-0.163, 0.004, 1.554
 0.004, 1.560,-0.163, 0.004, 1.555,-0.204, 0.004, 1.568
 0.005, 1.568,-0.196, 0.003, 1.561,-0.244, 0.003, 1.580
 0.005, 1.574,-0.228,-0.003, 1.565,-0.283,-0.003, 1.591
 0.006, 1.578,-0.258,-0.017, 1.566,-0.320,-0.017, 1.599
 0.007, 1.579,-0.287,-0.037, 1.565,-0.355,-0.037, 1.605
 0.007, 1.578,-0.311,-0.061, 1.562,-0.385,-0.061, 1.610
 0.008, 1.577,-0.325,-0.091, 1.558,-0.406,-0.091, 1.613
 0.009, 1.575,-0.331,-0.124, 1.554,-0.418,-0.124, 1.614
 0.009, 1.573,-0.330,-0.158, 1.551,-0.424,-0.158, 1.615
 0.010, 1.571,-0.323,-0.193, 1.547,-0.424,-0.193, 1.616
 0.011, 1.569,-0.312,-0.227, 1.544,-0.419,-0.227, 1.616
 0.011, 1.567,-0.295,-0.259, 1.541,-0.409,-0.259, 1.615
 0.012, 1.565,-0.274,-0.290, 1.539,-0.394,-0.290, 1.615
 0.013, 1.563,-0.242,-0.317, 1.538,-0.369,-0.317, 1.613
 0.013, 1.562,-0.203,-0.341, 1.539,-0.337,-0.341, 1.612
 0.014, 1.562,-0.161,-0.361, 1.541,-0.302,-0.361, 1.611
 0.015, 1.561,-0.119,-0.377, 1.543,-0.267,-0.377, 1.611
 0.015, 1.561,-0.080,-0.389, 1.546,-0.234,-0.389, 1.611
 0.016, 1.561,-0.042,-0.399, 1.548,-0.202,-0.399, 1.611
 0.017, 1.560,-0.004,-0.406, 1.551,-0.172,-0.406, 1.612
 0.017, 1.558, 0.034,-0.413, 1.552,-0.140,-0.413, 1.612
 0.018, 1.556, 0.071,-0.419, 1.554,-0.109,-0.419, 1.613
 0.019, 1.553, 0.109,-0.425, 1.554,-0.079,-0.425, 1.613
 0.019, 1.548, 0.147,-0.429, 1.554,-0.047,-0.429, 1.613
 0.020, 1.543, 0.184,-0.433, 1.554,-0.016,-0.433, 1.614
 0.021, 1.538, 0.224,-0.433, 1.554, 0.018,-0.433, 1.613
 0.021, 1.532, 0.266,-0.429, 1.554, 0.053,-0.429, 1.613
 0.022, 1.526, 0.307,-0.423, 1.554, 0.088,-0.423, 1.613
 0.023, 1.520, 0.345,-0.416, 1.554, 0.120,-0.416, 1.613
 0.023, 1.513, 0.382,-0.411, 1.553, 0.150,-0.411, 1.613
 0.024, 1.504, 0.419,-0.406, 1.551, 0.182,-0.406, 1.613
 0.025, 1.495, 0.455,-0.402, 1.548, 0.213,-0.402, 1.613
 0.025, 1.485, 0.491,-0.397, 1.545, 0.243,-0.397, 1.613
 0.026, 1.474, 0.528,-0.391, 1.541, 0.275,-0.391, 1.613
 0.027, 1.462, 0.563,-0.385, 1.537, 0.305,-0.385, 1.614
 0.027, 1.450, 0.598,-0.378, 1.532, 0.335,-0.378, 1.614
 0.028, 1.437, 0.633,-0.371, 1.527, 0.364,-0.371, 1.614
 0.029, 1.427, 0.660,-0.350, 1.524, 0.387,-0.350, 1.611
 0.029, 1.423, 0.670,-0.290, 1.524, 0.391,-0.290, 1.600
 0.030, 1.425, 0.668,-0.206, 1.527, 0.382,-0.206, 1.587
 0.031, 1.430, 0.658,-0.112, 1.531, 0.365,-0.112, 1.578
 0.031, 1.436, 0.645,-0.018, 1.536, 0.343,-0.018, 1.574
 0.032, 1.443, 0.630, 0.070, 1.541, 0.321, 0.070, 1.576
 0.033, 1.449, 0.615, 0.148, 1.546, 0.299, 0.148, 1.582
 0.033, 1.455, 0.602, 0.214, 1.550, 0.278, 0.214, 1.589
 0.034, 1.460, 0.590, 0.269, 1.553, 0.258, 0.269, 1.597
 0.035, 1.465, 0.573, 0.318, 1.555, 0.234, 0.318, 1.604
 0.035, 1.469, 0.552, 0.360, 1.556, 0.206, 0.360, 1.610
 0.036, 1.472, 0.529, 0.398, 1.555, 0.176, 0.398, 1.614
 0.037, 1.475, 0.503, 0.431, 1.552, 0.143, 0.431, 1.617
 0.037, 1.478, 0.473, 0.460, 1.549, 0.107, 0.460, 1.619
 0.038, 1.482, 0.441, 0.484, 1.544, 0.069, 0.484, 1.620
 0.039, 1.485, 0.403, 0.503, 1.539, 0.025, 0.503, 1.619
 0.039, 1.489, 0.364, 0.520, 1.533,-0.021, 0.520, 1.619
 0.040, 1.493, 0.325, 0.532, 1.527,-0.067, 0.532, 1.618
 0.041, 1.497, 0.285, 0.541, 1.520,-0.113, 0.541, 1.617
 0.041, 1.501, 0.246, 0.548, 1.513,-0.157, 0.548, 1.617
 0.042, 1.504, 0.208, 0.553, 1.505,-0.202, 0.553, 1.616
 0.043, 1.507, 0.170, 0.557, 1.496,-0.245, 0.557, 1.615
 0.043, 1.509, 0.132, 0.560, 1.487,-0.289, 0.560, 1.615
 0.044, 1.509, 0.096, 0.567, 1.475,-0.330, 0.567, 1.614
 0.045, 1.507, 0.057, 0.574, 1.461,-0.373, 0.574, 1.614
 0.045, 1.506, 0.018, 0.580, 1.447,-0.416, 0.580, 1.613
 0.046, 1.504,-0.022, 0.583, 1.432,-0.460, 0.583, 1.613
 0.047, 1.502,-0.062, 0.583, 1.416,-0.504, 0.583, 1.613
 0.047, 1.502,-0.101, 0.579, 1.402,-0.548, 0.579, 1.613
 0.048, 1.502,-0.139, 0.570, 1.388,-0.589, 0.570, 1.613
 0.049, 1.504,-0.175, 0.555, 1.377,-0.630, 0.555, 1.612
 0.049, 1.507,-0.208, 0.535, 1.366,-0.668, 0.535, 1.612
 0.050, 1.510,-0.239, 0.511, 1.357,-0.705, 0.511, 1.612
 0.051, 1.514,-0.268, 0.486, 1.348,-0.739, 0.486, 1.612
 0.051, 1.516,-0.298, 0.460, 1.338,-0.774, 0.460, 1.612
 0.052, 1.517,-0.329, 0.438, 1.324,-0.809, 0.438, 1.612
 0.053, 1.515,-0.362, 0.420, 1.308,-0.845, 0.420, 1.613
 0.053, 1.510,-0.394, 0.408, 1.289,-0.879, 0.408, 1.613
 0.054, 1.502,-0.425, 0.406, 1.268,-0.911, 0.406, 1.613
 0.055, 1.493,-0.456, 0.407, 1.244,-0.943, 0.407, 1.613
 0.055, 1.483,-0.487, 0.407, 1.220,-0.974, 0.407, 1.613
 0.056, 1.472,-0.517, 0.408, 1.195,-1.004, 0.408, 1.613
 0.057, 1.461,-0.548, 0.407, 1.169,-1.033, 0.407, 1.613
 0.057, 1.451,-0.579, 0.401, 1.144,-1.063, 0.401, 1.613
 0.058, 1.442,-0.608, 0.387, 1.121,-1.092, 0.387, 1.612
 0.059, 1.436,-0.635, 0.365, 1.100,-1.120, 0.365, 1.612
 0.059, 1.431,-0.659, 0.339, 1.082,-1.145, 0.339, 1.612
 0.060, 1.428,-0.679, 0.310, 1.067,-1.167, 0.310, 1.611
 0.061, 1.424,-0.700, 0.276, 1.051,-1.190, 0.276, 1.611
 0.061, 1.421,-0.719, 0.239, 1.035,-1.210, 0.239, 1.611
 0.062, 1.418,-0.735, 0.204, 1.021,-1.229, 0.204, 1.611
 0.063, 1.416,-0.749, 0.168, 1.008,-1.245, 0.168, 1.611
 0.063, 1.415,-0.760, 0.129, 0.997,-1.259, 0.129, 1.611
 0.064, 1.414,-0.768, 0.091, 0.988,-1.270, 0.091, 1.612
 0.065, 1.413,-0.774, 0.055, 0.979,-1.280, 0.055, 1.612
 0.065, 1.411,-0.781, 0.020, 0.969,-1.289, 0.020, 1.613
 0.066, 1.407,-0.789,-0.015, 0.957,-1.299,-0.015, 1.613
 0.067, 1.401,-0.798,-0.049, 0.942,-1.309,-0.049, 1.613
 0.067, 1.396,-0.804,-0.086, 0.929,-1.316,-0.086, 1.613
 0.068, 1.390,-0.809,-0.123, 0.916,-1.322,-0.123, 1.613
 0.069, 1.386,-0.810,-0.158, 0.907,-1.325,-0.158, 1.613
 0.069, 1.385,-0.804,-0.194, 0.902,-1.323,-0.194, 1.613
 0.070, 1.385,-0.794,-0.228, 0.901,-1.319,-0.228, 1.613
 0.071, 1.387,-0.778,-0.264, 0.904,-1.309,-0.264, 1.613
 0.071, 1.391,-0.758,-0.301, 0.911,-1.296,-0.301, 1.612
 0.072, 1.395,-0.735,-0.335, 0.919,-1.281,-0.335, 1.612
 0.073, 1.400,-0.709,-0.366, 0.930,-1.264,-0.366, 1.612
 0.073, 1.407,-0.679,-0.395, 0.944,-1.244,-0.395, 1.611
 0.074, 1.414,-0.648,-0.421, 0.960,-1.224,-0.421, 1.612
 0.075, 1.422,-0.615,-0.443, 0.977,-1.203,-0.443, 1.612
 0.075, 1.431,-0.575,-0.465, 0.998,-1.176,-0.465, 1.611
 0.076, 1.441,-0.532,-0.485, 1.022,-1.147,-0.485, 1.611
 0.077, 1.450,-0.488,-0.503, 1.046,-1.117,-0.503, 1.611
 0.077, 1.459,-0.448,-0.518, 1.068,-1.090,-0.518, 1.611
 0.078, 1.466,-0.410,-0.531, 1.087,-1.065,-0.531, 1.612
 0.079, 1.471,-0.375,-0.545, 1.104,-1.041,-0.545, 1.613
 0.079, 1.474,-0.336,-0.562, 1.122,-1.013,-0.562, 1.613
 0.080, 1.476,-0.295,-0.580, 1.139,-0.983,-0.580, 1.613
 0.081, 1.476,-0.255,-0.598, 1.155,-0.954,-0.598, 1.613
 0.081, 1.476,-0.217,-0.614, 1.169,-0.926,-0.614, 1.613
 0.082, 1.473,-0.182,-0.633, 1.181,-0.899,-0.633, 1.614
 0.083, 1.468,-0.148,-0.653, 1.190,-0.873,-0.653, 1.614
 0.083, 1.460,-0.113,-0.677, 1.197,-0.844,-0.677, 1.613
 0.084, 1.451,-0.079,-0.700, 1.204,-0.815,-0.700, 1.613
 0.085, 1.441,-0.042,-0.723, 1.210,-0.783,-0.723, 1.613
 0.085, 1.428, 0.005,-0.746, 1.220,-0.742,-0.746, 1.611
 0.086, 1.414, 0.055,-0.768, 1.231,-0.697,-0.768, 1.610
 0.087, 1.400, 0.104,-0.787, 1.243,-0.653,-0.787, 1.609
 0.087, 1.387, 0.151,-0.803, 1.254,-0.612,-0.803, 1.610
 0.088, 1.375, 0.193,-0.816, 1.264,-0.576,-0.816, 1.611
 0.089, 1.363, 0.237,-0.827, 1.275,-0.537,-0.827, 1.612
 0.089, 1.351, 0.282,-0.834, 1.287,-0.498,-0.834, 1.612
 0.090, 1.339, 0.324,-0.839, 1.298,-0.462,-0.839, 1.613
 0.091, 1.327, 0.365,-0.842, 1.308,-0.427,-0.842, 1.614
 0.091, 1.313, 0.409,-0.844, 1.319,-0.388,-0.844, 1.613
 0.092, 1.297, 0.454,-0.845, 1.330,-0.348,-0.845, 1.613
 0.093, 1.282, 0.495,-0.845, 1.339,-0.310,-0.845, 1.614
 0.093, 1.267, 0.534,-0.846, 1.347,-0.276,-0.846, 1.614
 0.094, 1.249, 0.571,-0.849, 1.352,-0.240,-0.849, 1.614
 0.095, 1.229, 0.606,-0.853, 1.355,-0.207,-0.853, 1.614
 0.095, 1.208, 0.633,-0.864, 1.352,-0.178,-0.864, 1.614
 0.096, 1.183, 0.652,-0.883, 1.342,-0.154,-0.883, 1.614
 0.097, 1.158, 0.663,-0.906, 1.328,-0.136,-0.906, 1.613
 0.097, 1.134, 0.670,-0.930, 1.312,-0.122,-0.930, 1.613
 0.098, 1.095, 0.705,-0.925, 1.300,-0.077,-0.925, 1.597
 0.099, 1.033, 0.781,-0.877, 1.295, 0.016,-0.877, 1.564
 0.099, 0.961, 0.880,-0.805, 1.296, 0.133,-0.805, 1.531
 0.100, 0.886, 0.988,-0.720, 1.301, 0.259,-0.720, 1.510
 0.101, 0.813, 1.094,-0.634, 1.309, 0.381,-0.634, 1.503
 0.101, 0.747, 1.192,-0.552, 1.318, 0.494,-0.552, 1.511
 0.102, 0.690, 1.278,-0.479, 1.327, 0.592,-0.479, 1.529
 0.103, 0.642, 1.351,-0.416, 1.335, 0.673,-0.416, 1.552
 0.103, 0.602, 1.409,-0.365, 1.343, 0.737,-0.365, 1.575
 0.104, 0.570, 1.455,-0.320, 1.350, 0.787,-0.320, 1.595
 0.105, 0.548, 1.489,-0.266, 1.357, 0.822,-0.266, 1.609
 0.105, 0.528, 1.515,-0.217, 1.362, 0.849,-0.217, 1.619
 0.106, 0.517, 1.532,-0.164, 1.367, 0.863,-0.164, 1.625
 0.107, 0.514, 1.540,-0.105, 1.374, 0.866,-0.105, 1.627
 0.107, 0.518, 1.543,-0.045, 1.382, 0.859,-0.045, 1.628
 0.108, 0.524, 1.541, 0.010, 1.389, 0.848, 0.010, 1.628
 0.109, 0.532, 1.536, 0.060, 1.396, 0.833, 0.060, 1.627
 0.109, 0.538, 1.531, 0.105, 1.401, 0.819, 0.105, 1.626
 0.110, 0.544, 1.524, 0.146, 1.405, 0.804, 0.146, 1.625
 0.111, 0.553, 1.515, 0.186, 1.409, 0.786, 0.186, 1.624
 0.111, 0.560, 1.506, 0.224, 1.411, 0.768, 0.224, 1.622
 0.112, 0.565, 1.496, 0.261, 1.412, 0.751, 0.261, 1.621
 0.113, 0.569, 1.486, 0.298, 1.411, 0.735, 0.298, 1.619
 0.113, 0.572, 1.476, 0.334, 1.410, 0.719, 0.334, 1.618
 0.114, 0.571, 1.466, 0.370, 1.406, 0.707, 0.370, 1.617
 0.115, 0.567, 1.457, 0.406, 1.400, 0.697, 0.406, 1.616
 0.115, 0.562, 1.448, 0.441, 1.393, 0.687, 0.441, 1.615
 0.116, 0.558, 1.437, 0.476, 1.386, 0.676, 0.476, 1.614
 0.117, 0.560, 1.424, 0.512, 1.380, 0.659, 0.512, 1.613
 0.117, 0.564, 1.409, 0.547, 1.376, 0.639, 0.547, 1.613
 0.118, 0.566, 1.394, 0.581, 1.370, 0.621, 0.581, 1.612
 0.119, 0.572, 1.377, 0.613, 1.365, 0.599, 0.613, 1.612
 0.119, 0.582, 1.358, 0.644, 1.362, 0.573, 0.644, 1.612
 0.120, 0.598, 1.337, 0.672, 1.362, 0.541, 0.672, 1.612
 0.121, 0.617, 1.315, 0.697, 1.362, 0.506, 0.697, 1.612
 0.121, 0.640, 1.290, 0.723, 1.362, 0.466, 0.723, 1.611
 0.122, 0.663, 1.263, 0.748, 1.362, 0.425, 0.748, 1.611
 0.123, 0.689, 1.235, 0.771, 1.362, 0.381, 0.771, 1.611
 0.123, 0.718, 1.204, 0.792, 1.362, 0.332, 0.792, 1.610
 0.124, 0.748, 1.174, 0.810, 1.363, 0.283, 0.810, 1.610
 0.125, 0.777, 1.145, 0.825, 1.363, 0.237, 0.825, 1.611
 0.125, 0.804, 1.117, 0.839, 1.362, 0.192, 0.839, 1.612
 0.126, 0.825, 1.087, 0.858, 1.356, 0.151, 0.858, 1.612
 0.127, 0.838, 1.057, 0.883, 1.344, 0.115, 0.883, 1.612
 0.127, 0.845, 1.028, 0.910, 1.328, 0.084, 0.910, 1.612
 0.128, 0.848, 1.002, 0.937, 1.311, 0.059, 0.937, 1.612
 0.129, 0.848, 0.975, 0.965, 1.292, 0.035, 0.965, 1.613
 0.129, 0.846, 0.949, 0.992, 1.271, 0.014, 0.992, 1.613
 0.130, 0.837, 0.930, 1.018, 1.251, 0.002, 1.018, 1.613
 0.131, 0.823, 0.913, 1.044, 1.229,-0.005, 1.044, 1.613
 0.131, 0.806, 0.900, 1.069, 1.207,-0.006, 1.069, 1.613
 0.132, 0.779, 0.898, 1.088, 1.189, 0.008, 1.088, 1.612
 0.133, 0.748, 0.907, 1.101, 1.175, 0.032, 1.101, 1.611
 0.133, 0.714, 0.921, 1.110, 1.164, 0.062, 1.110, 1.610
 0.134, 0.681, 0.938, 1.116, 1.156, 0.093, 1.116, 1.609
 0.135, 0.651, 0.957, 1.118, 1.151, 0.123, 1.118, 1.609
 0.135, 0.622, 0.978, 1.117, 1.149, 0.154, 1.117, 1.610
 0.136, 0.595, 1.001, 1.112, 1.149, 0.185, 1.112, 1.610
 0.137, 0.566, 1.022, 1.108, 1.148, 0.215, 1.108, 1.610
 0.137, 0.536, 1.039, 1.108, 1.143, 0.244, 1.108, 1.611
 0.138, 0.506, 1.053, 1.110, 1.136, 0.272, 1.110, 1.611
 0.139, 0.474, 1.068, 1.110, 1.129, 0.301, 1.110, 1.612
 0.139, 0.442, 1.084, 1.108, 1.123, 0.331, 1.108, 1.612
 0.140, 0.411, 1.099, 1.106, 1.117, 0.360, 1.106, 1.612
 0.141, 0.377, 1.114, 1.103, 1.109, 0.391, 1.103, 1.612
 0.141, 0.342, 1.129, 1.099, 1.101, 0.423, 1.099, 1.612
 0.142, 0.308, 1.142, 1.096, 1.093, 0.453, 1.096, 1.613
 0.143, 0.274, 1.156, 1.091, 1.085, 0.484, 1.091, 1.613
 0.143, 0.240, 1.170, 1.084, 1.078, 0.515, 1.084, 1.613
 0.144, 0.207, 1.184, 1.075, 1.071, 0.546, 1.075, 1.613
 0.145, 0.172, 1.201, 1.063, 1.066, 0.579, 1.063, 1.613
 0.145, 0.139, 1.217, 1.048, 1.062, 0.611, 1.048, 1.613
 0.146, 0.106, 1.234, 1.032, 1.059, 0.643, 1.032, 1.612
 0.147, 0.072, 1.252, 1.013, 1.056, 0.676, 1.013, 1.612
 0.147, 0.040, 1.268, 0.995, 1.054, 0.707, 0.995, 1.612
 0.148, 0.006, 1.284, 0.975, 1.050, 0.740, 0.975, 1.612
 0.149,-0.029, 1.299, 0.955, 1.045, 0.772, 0.955, 1.612
 0.149,-0.063, 1.314, 0.931, 1.041, 0.804, 0.931, 1.612
 0.150,-0.100, 1.336, 0.888, 1.042, 0.843, 0.888, 1.608
 0.151,-0.136, 1.363, 0.833, 1.047, 0.883, 0.833, 1.603
 0.151,-0.170, 1.391, 0.773, 1.055, 0.923, 0.773, 1.601
 0.152,-0.201, 1.418, 0.715, 1.064, 0.958, 0.715, 1.600
 0.153,-0.228, 1.441, 0.662, 1.073, 0.989, 0.662, 1.602
 0.153,-0.250, 1.461, 0.615, 1.081, 1.015, 0.615, 1.605
 0.154,-0.269, 1.480, 0.568, 1.091, 1.036, 0.568, 1.608
 0.155,-0.284, 1.497, 0.522, 1.101, 1.053, 0.522, 1.611
 0.155,-0.296, 1.511, 0.480, 1.111, 1.066, 0.480, 1.613
 0.156,-0.309, 1.523, 0.440, 1.118, 1.078, 0.440, 1.615
 0.157,-0.323, 1.532, 0.401, 1.124, 1.090, 0.401, 1.616
 0.157,-0.336, 1.540, 0.358, 1.128, 1.101, 0.358, 1.616
 0.158,-0.348, 1.547, 0.316, 1.132, 1.110, 0.316, 1.617
 0.159,-0.360, 1.552, 0.277, 1.135, 1.118, 0.277, 1.617
 0.159,-0.375, 1.554, 0.239, 1.134, 1.127, 0.239, 1.617
 0.160,-0.394, 1.554, 0.204, 1.130, 1.138, 0.204, 1.616
 0.161,-0.415, 1.553, 0.167, 1.122, 1.150, 0.167, 1.616
 0.161,-0.437, 1.549, 0.132, 1.113, 1.163, 0.132, 1.615
 0.162,-0.459, 1.545, 0.097, 1.103, 1.176, 0.097, 1.615
 0.163,-0.482, 1.539, 0.062, 1.092, 1.187, 0.062, 1.614
 0.163,-0.504, 1.533, 0.028, 1.080, 1.199, 0.028, 1.614
 0.164,-0.530, 1.524,-0.005, 1.065, 1.212,-0.005, 1.614
 0.165,-0.556, 1.514,-0.035, 1.049, 1.226,-0.035, 1.614
 0.165,-0.580, 1.504,-0.066, 1.033, 1.238,-0.066, 1.613
 0.166,-0.602, 1.494,-0.098, 1.019, 1.247,-0.098, 1.613
 0.167,-0.623, 1.483,-0.130, 1.005, 1.256,-0.130, 1.614
 0.167,-0.644, 1.470,-0.163, 0.989, 1.264,-0.163, 1.613
 0.168,-0.666, 1.457,-0.193, 0.972, 1.273,-0.193, 1.613
 0.169,-0.691, 1.442,-0.218, 0.953, 1.284,-0.218, 1.614
 0.169,-0.717, 1.426,-0.237, 0.933, 1.295,-0.237, 1.614
 0.170,-0.742, 1.411,-0.252, 0.913, 1.307,-0.252, 1.614
 0.171,-0.767, 1.394,-0.269, 0.892, 1.318,-0.269, 1.614
 0.171,-0.793, 1.378,-0.279, 0.871, 1.329,-0.279, 1.614
 0.172,-0.819, 1.362,-0.281, 0.851, 1.342,-0.281, 1.614
 0.173,-0.846, 1.347,-0.271, 0.832, 1.355,-0.271, 1.613
 0.173,-0.872, 1.333,-0.251, 0.814, 1.369,-0.251, 1.612
 0.174,-0.896, 1.320,-0.225, 0.798, 1.382,-0.225, 1.611
 0.175,-0.917, 1.310,-0.197, 0.785, 1.393,-0.197, 1.611
 0.175,-0.937, 1.299,-0.167, 0.773, 1.403,-0.167, 1.611
 0.176,-0.957, 1.288,-0.132, 0.760, 1.413,-0.132, 1.610
 0.177,-0.977, 1.277,-0.096, 0.748, 1.423,-0.096, 1.610
 0.177,-0.994, 1.266,-0.062, 0.736, 1.431,-0.062, 1.611
 0.178,-1.007, 1.257,-0.024, 0.729, 1.436,-0.024, 1.611
 0.179,-1.017, 1.250, 0.015, 0.725, 1.439, 0.015, 1.611
 0.179,-1.023, 1.244, 0.051, 0.724, 1.439, 0.051, 1.612
 0.180,-1.027, 1.240, 0.088, 0.725, 1.438, 0.088, 1.612
 0.181,-1.027, 1.237, 0.125, 0.728, 1.434, 0.125, 1.613
 0.181,-1.026, 1.235, 0.160, 0.732, 1.429, 0.160, 1.613
 0.182,-1.021, 1.234, 0.196, 0.740, 1.421, 0.196, 1.614
 0.183,-1.013, 1.235, 0.229, 0.749, 1.411, 0.229, 1.614
 0.183,-1.008, 1.234, 0.261, 0.756, 1.402, 0.261, 1.614
 0.184,-1.002, 1.231, 0.294, 0.762, 1.392, 0.294, 1.614
 0.185,-0.997, 1.227, 0.325, 0.766, 1.383, 0.325, 1.614
 0.185,-0.996, 1.219, 0.358, 0.765, 1.375, 0.358, 1.614
 0.186,-0.995, 1.209, 0.390, 0.762, 1.368, 0.390, 1.614
 0.187,-0.989, 1.203, 0.422, 0.764, 1.357, 0.422, 1.613
 0.187,-0.979, 1.199, 0.454, 0.770, 1.343, 0.454, 1.613
 0.188,-0.967, 1.195, 0.488, 0.776, 1.327, 0.488, 1.613
 0.189,-0.956, 1.189, 0.521, 0.781, 1.311, 0.521, 1.612
 0.189,-0.937, 1.096, 0.531, 0.705, 1.258, 0.531, 1.537
 0.190,-0.906, 0.857, 0.503, 0.496, 1.144, 0.503, 1.345
 0.191,-0.869, 0.537, 0.451, 0.212, 0.999, 0.451, 1.116
 0.191,-0.829, 0.184, 0.386,-0.103, 0.843, 0.386, 0.933
 0.192,-0.790,-0.167, 0.318,-0.418, 0.691, 0.318, 0.868
 0.193,-0.754,-0.492, 0.251,-0.710, 0.553, 0.251, 0.934
 0.193,-0.721,-0.778, 0.191,-0.968, 0.433, 0.191, 1.078
 0.194,-0.693,-1.018, 0.139,-1.186, 0.335, 0.139, 1.240
 0.195,-0.669,-1.212, 0.096,-1.360, 0.257, 0.096, 1.388
 0.195,-0.650,-1.361, 0.062,-1.495, 0.198, 0.062, 1.509
 0.196,-0.629,-1.471, 0.035,-1.593, 0.150, 0.035, 1.600
 0.197,-0.603,-1.551, 0.016,-1.660, 0.109, 0.016, 1.664
 0.197,-0.574,-1.604, 0.003,-1.702, 0.072, 0.003, 1.704
 0.198,-0.541,-1.637,-0.006,-1.724, 0.038,-0.006, 1.724
 0.199,-0.506,-1.655,-0.014,-1.731, 0.007,-0.014, 1.731
 0.199,-0.469,-1.662,-0.016,-1.727,-0.022,-0.016, 1.727
 0.200,-0.432,-1.661,-0.012,-1.716,-0.050,-0.012, 1.717
 0.201,-0.396,-1.656,-0.003,-1.701,-0.077,-0.003, 1.703
 0.201,-0.359,-1.648, 0.002,-1.684,-0.102, 0.002, 1.687
 0.202,-0.323,-1.640, 0.007,-1.666,-0.127, 0.007, 1.671
 0.203,-0.288,-1.631, 0.017,-1.650,-0.152, 0.017, 1.657
 0.203,-0.254,-1.624, 0.022,-1.634,-0.176, 0.022, 1.644
 0.204,-0.221,-1.618, 0.018,-1.621,-0.200, 0.018, 1.633
 0.205,-0.188,-1.613, 0.008,-1.609,-0.223, 0.008, 1.624
 0.205,-0.155,-1.610,-0.002,-1.598,-0.247,-0.002, 1.617
 0.206,-0.121,-1.608,-0.005,-1.589,-0.273,-0.005, 1.612
 0.207,-0.088,-1.607,-0.007,-1.581,-0.298,-0.007, 1.609
 0.207,-0.055,-1.606,-0.009,-1.574,-0.323,-0.009, 1.607
 0.208,-0.021,-1.606,-0.008,-1.568,-0.349,-0.008, 1.606
 0.209, 0.011,-1.606,-0.010,-1.562,-0.374,-0.010, 1.606
 0.209, 0.045,-1.606,-0.011,-1.556,-0.400,-0.011, 1.606
 0.210, 0.078,-1.605,-0.011,-1.549,-0.426,-0.011, 1.607
 0.211, 0.112,-1.604,-0.010,-1.543,-0.452,-0.010, 1.608
 0.211, 0.146,-1.602,-0.008,-1.536,-0.478,-0.008, 1.609
 0.212, 0.179,-1.599,-0.003,-1.529,-0.503,-0.003, 1.609
 0.213, 0.212,-1.596,-0.007,-1.521,-0.528,-0.007, 1.610
 0.213, 0.232,-1.592,-0.024,-1.515,-0.541,-0.024, 1.609
 0.214, 0.225,-1.587,-0.062,-1.514,-0.526,-0.062, 1.604
 0.215, 0.198,-1.581,-0.112,-1.515,-0.493,-0.112, 1.597
 0.215, 0.162,-1.576,-0.166,-1.519,-0.449,-0.166, 1.593
 0.216, 0.122,-1.571,-0.219,-1.523,-0.402,-0.219, 1.591
 0.217, 0.082,-1.566,-0.269,-1.528,-0.356,-0.269, 1.591
 0.217, 0.046,-1.563,-0.312,-1.532,-0.313,-0.312, 1.594
 0.218, 0.011,-1.559,-0.351,-1.535,-0.271,-0.351, 1.598
 0.219,-0.028,-1.554,-0.386,-1.538,-0.226,-0.386, 1.602
 0.219,-0.076,-1.547,-0.415,-1.540,-0.171,-0.415, 1.604
 0.220,-0.126,-1.539,-0.439,-1.540,-0.113,-0.439, 1.606
 0.221,-0.174,-1.532,-0.458,-1.541,-0.058,-0.458, 1.608
 0.221,-0.218,-1.525,-0.472,-1.540,-0.007,-0.472, 1.611
 0.222,-0.262,-1.516,-0.482,-1.538, 0.045,-0.482, 1.613
 0.223,-0.304,-1.508,-0.490,-1.535, 0.094,-0.490, 1.614
 0.223,-0.344,-1.499,-0.495,-1.531, 0.141,-0.495, 1.615
 0.224,-0.383,-1.489,-0.497,-1.526, 0.187,-0.497, 1.616
 0.225,-0.421,-1.480,-0.496,-1.521, 0.233,-0.496, 1.616
 0.225,-0.462,-1.469,-0.487,-1.514, 0.281,-0.487, 1.615
 0.226,-0.508,-1.458,-0.465,-1.508, 0.335,-0.465, 1.613
 0.227,-0.555,-1.448,-0.435,-1.501, 0.390,-0.435, 1.611
 0.227,-0.599,-1.439,-0.401,-1.495, 0.441,-0.401, 1.609
 0.228,-0.638,-1.431,-0.368,-1.489, 0.486,-0.368, 1.609
 0.229,-0.672,-1.424,-0.332,-1.484, 0.527,-0.332, 1.610
 0.229,-0.702,-1.419,-0.295,-1.479, 0.564,-0.295, 1.610
 0.230,-0.727,-1.414,-0.259,-1.474, 0.596,-0.259, 1.611
 0.231,-0.748,-1.411,-0.221,-1.470, 0.623,-0.221, 1.612
 0.231,-0.766,-1.407,-0.185,-1.466, 0.647,-0.185, 1.613
 0.232,-0.779,-1.404,-0.146,-1.461, 0.667,-0.146, 1.613
 0.233,-0.762,-1.409,-0.087,-1.461, 0.656,-0.087, 1.604
 0.233,-0.720,-1.420,-0.012,-1.467, 0.620,-0.012, 1.592
 0.234,-0.664,-1.435, 0.067,-1.475, 0.569, 0.067, 1.583
 0.235,-0.602,-1.451, 0.144,-1.485, 0.512, 0.144, 1.578
 0.235,-0.539,-1.468, 0.215,-1.496, 0.455, 0.215, 1.578
 0.236,-0.480,-1.483, 0.276,-1.506, 0.402, 0.276, 1.583
 0.237,-0.427,-1.496, 0.326,-1.515, 0.355, 0.326, 1.590
 0.237,-0.380,-1.508, 0.367,-1.523, 0.314, 0.367, 1.598
 0.238,-0.335,-1.518, 0.400,-1.530, 0.275, 0.400, 1.605
 0.239,-0.285,-1.526, 0.425,-1.535, 0.231, 0.425, 1.610
 0.239,-0.232,-1.534, 0.443,-1.540, 0.185, 0.443, 1.613
 0.240,-0.182,-1.540, 0.455,-1.544, 0.141, 0.455, 1.616
 0.241,-0.135,-1.545, 0.462,-1.548, 0.101, 0.462, 1.618
 0.241,-0.093,-1.548, 0.467,-1.549, 0.065, 0.467, 1.620
 0.242,-0.052,-1.549, 0.472,-1.550, 0.030, 0.472, 1.620
 0.243,-0.012,-1.549, 0.476,-1.549,-0.003, 0.476, 1.620
 0.243, 0.029,-1.548, 0.477,-1.547,-0.037, 0.477, 1.620
 0.244, 0.070,-1.546, 0.476,-1.546,-0.071, 0.476, 1.619
 0.245, 0.109,-1.544, 0.473,-1.544,-0.104, 0.473, 1.618
 0.245, 0.148,-1.541, 0.468,-1.542,-0.136, 0.468, 1.617
 0.246, 0.186,-1.538, 0.462,-1.540,-0.167, 0.462, 1.616
 0.247, 0.224,-1.534, 0.455,-1.537,-0.199, 0.455, 1.615
 0.247, 0.262,-1.529, 0.448,-1.534,-0.230, 0.448, 1.615
 0.248, 0.298,-1.523, 0.444,-1.530,-0.260, 0.444, 1.614
 0.249, 0.334,-1.516, 0.443,-1.525,-0.290, 0.443, 1.614
 0.249, 0.370,-1.507, 0.442,-1.519,-0.320, 0.442, 1.614
 0.250, 0.406,-1.497, 0.443,-1.512,-0.349, 0.443, 1.613
 0.251, 0.437,-1.485, 0.454,-1.502,-0.374, 0.454, 1.613
 0.251, 0.464,-1.469, 0.473,-1.489,-0.396, 0.473, 1.612
 0.252, 0.487,-1.454, 0.497,-1.476,-0.413, 0.497, 1.612
 0.253, 0.507,-1.437, 0.523,-1.463,-0.428, 0.523, 1.611
 0.253, 0.526,-1.420, 0.550,-1.448,-0.441, 0.550, 1.611
 0.254, 0.535,-1.404, 0.581,-1.435,-0.444, 0.581, 1.611
 0.255, 0.535,-1.391, 0.612,-1.424,-0.440, 0.612, 1.611
 0.255, 0.525,-1.380, 0.643,-1.414,-0.424, 0.643, 1.610
 0.256, 0.505,-1.372, 0.673,-1.407,-0.399, 0.673, 1.610
 0.257, 0.480,-1.367, 0.701,-1.401,-0.369, 0.701, 1.610
 0.257, 0.452,-1.364, 0.726,-1.397,-0.335, 0.726, 1.609
 0.258, 0.421,-1.361, 0.748,-1.393,-0.299, 0.748, 1.610
 0.259, 0.389,-1.361, 0.768,-1.391,-0.260, 0.768, 1.610
 0.259, 0.355,-1.361, 0.784,-1.389,-0.221, 0.784, 1.610
 0.260, 0.316,-1.363, 0.797,-1.388,-0.175, 0.797, 1.610
 0.261, 0.269,-1.366, 0.807,-1.387,-0.122, 0.807, 1.609
 0.261, 0.220,-1.369, 0.815,-1.385,-0.068, 0.815, 1.609
 0.262, 0.174,-1.373, 0.821,-1.384,-0.016, 0.821, 1.609
 0.263, 0.132,-1.376, 0.826,-1.382, 0.032, 0.826, 1.610
 0.263, 0.092,-1.378, 0.829,-1.379, 0.078, 0.829, 1.611
 0.264, 0.048,-1.381, 0.828,-1.376, 0.129, 0.828, 1.611
 0.265,-0.002,-1.384, 0.824,-1.371, 0.185, 0.824, 1.611
 0.265,-0.052,-1.386, 0.818,-1.366, 0.240, 0.818, 1.610
 0.266,-0.099,-1.389, 0.810,-1.361, 0.292, 0.810, 1.611
 0.267,-0.146,-1.391, 0.799,-1.355, 0.346, 0.799, 1.611
 0.267,-0.195,-1.393, 0.785,-1.348, 0.400, 0.785, 1.611
 0.268,-0.240,-1.394, 0.771,-1.341, 0.450, 0.771, 1.611
 0.269,-0.283,-1.395, 0.756,-1.333, 0.499, 0.756, 1.612
 0.269,-0.324,-1.395, 0.742,-1.324, 0.545, 0.742, 1.613
 0.270,-0.365,-1.393, 0.728,-1.313, 0.590, 0.728, 1.613
 0.271,-0.403,-1.389, 0.716,-1.300, 0.633, 0.716, 1.614
 0.271,-0.439,-1.382, 0.710,-1.284, 0.673, 0.710, 1.614
 0.272,-0.474,-1.373, 0.705,-1.267, 0.711, 0.705, 1.615
 0.273,-0.511,-1.364, 0.691,-1.248, 0.752, 0.691, 1.613
 0.273,-0.559,-1.358, 0.647,-1.230, 0.802, 0.647, 1.605
 0.274,-0.610,-1.355, 0.583,-1.214, 0.857, 0.583, 1.596
 0.275,-0.659,-1.354, 0.510,-1.199, 0.911, 0.510, 1.590
 0.275,-0.704,-1.355, 0.438,-1.187, 0.960, 0.438, 1.588
 0.276,-0.743,-1.357, 0.369,-1.177, 1.003, 0.369, 1.590
 0.277,-0.773,-1.360, 0.309,-1.170, 1.039, 0.309, 1.595
 0.277,-0.798,-1.363, 0.257,-1.163, 1.069, 0.257, 1.600
 0.278,-0.825,-1.360, 0.210,-1.150, 1.100, 0.210, 1.605
 0.279,-0.853,-1.354, 0.169,-1.133, 1.130, 0.169, 1.609
 0.279,-0.882,-1.343, 0.134,-1.111, 1.161, 0.134, 1.612
 0.280,-0.912,-1.329, 0.105,-1.085, 1.191, 0.105, 1.615
 0.281,-0.940,-1.313, 0.083,-1.058, 1.220, 0.083, 1.617
 0.281,-0.967,-1.295, 0.064,-1.029, 1.247, 0.064, 1.618
 0.282,-0.994,-1.276, 0.047,-0.999, 1.272, 0.047, 1.618
 0.283,-1.020,-1.256, 0.034,-0.967, 1.297, 0.034, 1.618
 0.283,-1.046,-1.234, 0.024,-0.934, 1.321, 0.024, 1.618
 0.284,-1.070,-1.212, 0.022,-0.901, 1.342, 0.022, 1.617
 0.285,-1.090,-1.193, 0.031,-0.871, 1.361, 0.031, 1.616
 0.285,-1.106,-1.176, 0.045,-0.845, 1.376, 0.045, 1.615
 0.286,-1.101,-1.168, 0.036,-0.833, 1.372, 0.036, 1.606
 0.287,-1.061,-1.174,-0.021,-0.844, 1.339,-0.021, 1.583
 0.287,-0.998,-1.190,-0.107,-0.870, 1.286,-0.107, 1.557
 0.288,-0.925,-1.210,-0.206,-0.905, 1.226,-0.206, 1.537
 0.289,-0.849,-1.233,-0.308,-0.943, 1.163,-0.308, 1.529
 0.289,-0.777,-1.256,-0.404,-0.981, 1.104,-0.404, 1.531
 0.290,-0.711,-1.278,-0.489,-1.016, 1.052,-0.489, 1.542
 0.291,-0.653,-1.298,-0.562,-1.048, 1.007,-0.562, 1.558
 0.291,-0.605,-1.315,-0.621,-1.074, 0.970,-0.621, 1.575
 0.292,-0.561,-1.329,-0.669,-1.097, 0.938,-0.669, 1.591
 0.293,-0.522,-1.341,-0.708,-1.116, 0.909,-0.708, 1.604
 0.293,-0.487,-1.346,-0.744,-1.128, 0.882,-0.744, 1.614
 0.294,-0.458,-1.345,-0.779,-1.133, 0.858,-0.779, 1.621
 0.295,-0.433,-1.340,-0.812,-1.131, 0.838,-0.812, 1.625
 0.295,-0.413,-1.329,-0.844,-1.124, 0.820,-0.844, 1.627
 0.296,-0.394,-1.315,-0.873,-1.113, 0.803,-0.873, 1.627
 0.297,-0.307,-1.287,-0.883,-1.113, 0.717,-0.883, 1.591
 0.297,-0.150,-1.247,-0.871,-1.124, 0.560,-0.871, 1.529
 0.298, 0.043,-1.201,-0.846,-1.144, 0.367,-0.846, 1.469
 0.299, 0.248,-1.154,-0.813,-1.169, 0.164,-0.813, 1.433
 0.299, 0.446,-1.108,-0.778,-1.194,-0.033,-0.778, 1.426
 0.300, 0.628,-1.067,-0.744,-1.220,-0.212,-0.744, 1.444
 0.301, 0.785,-1.032,-0.712,-1.243,-0.367,-0.712, 1.479
 0.301, 0.915,-1.001,-0.685,-1.264,-0.494,-0.685, 1.520
 0.302, 1.020,-0.977,-0.662,-1.281,-0.595,-0.662, 1.560
 0.303, 1.101,-0.955,-0.644,-1.293,-0.673,-0.644, 1.593
 0.303, 1.168,-0.931,-0.619,-1.299,-0.738,-0.619, 1.617
 0.304, 1.231,-0.902,-0.569,-1.298,-0.802,-0.569, 1.628
 0.305, 1.286,-0.871,-0.503,-1.294,-0.859,-0.503, 1.633
 0.305, 1.334,-0.840,-0.431,-1.287,-0.910,-0.431, 1.634
 0.306, 1.374,-0.811,-0.360,-1.280,-0.952,-0.360, 1.635
 0.307, 1.405,-0.784,-0.295,-1.272,-0.986,-0.295, 1.636
 0.307, 1.429,-0.761,-0.238,-1.264,-1.011,-0.238, 1.636
 0.308, 1.447,-0.740,-0.186,-1.256,-1.031,-0.186, 1.636
 0.309, 1.461,-0.720,-0.138,-1.248,-1.047,-0.138, 1.635
 0.309, 1.472,-0.700,-0.094,-1.239,-1.060,-0.094, 1.633
 0.310, 1.482,-0.677,-0.055,-1.227,-1.073,-0.055, 1.631
 0.311, 1.491,-0.652,-0.018,-1.212,-1.086,-0.018, 1.628
 0.311, 1.499,-0.626, 0.020,-1.196,-1.099, 0.020, 1.625
 0.312, 1.506,-0.600, 0.057,-1.181,-1.111, 0.057, 1.622
 0.313, 1.512,-0.574, 0.094,-1.164,-1.123, 0.094, 1.620
 0.313, 1.518,-0.546, 0.130,-1.146,-1.135, 0.130, 1.618
 0.314, 1.523,-0.517, 0.161,-1.128,-1.147, 0.161, 1.617
 0.315, 1.529,-0.488, 0.182,-1.109,-1.161, 0.182, 1.616
 0.315, 1.536,-0.458, 0.191,-1.091,-1.175, 0.191, 1.615
 0.316, 1.544,-0.431, 0.186,-1.074,-1.190, 0.186, 1.614
 0.317, 1.551,-0.406, 0.170,-1.060,-1.203, 0.170, 1.612
 0.317, 1.558,-0.384, 0.149,-1.049,-1.214, 0.149, 1.611
 0.318, 1.564,-0.363, 0.122,-1.039,-1.225, 0.122, 1.611
 0.319, 1.570,-0.343, 0.091,-1.029,-1.235, 0.091, 1.610
 0.319, 1.575,-0.324, 0.058,-1.020,-1.244, 0.058, 1.610
 0.320, 1.580,-0.307, 0.024,-1.012,-1.252, 0.024, 1.610
 0.321, 1.583,-0.291,-0.012,-1.005,-1.258,-0.012, 1.610
 0.321, 1.586,-0.277,-0.047,-0.999,-1.262,-0.047, 1.610
 0.322, 1.587,-0.264,-0.082,-0.993,-1.265,-0.082, 1.611
 0.323, 1.587,-0.252,-0.118,-0.988,-1.267,-0.118, 1.611
 0.323, 1.584,-0.241,-0.159,-0.984,-1.265,-0.159, 1.611
 0.324, 1.574,-0.234,-0.218,-0.978,-1.256,-0.218, 1.607
 0.325, 1.560,-0.229,-0.287,-0.972,-1.242,-0.287, 1.603
 0.325, 1.544,-0.226,-0.357,-0.966,-1.225,-0.357, 1.601
 0.326, 1.528,-0.223,-0.424,-0.960,-1.209,-0.424, 1.601
 0.327, 1.513,-0.220,-0.483,-0.956,-1.193,-0.483, 1.603
 0.327, 1.499,-0.218,-0.534,-0.952,-1.178,-0.534, 1.606
 0.328, 1.486,-0.218,-0.579,-0.950,-1.163,-0.579, 1.609
 0.329, 1.473,-0.217,-0.618,-0.947,-1.148,-0.618, 1.612
 0.329, 1.463,-0.206,-0.651,-0.937,-1.141,-0.651, 1.614
 0.330, 1.455,-0.188,-0.676,-0.923,-1.140,-0.676, 1.615
 0.331, 1.449,-0.166,-0.696,-0.906,-1.143,-0.696, 1.616
 0.331, 1.445,-0.136,-0.710,-0.884,-1.151,-0.710, 1.616
 0.332, 1.442,-0.100,-0.720,-0.857,-1.164,-0.720, 1.615
 0.333, 1.440,-0.062,-0.726,-0.829,-1.179,-0.726, 1.614
 0.333, 1.439,-0.025,-0.729,-0.802,-1.195,-0.729, 1.613
 0.334, 1.438, 0.010,-0.731,-0.777,-1.210,-0.731, 1.613
 0.335, 1.435, 0.048,-0.734,-0.750,-1.225,-0.734, 1.613
 0.335, 1.431, 0.086,-0.738,-0.721,-1.239,-0.738, 1.613
 0.336, 1.426, 0.122,-0.743,-0.693,-1.252,-0.743, 1.613
 0.337, 1.421, 0.158,-0.746,-0.666,-1.265,-0.746, 1.613
 0.337, 1.416, 0.198,-0.743,-0.636,-1.281,-0.743, 1.612
 0.338, 1.413, 0.240,-0.736,-0.605,-1.300,-0.736, 1.611
 0.339, 1.411, 0.280,-0.726,-0.576,-1.318,-0.726, 1.611
 0.339, 1.409, 0.317,-0.716,-0.550,-1.335,-0.716, 1.612
 0.340, 1.407, 0.357,-0.700,-0.523,-1.354,-0.700, 1.611
 0.341, 1.405, 0.397,-0.681,-0.494,-1.374,-0.681, 1.611
 0.341, 1.403, 0.436,-0.661,-0.468,-1.393,-0.661, 1.611
 0.342, 1.401, 0.472,-0.642,-0.443,-1.410,-0.642, 1.612
 0.343, 1.395, 0.507,-0.628,-0.418,-1.425,-0.628, 1.612
 0.343, 1.388, 0.541,-0.619,-0.392,-1.437,-0.619, 1.613
 0.344, 1.377, 0.573,-0.615,-0.366,-1.445,-0.615, 1.613
 0.345, 1.359, 0.609,-0.619,-0.333,-1.451,-0.619, 1.612
 0.345, 1.337, 0.646,-0.627,-0.296,-1.455,-0.627, 1.612
 0.346, 1.313, 0.682,-0.638,-0.260,-1.456,-0.638, 1.611
 0.347, 1.290, 0.714,-0.650,-0.226,-1.457,-0.650, 1.611
 0.347, 1.268, 0.743,-0.662,-0.196,-1.456,-0.662, 1.612
 0.348, 1.244, 0.770,-0.677,-0.166,-1.453,-0.677, 1.612
 0.349, 1.218, 0.795,-0.696,-0.137,-1.448,-0.696, 1.612
 0.349, 1.192, 0.817,-0.715,-0.110,-1.441,-0.715, 1.612
 0.350, 1.163, 0.839,-0.737,-0.080,-1.432,-0.737, 1.612
 0.351, 1.131, 0.861,-0.760,-0.049,-1.421,-0.760, 1.612
 0.351, 1.099, 0.882,-0.783,-0.019,-1.409,-0.783, 1.612
 0.352, 1.069, 0.900,-0.804, 0.009,-1.397,-0.804, 1.612
 0.353, 1.035, 0.919,-0.827, 0.038,-1.384,-0.827, 1.612
 0.353, 1.000, 0.936,-0.850, 0.068,-1.368,-0.850, 1.612
 0.354, 0.966, 0.952,-0.872, 0.097,-1.353,-0.872, 1.612
 0.355, 0.933, 0.967,-0.892, 0.124,-1.338,-0.892, 1.613
 0.355, 0.898, 0.982,-0.912, 0.152,-1.322,-0.912, 1.613
 0.356, 0.863, 0.996,-0.930, 0.180,-1.306,-0.930, 1.613
 0.357, 0.829, 1.009,-0.947, 0.207,-1.290,-0.947, 1.613
 0.357, 0.775, 1.024,-0.970, 0.248,-1.260,-0.970, 1.609
 0.358, 0.707, 1.039,-0.997, 0.299,-1.220,-0.997, 1.604
 0.359, 0.633, 1.053,-1.024, 0.354,-1.177,-1.024, 1.600
 0.359, 0.561, 1.066,-1.051, 0.408,-1.133,-1.051, 1.598
 0.360, 0.494, 1.078,-1.074, 0.457,-1.094,-1.074, 1.600
 0.361, 0.435, 1.087,-1.095, 0.500,-1.059,-1.095, 1.603
 0.361, 0.384, 1.095,-1.111, 0.536,-1.029,-1.111, 1.607
 0.362, 0.326, 1.099,-1.128, 0.574,-0.992,-1.128, 1.608
 0.363, 0.259, 1.098,-1.146, 0.615,-0.946,-1.146, 1.608
 0.363, 0.191, 1.095,-1.162, 0.656,-0.897,-1.162, 1.608
 0.364, 0.126, 1.090,-1.177, 0.694,-0.850,-1.177, 1.609
 0.365, 0.067, 1.084,-1.190, 0.727,-0.807,-1.190, 1.611
 0.365, 0.017, 1.078,-1.200, 0.755,-0.770,-1.200, 1.613
 0.366,-0.030, 1.068,-1.211, 0.778,-0.733,-1.211, 1.615
 0.367,-0.075, 1.054,-1.223, 0.796,-0.695,-1.223, 1.616
 0.367,-0.115, 1.038,-1.235, 0.811,-0.658,-1.235, 1.617
 0.368,-0.154, 1.018,-1.247, 0.822,-0.620,-1.247, 1.617
 0.369,-0.196, 0.993,-1.260, 0.832,-0.576,-1.260, 1.616
 0.369,-0.238, 0.965,-1.273, 0.840,-0.531,-1.273, 1.616
 0.370,-0.276, 0.939,-1.285, 0.847,-0.489,-1.285, 1.615
 0.371,-0.310, 0.914,-1.295, 0.853,-0.451,-1.295, 1.615
 0.371,-0.358, 0.881,-1.301, 0.864,-0.399,-1.301, 1.611
 0.372,-0.423, 0.840,-1.300, 0.881,-0.327,-1.300, 1.605
 0.373,-0.495, 0.794,-1.296, 0.902,-0.249,-1.296, 1.599
 0.373,-0.568, 0.749,-1.290, 0.925,-0.171,-1.290, 1.596
 0.374,-0.635, 0.708,-1.283, 0.946,-0.098,-1.283, 1.597
 0.375,-0.695, 0.670,-1.276, 0.965,-0.035,-1.276, 1.600
 0.375,-0.746, 0.639,-1.269, 0.982, 0.018,-1.269, 1.604
 0.376,-0.779, 0.607,-1.270, 0.985, 0.060,-1.270, 1.608
 0.377,-0.795, 0.575,-1.278, 0.977, 0.090,-1.278, 1.611
 0.377,-0.799, 0.546,-1.291, 0.961, 0.111,-1.291, 1.613
 0.378,-0.795, 0.519,-1.306, 0.942, 0.124,-1.306, 1.615
 0.379,-0.787, 0.494,-1.321, 0.920, 0.134,-1.321, 1.615
 0.379,-0.778, 0.465,-1.337, 0.894, 0.147,-1.337, 1.615
 0.380,-0.769, 0.433,-1.352, 0.867, 0.161,-1.352, 1.615
 0.381,-0.764, 0.396,-1.365, 0.841, 0.183,-1.365, 1.614
 0.381,-0.764, 0.355,-1.375, 0.816, 0.211,-1.375, 1.613
 0.382,-0.768, 0.313,-1.382, 0.793, 0.243,-1.382, 1.612
 0.383,-0.774, 0.273,-1.387, 0.773, 0.274,-1.387, 1.612
 0.383,-0.782, 0.236,-1.390, 0.757, 0.305,-1.390, 1.612
 0.384,-0.793, 0.198,-1.390, 0.744, 0.338,-1.390, 1.612
 0.385,-0.805, 0.162,-1.387, 0.733, 0.371,-1.387, 1.612
 0.385,-0.817, 0.126,-1.384, 0.722, 0.403,-1.384, 1.612
 0.386,-0.824, 0.090,-1.383, 0.707, 0.432,-1.383, 1.613
 0.387,-0.827, 0.055,-1.383, 0.690, 0.459,-1.383, 1.613
 0.387,-0.827, 0.018,-1.385, 0.669, 0.486,-1.385, 1.613
 0.388,-0.823,-0.020,-1.387, 0.645, 0.511,-1.387, 1.613
 0.389,-0.818,-0.056,-1.389, 0.622, 0.534,-1.389, 1.613
 0.389,-0.813,-0.092,-1.390, 0.599, 0.558,-1.390, 1.613
 0.390,-0.810,-0.129,-1.389, 0.577, 0.583,-1.389, 1.613
 0.391,-0.808,-0.166,-1.386, 0.556, 0.609,-1.386, 1.613
 0.391,-0.803,-0.206,-1.383, 0.531, 0.637,-1.383, 1.613
 0.392,-0.797,-0.248,-1.379, 0.505, 0.665,-1.379, 1.612
 0.393,-0.791,-0.288,-1.375, 0.479, 0.692,-1.375, 1.612
 0.393,-0.783,-0.324,-1.372, 0.456, 0.715,-1.372, 1.613
 0.394,-0.769,-0.356,-1.372, 0.429, 0.731,-1.372, 1.613
 0.395,-0.750,-0.383,-1.375, 0.401, 0.740,-1.375, 1.613
 0.395,-0.734,-0.444,-1.345, 0.357, 0.780,-1.345, 1.595
 0.396,-0.724,-0.542,-1.277, 0.297, 0.854,-1.277, 1.565
 0.397,-0.719,-0.657,-1.189, 0.232, 0.946,-1.189, 1.537
 0.397,-0.716,-0.778,-1.093, 0.167, 1.044,-1.093, 1.521
 0.398,-0.715,-0.893,-0.999, 0.108, 1.139,-0.999, 1.519
 0.399,-0.715,-0.997,-0.912, 0.056, 1.226,-0.912, 1.529
 0.399,-0.715,-1.087,-0.837, 0.012, 1.301,-0.837, 1.547
 0.400,-0.715,-1.161,-0.773,-0.022, 1.363,-0.773, 1.568
 0.401,-0.714,-1.220,-0.722,-0.048, 1.413,-0.722, 1.588
 0.401,-0.714,-1.268,-0.675,-0.069, 1.454,-0.675, 1.604
 0.402,-0.713,-1.307,-0.632,-0.083, 1.486,-0.632, 1.617
 0.403,-0.711,-1.337,-0.593,-0.094, 1.511,-0.593, 1.626
 0.403,-0.708,-1.362,-0.553,-0.103, 1.532,-0.553, 1.632
 0.404,-0.704,-1.382,-0.514,-0.110, 1.547,-0.514, 1.634
 0.405,-0.700,-1.398,-0.478,-0.115, 1.559,-0.478, 1.635
 0.405,-0.699,-1.409,-0.441,-0.116, 1.569,-0.441, 1.634
 0.406,-0.700,-1.417,-0.403,-0.112, 1.577,-0.403, 1.632
 0.407,-0.704,-1.423,-0.367,-0.104, 1.584,-0.367, 1.629
 0.407,-0.684,-1.424,-0.297,-0.116, 1.575,-0.297, 1.607
 0.408,-0.624,-1.420,-0.170,-0.159, 1.543,-0.170, 1.560
 0.409,-0.541,-1.413,-0.013,-0.221, 1.497,-0.013, 1.513
 0.409,-0.449,-1.404, 0.153,-0.291, 1.445, 0.153, 1.482
 0.410,-0.355,-1.395, 0.314,-0.363, 1.394, 0.314, 1.474
 0.411,-0.267,-1.387, 0.460,-0.430, 1.345, 0.460, 1.485
 0.411,-0.189,-1.379, 0.586,-0.489, 1.303, 0.586, 1.510
 0.412,-0.121,-1.372, 0.691,-0.540, 1.267, 0.691, 1.541
 0.413,-0.066,-1.366, 0.773,-0.581, 1.239, 0.773, 1.571
 0.413,-0.028,-1.360, 0.838,-0.606, 1.217, 0.838, 1.598
 0.414,-0.011,-1.344, 0.897,-0.609, 1.199, 0.897, 1.616
 0.415,-0.012,-1.320, 0.952,-0.592, 1.180, 0.952, 1.628
 0.415,-0.024,-1.291, 1.001,-0.563, 1.162, 1.001, 1.634
 0.416,-0.044,-1.261, 1.042,-0.527, 1.147, 1.042, 1.637
 0.417,-0.066,-1.233, 1.076,-0.490, 1.134, 1.076, 1.638
 0.417,-0.092,-1.206, 1.103,-0.449, 1.123, 1.103, 1.637
 0.418,-0.124,-1.177, 1.127,-0.403, 1.113, 1.127, 1.634
 0.419,-0.158,-1.151, 1.146,-0.357, 1.105, 1.146, 1.631
 0.419,-0.189,-1.127, 1.160,-0.313, 1.099, 1.160, 1.628
 0.420,-0.221,-1.105, 1.172,-0.270, 1.094, 1.172, 1.626
 0.421,-0.256,-1.083, 1.181,-0.225, 1.090, 1.181, 1.623
 0.421,-0.290,-1.062, 1.189,-0.181, 1.086, 1.189, 1.620
 0.422,-0.322,-1.044, 1.194,-0.139, 1.084, 1.194, 1.618
 0.423,-0.359,-1.028, 1.195,-0.094, 1.085, 1.195, 1.616
 0.423,-0.395,-1.014, 1.193,-0.051, 1.087, 1.193, 1.615
 0.424,-0.431,-1.003, 1.188,-0.009, 1.092, 1.188, 1.614
 0.425,-0.468,-0.993, 1.182, 0.034, 1.097, 1.182, 1.613
 0.425,-0.504,-0.984, 1.174, 0.075, 1.103, 1.174, 1.612
 0.426,-0.542,-0.974, 1.165, 0.118, 1.108, 1.165, 1.612
 0.427,-0.579,-0.964, 1.155, 0.162, 1.113, 1.155, 1.612
 0.427,-0.614,-0.954, 1.145, 0.203, 1.116, 1.145, 1.612
 0.428,-0.651,-0.942, 1.134, 0.246, 1.119, 1.134, 1.612
 0.429,-0.686,-0.930, 1.124, 0.288, 1.119, 1.124, 1.611
 0.429,-0.682,-0.818, 1.100, 0.331, 1.013, 1.100, 1.531
 0.430,-0.634,-0.590, 1.060, 0.374, 0.781, 1.060, 1.369
 0.431,-0.559,-0.298, 1.012, 0.413, 0.480, 1.012, 1.194
 0.431,-0.472, 0.016, 0.963, 0.447, 0.154, 0.963, 1.073
 0.432,-0.384, 0.324, 0.915, 0.474,-0.167, 0.915, 1.044
 0.433,-0.300, 0.606, 0.872, 0.494,-0.462, 0.872, 1.103
 0.433,-0.227, 0.851, 0.835, 0.508,-0.720, 0.835, 1.214
 0.434,-0.165, 1.055, 0.805, 0.516,-0.934, 0.805, 1.337
 0.435,-0.116, 1.217, 0.781, 0.521,-1.106, 0.781, 1.451
 0.435,-0.078, 1.341, 0.762, 0.522,-1.237, 0.762, 1.544
 0.436,-0.043, 1.430, 0.746, 0.513,-1.336, 0.746, 1.614
 0.437,-0.001, 1.491, 0.731, 0.488,-1.409, 0.731, 1.661
 0.437, 0.048, 1.530, 0.713, 0.448,-1.464, 0.713, 1.689
 0.438, 0.097, 1.551, 0.695, 0.401,-1.501, 0.695, 1.702
 0.439, 0.144, 1.558, 0.679, 0.353,-1.525, 0.679, 1.706
 0.439, 0.188, 1.556, 0.661, 0.303,-1.538, 0.661, 1.701
 0.440, 0.248, 1.547, 0.629, 0.237,-1.548, 0.629, 1.688
 0.441, 0.316, 1.532, 0.588, 0.162,-1.556, 0.588, 1.671
 0.441, 0.384, 1.516, 0.543, 0.085,-1.562, 0.543, 1.656
 0.442, 0.448, 1.500, 0.498, 0.012,-1.566, 0.498, 1.643
 0.443, 0.504, 1.486, 0.457,-0.052,-1.568, 0.457, 1.634
 0.443, 0.547, 1.459, 0.398,-0.108,-1.555, 0.398, 1.608
 0.444, 0.566, 1.371, 0.236,-0.158,-1.475, 0.236, 1.502
 0.445, 0.567, 1.241, 0.006,-0.201,-1.350, 0.006, 1.365
 0.445, 0.555, 1.093,-0.253,-0.235,-1.203,-0.253, 1.252
 0.446, 0.535, 0.943,-0.514,-0.262,-1.052,-0.514, 1.200
 0.447, 0.511, 0.802,-0.759,-0.281,-0.909,-0.759, 1.217
 0.447, 0.487, 0.677,-0.976,-0.293,-0.780,-0.976, 1.284
 0.448, 0.463, 0.571,-1.159,-0.301,-0.670,-1.159, 1.372
 0.449, 0.441, 0.485,-1.307,-0.304,-0.581,-1.307, 1.462
 0.449, 0.421, 0.419,-1.422,-0.304,-0.511,-1.422, 1.541
 0.450, 0.400, 0.374,-1.506,-0.296,-0.460,-1.506, 1.602
 0.451, 0.373, 0.349,-1.564,-0.279,-0.428,-1.564, 1.645
 0.451, 0.344, 0.332,-1.602,-0.256,-0.404,-1.602, 1.672
 0.452, 0.312, 0.309,-1.628,-0.232,-0.373,-1.628, 1.686
 0.453, 0.279, 0.282,-1.643,-0.208,-0.338,-1.643, 1.690
 0.453, 0.249, 0.255,-1.650,-0.186,-0.304,-1.650, 1.688
 0.454, 0.221, 0.228,-1.651,-0.166,-0.271,-1.651, 1.681
 0.455, 0.190, 0.200,-1.649,-0.142,-0.237,-1.649, 1.672
 0.455, 0.158, 0.173,-1.645,-0.118,-0.202,-1.645, 1.662
 0.456, 0.126, 0.146,-1.640,-0.093,-0.169,-1.640, 1.652
 0.457, 0.092, 0.118,-1.635,-0.066,-0.134,-1.635, 1.642
 0.457, 0.057, 0.088,-1.630,-0.038,-0.097,-1.630, 1.633
 0.458, 0.023, 0.059,-1.625,-0.012,-0.063,-1.625, 1.626
 0.459,-0.007, 0.033,-1.621, 0.013,-0.031,-1.621, 1.621
 0.459,-0.034, 0.009,-1.617, 0.036,-0.002,-1.617, 1.617
 0.460,-0.065,-0.019,-1.612, 0.061, 0.030,-1.612, 1.614
 0.461,-0.097,-0.047,-1.608, 0.087, 0.064,-1.608, 1.611
 0.461,-0.126,-0.075,-1.603, 0.111, 0.095,-1.603, 1.610
 0.462,-0.152,-0.099,-1.600, 0.133, 0.123,-1.600, 1.610
 0.463,-0.134,-0.128,-1.585, 0.111, 0.148,-1.585, 1.596
 0.463,-0.051,-0.166,-1.553, 0.024, 0.172,-1.553, 1.563
 0.464, 0.071,-0.210,-1.506,-0.103, 0.197,-1.506, 1.522
 0.465, 0.214,-0.258,-1.445,-0.251, 0.222,-1.445, 1.483
 0.465, 0.365,-0.305,-1.371,-0.406, 0.247,-1.371, 1.451
 0.466, 0.515,-0.348,-1.286,-0.559, 0.271,-1.286, 1.429
 0.467, 0.657,-0.387,-1.191,-0.705, 0.292,-1.191, 1.414
 0.467, 0.788,-0.420,-1.087,-0.838, 0.310,-1.087, 1.407
 0.468, 0.906,-0.448,-0.976,-0.957, 0.326,-0.976, 1.405
 0.469, 1.010,-0.469,-0.860,-1.061, 0.338,-0.860, 1.407
 0.469, 1.069,-0.465,-0.672,-1.118, 0.331,-0.672, 1.346
 0.470, 1.074,-0.429,-0.397,-1.117, 0.300,-0.397, 1.223
 0.471, 1.042,-0.375,-0.080,-1.078, 0.254,-0.080, 1.111
 0.471, 0.988,-0.311, 0.241,-1.016, 0.201, 0.241, 1.063
 0.472, 0.922,-0.246, 0.544,-0.943, 0.148, 0.544, 1.098
 0.473, 0.853,-0.183, 0.814,-0.867, 0.097, 0.814, 1.193
 0.473, 0.786,-0.127, 1.042,-0.795, 0.051, 1.042, 1.312
 0.474, 0.726,-0.079, 1.228,-0.730, 0.012, 1.228, 1.429
 0.475, 0.674,-0.039, 1.372,-0.675,-0.020, 1.372, 1.529
 0.475, 0.632,-0.007, 1.478,-0.630,-0.046, 1.478, 1.608
 0.476, 0.598, 0.017, 1.552,-0.595,-0.064, 1.552, 1.663
 0.477, 0.565, 0.072, 1.580,-0.558,-0.115, 1.580, 1.680
 0.477, 0.524, 0.194, 1.553,-0.509,-0.231, 1.553, 1.650
 0.478, 0.481, 0.352, 1.489,-0.457,-0.383, 1.489, 1.604
 0.479, 0.439, 0.524, 1.406,-0.405,-0.550, 1.406, 1.563
 0.479, 0.399, 0.693, 1.316,-0.359,-0.715, 1.316, 1.540
 0.480, 0.364, 0.848, 1.227,-0.319,-0.867, 1.227, 1.535
 0.481, 0.335, 0.984, 1.145,-0.286,-1.000, 1.145, 1.546
 0.481, 0.310, 1.098, 1.073,-0.260,-1.111, 1.073, 1.566
 0.482, 0.289, 1.189, 1.013,-0.241,-1.200, 1.013, 1.589
 0.483, 0.273, 1.259, 0.965,-0.227,-1.268, 0.965, 1.609
 0.483, 0.252, 1.317, 0.912,-0.210,-1.324, 0.912, 1.621
 0.484, 0.215, 1.373, 0.835,-0.177,-1.379, 0.835, 1.621
 0.485, 0.170, 1.426, 0.745,-0.136,-1.430, 0.745, 1.618
 0.485, 0.121, 1.472, 0.653,-0.093,-1.474, 0.653, 1.615
 0.486, 0.074, 1.511, 0.567,-0.051,-1.512, 0.567, 1.615
 0.487, 0.029, 1.542, 0.489,-0.012,-1.542, 0.489, 1.618
 0.487,-0.011, 1.565, 0.423, 0.021,-1.565, 0.423, 1.622
 0.488,-0.045, 1.582, 0.370, 0.048,-1.582, 0.370, 1.626
 0.489,-0.052, 1.522, 0.294, 0.048,-1.522, 0.294, 1.551
 0.489,-0.006, 1.304, 0.156,-0.003,-1.304, 0.156, 1.313
 0.490, 0.073, 0.994,-0.014,-0.084,-0.993,-0.014, 0.997
 0.491, 0.169, 0.644,-0.195,-0.178,-0.641,-0.195, 0.694
 0.491, 0.269, 0.292,-0.370,-0.275,-0.286,-0.370, 0.543
 0.492, 0.367,-0.038,-0.529,-0.366, 0.047,-0.529, 0.645
 0.493, 0.456,-0.330,-0.667,-0.446, 0.343,-0.667, 0.873
 0.493, 0.533,-0.576,-0.781,-0.515, 0.593,-0.781, 1.107
 0.494, 0.598,-0.774,-0.871,-0.569, 0.795,-0.871, 1.310
 0.495, 0.653,-0.926,-0.937,-0.615, 0.952,-0.937, 1.470
 0.495, 0.700,-1.037,-0.980,-0.652, 1.068,-0.980, 1.589
 0.496, 0.733,-1.118,-1.001,-0.677, 1.153,-1.001, 1.671
 0.497, 0.755,-1.176,-1.006,-0.691, 1.215,-1.006, 1.722
 0.497, 0.730,-1.218,-0.959,-0.658, 1.258,-0.959, 1.713
 0.498, 0.616,-1.251,-0.819,-0.537, 1.287,-0.819, 1.618
 0.499, 0.451,-1.278,-0.624,-0.365, 1.305,-0.624, 1.492
 0.499, 0.263,-1.299,-0.407,-0.170, 1.314,-0.407, 1.386
 0.500, 0.072,-1.314,-0.188, 0.026, 1.315,-0.188, 1.329
 0.501,-0.106,-1.324, 0.015, 0.211, 1.312, 0.015, 1.328
 0.501,-0.264,-1.331, 0.195, 0.374, 1.304, 0.195, 1.371
 0.502,-0.396,-1.335, 0.347, 0.512, 1.295, 0.347, 1.435
 0.503,-0.503,-1.338, 0.469, 0.624, 1.286, 0.469, 1.504
 0.503,-0.584,-1.339, 0.563, 0.710, 1.276, 0.563, 1.565
 0.504,-0.634,-1.335, 0.643, 0.765, 1.264, 0.643, 1.612
 0.505,-0.655,-1.324, 0.719, 0.790, 1.248, 0.719, 1.643
 0.505,-0.654,-1.310, 0.786, 0.793, 1.230, 0.786, 1.662
 0.506,-0.639,-1.294, 0.843, 0.781, 1.213, 0.843, 1.671
 0.507,-0.613,-1.279, 0.890, 0.760, 1.198, 0.890, 1.674
 0.507,-0.584,-1.265, 0.925, 0.733, 1.184, 0.925, 1.672
 0.508,-0.552,-1.253, 0.952, 0.706, 1.173, 0.952, 1.667
 0.509,-0.521,-1.243, 0.970, 0.679, 1.165, 0.970, 1.661
 0.509,-0.491,-1.235, 0.983, 0.652, 1.158, 0.983, 1.653
 0.510,-0.454,-1.225, 0.999, 0.620, 1.150, 0.999, 1.645
 0.511,-0.416,-1.215, 1.015, 0.585, 1.143, 1.015, 1.637
 0.511,-0.378,-1.205, 1.030, 0.552, 1.136, 1.030, 1.630
 0.512,-0.344,-1.182, 1.054, 0.519, 1.116, 1.054, 1.621
 0.513,-0.315,-1.135, 1.096, 0.488, 1.072, 1.096, 1.609
 0.513,-0.292,-1.074, 1.146, 0.460, 1.014, 1.146, 1.598
 0.514,-0.273,-1.009, 1.199, 0.435, 0.951, 1.199, 1.591
 0.515,-0.259,-0.945, 1.250, 0.415, 0.888, 1.250, 1.588
 0.515,-0.248,-0.887, 1.296, 0.398, 0.831, 1.296, 1.590
 0.516,-0.241,-0.837, 1.335, 0.385, 0.781, 1.335, 1.594
 0.517,-0.236,-0.794, 1.368, 0.376, 0.738, 1.368, 1.599
 0.517,-0.238,-0.757, 1.395, 0.374, 0.699, 1.395, 1.604
 0.518,-0.246,-0.723, 1.416, 0.379, 0.663, 1.416, 1.609
 0.519,-0.257,-0.694, 1.432, 0.387, 0.631, 1.432, 1.612
 0.519,-0.274,-0.649, 1.449, 0.397, 0.582, 1.449, 1.611
 0.520,-0.295,-0.586, 1.467, 0.408, 0.514, 1.467, 1.607
 0.521,-0.318,-0.515, 1.484, 0.418, 0.438, 1.484, 1.603
 0.521,-0.341,-0.443, 1.500, 0.427, 0.361, 1.500, 1.601
 0.522,-0.362,-0.376, 1.515, 0.434, 0.290, 1.515, 1.602
 0.523,-0.380,-0.317, 1.526, 0.440, 0.226, 1.526, 1.604
 0.523,-0.394,-0.268, 1.536, 0.444, 0.173, 1.536, 1.608
 0.524,-0.405,-0.221, 1.543, 0.445, 0.123, 1.543, 1.610
 0.525,-0.411,-0.164, 1.549, 0.438, 0.064, 1.549, 1.611
 0.525,-0.414,-0.103, 1.553, 0.426, 0.002, 1.553, 1.611
 0.526,-0.414,-0.043, 1.556, 0.412,-0.058, 1.556, 1.611
 0.527,-0.412, 0.011, 1.559, 0.397,-0.112, 1.559, 1.612
 0.527,-0.409, 0.058, 1.560, 0.382,-0.158, 1.560, 1.614
 0.528,-0.407, 0.104, 1.553, 0.367,-0.204, 1.553, 1.609
 0.529,-0.409, 0.217, 1.468, 0.340,-0.315, 1.468, 1.539
 0.529,-0.417, 0.382, 1.319, 0.303,-0.478, 1.319, 1.435
 0.530,-0.427, 0.572, 1.137, 0.261,-0.665, 1.137, 1.343
 0.531,-0.440, 0.765, 0.946, 0.218,-0.855, 0.946, 1.294
 0.531,-0.453, 0.946, 0.762, 0.177,-1.034, 0.762, 1.297
 0.532,-0.467, 1.108, 0.596, 0.141,-1.194, 0.596, 1.341
 0.533,-0.480, 1.244, 0.452, 0.110,-1.329, 0.452, 1.408
 0.533,-0.492, 1.354, 0.333, 0.085,-1.438, 0.333, 1.479
 0.534,-0.503, 1.439, 0.240, 0.065,-1.523, 0.240, 1.543
 0.535,-0.514, 1.501, 0.169, 0.050,-1.586, 0.169, 1.596
 0.535,-0.523, 1.544, 0.113, 0.040,-1.629, 0.113, 1.634
 0.536,-0.519, 1.522, 0.023, 0.036,-1.607, 0.023, 1.608
 0.537,-0.489, 1.386,-0.146, 0.042,-1.470,-0.146, 1.477
 0.537,-0.443, 1.183,-0.359, 0.055,-1.262,-0.359, 1.314
 0.538,-0.390, 0.949,-0.587, 0.072,-1.023,-0.587, 1.182
 0.539,-0.335, 0.709,-0.808, 0.092,-0.779,-0.808, 1.126
 0.539,-0.283, 0.483,-1.010, 0.112,-0.548,-1.010, 1.155
 0.540,-0.236, 0.280,-1.186, 0.132,-0.342,-1.186, 1.241
 0.541,-0.196, 0.108,-1.331, 0.149,-0.167,-1.331, 1.350
 0.541,-0.163,-0.032,-1.446, 0.164,-0.025,-1.446, 1.456
 0.542,-0.137,-0.141,-1.533, 0.176, 0.086,-1.533, 1.546
 0.543,-0.093,-0.219,-1.593, 0.162, 0.174,-1.593, 1.611
 0.543,-0.028,-0.270,-1.630, 0.120, 0.244,-1.630, 1.653
 0.544, 0.047,-0.300,-1.649, 0.061, 0.297,-1.649, 1.677
 0.545, 0.122,-0.312,-1.654,-0.004, 0.335,-1.654, 1.688
 0.545, 0.194,-0.312,-1.650,-0.069, 0.361,-1.650, 1.691
 0.546, 0.258,-0.304,-1.640,-0.130, 0.377,-1.640, 1.688
 0.547, 0.312,-0.291,-1.627,-0.184, 0.385,-1.627, 1.682
 0.547, 0.357,-0.275,-1.612,-0.229, 0.388,-1.612, 1.674
 0.548, 0.392,-0.254,-1.598,-0.268, 0.382,-1.598, 1.665
 0.549, 0.419,-0.226,-1.585,-0.302, 0.368,-1.585, 1.655
 0.549, 0.439,-0.196,-1.574,-0.331, 0.349,-1.574, 1.646
 0.550, 0.453,-0.167,-1.565,-0.354, 0.329,-1.565, 1.638
 0.551, 0.467,-0.145,-1.552,-0.373, 0.316,-1.552, 1.627
 0.551, 0.512,-0.172,-1.503,-0.402, 0.360,-1.503, 1.597
 0.552, 0.580,-0.236,-1.425,-0.438, 0.448,-1.425, 1.557
 0.553, 0.661,-0.320,-1.334,-0.476, 0.559,-1.334, 1.523
 0.553, 0.743,-0.412,-1.241,-0.512, 0.678,-1.241, 1.504
 0.554, 0.822,-0.502,-1.152,-0.544, 0.795,-1.152, 1.501
 0.555, 0.893,-0.585,-1.072,-0.571, 0.902,-1.072, 1.513
 0.555, 0.955,-0.656,-1.004,-0.593, 0.995,-1.004, 1.533
 0.556, 1.006,-0.715,-0.948,-0.610, 1.073,-0.948, 1.556
 0.557, 1.046,-0.761,-0.905,-0.623, 1.134,-0.905, 1.579
 0.557, 1.083,-0.778,-0.874,-0.644, 1.168,-0.874, 1.594
 0.558, 1.123,-0.747,-0.858,-0.688, 1.160,-0.858, 1.598
 0.559, 1.162,-0.685,-0.853,-0.746, 1.124,-0.853, 1.596
 0.559, 1.198,-0.606,-0.855,-0.808, 1.072,-0.855, 1.592
 0.560, 1.229,-0.521,-0.863,-0.869, 1.013,-0.863, 1.589
 0.561, 1.255,-0.437,-0.874,-0.925, 0.953,-0.874, 1.590
 0.561, 1.276,-0.359,-0.885,-0.975, 0.897,-0.885, 1.594
 0.562, 1.291,-0.291,-0.897,-1.017, 0.848,-0.897, 1.599
 0.563, 1.303,-0.232,-0.908,-1.050, 0.806,-0.908, 1.605
 0.563, 1.312,-0.184,-0.914,-1.077, 0.771,-0.914, 1.610
 0.564, 1.333,-0.126,-0.873,-1.119, 0.735,-0.873, 1.599
 0.565, 1.365,-0.061,-0.791,-1.175, 0.698,-0.791, 1.579
 0.565, 1.402, 0.004,-0.687,-1.236, 0.662,-0.687, 1.561
 0.566, 1.439, 0.067,-0.575,-1.295, 0.631,-0.575, 1.551
 0.567, 1.475, 0.123,-0.466,-1.351, 0.604,-0.466, 1.551
 0.567, 1.506, 0.172,-0.366,-1.399, 0.583,-0.366, 1.559
 0.568, 1.532, 0.212,-0.279,-1.440, 0.566,-0.279, 1.572
 0.569, 1.554, 0.246,-0.207,-1.472, 0.554,-0.207, 1.586
 0.569, 1.570, 0.272,-0.149,-1.497, 0.546,-0.149, 1.600
 0.570, 1.574, 0.294,-0.120,-1.509, 0.535,-0.120, 1.606
 0.571, 1.543, 0.318,-0.166,-1.493, 0.505,-0.166, 1.584
 0.571, 1.488, 0.343,-0.264,-1.455, 0.462,-0.264, 1.550
 0.572, 1.420, 0.367,-0.391,-1.407, 0.413,-0.391, 1.518
 0.573, 1.348, 0.389,-0.528,-1.355, 0.363,-0.528, 1.499
 0.573, 1.279, 0.408,-0.663,-1.304, 0.316,-0.663, 1.497
 0.574, 1.215, 0.425,-0.786,-1.258, 0.274,-0.786, 1.509
 0.575, 1.160, 0.439,-0.894,-1.217, 0.239,-0.894, 1.529
 0.575, 1.114, 0.450,-0.984,-1.183, 0.210,-0.984, 1.553
 0.576, 1.077, 0.460,-1.056,-1.156, 0.187,-1.056, 1.577
 0.577, 1.049, 0.468,-1.110,-1.136, 0.170,-1.110, 1.597
 0.577, 1.031, 0.469,-1.147,-1.121, 0.164,-1.147, 1.612
 0.578, 1.036, 0.443,-1.160,-1.110, 0.193,-1.160, 1.617
 0.579, 1.058, 0.396,-1.153,-1.102, 0.249,-1.153, 1.614
 0.579, 1.090, 0.340,-1.134,-1.096, 0.319,-1.134, 1.609
 0.580, 1.127, 0.280,-1.108,-1.092, 0.393,-1.108, 1.605
 0.581, 1.164, 0.224,-1.079,-1.090, 0.466,-1.079, 1.603
 0.581, 1.199, 0.174,-1.050,-1.088, 0.531,-1.050, 1.603
 0.582, 1.230, 0.132,-1.023,-1.088, 0.588,-1.023, 1.605
 0.583, 1.256, 0.098,-1.000,-1.087, 0.636,-1.000, 1.608
 0.583, 1.285, 0.073,-0.958,-1.094, 0.678,-0.958, 1.605
 0.584, 1.327, 0.055,-0.876,-1.115, 0.721,-0.876, 1.590
 0.585, 1.373, 0.044,-0.771,-1.144, 0.762,-0.771, 1.575
 0.585, 1.421, 0.039,-0.658,-1.176, 0.799,-0.658, 1.566
 0.586, 1.465, 0.038,-0.548,-1.208, 0.830,-0.548, 1.564
 0.587, 1.504, 0.041,-0.447,-1.237, 0.856,-0.447, 1.570
 0.587, 1.537, 0.047,-0.359,-1.264, 0.876,-0.359, 1.579
 0.588, 1.564, 0.054,-0.286,-1.286, 0.892,-0.286, 1.591
 0.589, 1.584, 0.063,-0.228,-1.304, 0.902,-0.228, 1.602
 0.589, 1.599, 0.074,-0.178,-1.318, 0.908,-0.178, 1.611
 0.590, 1.610, 0.088,-0.129,-1.331, 0.909,-0.129, 1.617
 0.591, 1.616, 0.104,-0.084,-1.342, 0.906,-0.084, 1.621
 0.591, 1.619, 0.120,-0.045,-1.350, 0.901,-0.045, 1.624
 0.592, 1.620, 0.137,-0.011,-1.358, 0.894,-0.011, 1.626
 0.593, 1.618, 0.157, 0.019,-1.365, 0.884, 0.019, 1.626
 0.593, 1.615, 0.177, 0.045,-1.371, 0.871, 0.045, 1.625
 0.594, 1.582, 0.207, 0.083,-1.360, 0.834, 0.083, 1.598
 0.595, 1.432, 0.269, 0.188,-1.280, 0.697, 0.188, 1.469
 0.595, 1.205, 0.351, 0.334,-1.154, 0.494, 0.334, 1.299
 0.596, 0.942, 0.442, 0.498,-1.007, 0.261, 0.498, 1.153
 0.597, 0.671, 0.531, 0.663,-0.856, 0.023, 0.663, 1.083
 0.597, 0.415, 0.614, 0.818,-0.713,-0.201, 0.818, 1.103
 0.598, 0.186, 0.686, 0.954,-0.586,-0.402, 0.954, 1.190
 0.599,-0.010, 0.746, 1.069,-0.478,-0.572, 1.069, 1.304
 0.599,-0.171, 0.793, 1.162,-0.390,-0.711, 1.162, 1.418
 0.600,-0.297, 0.829, 1.234,-0.322,-0.819, 1.234, 1.516
 0.601,-0.392, 0.853, 1.287,-0.270,-0.899, 1.287, 1.593
 0.601,-0.473, 0.851, 1.327,-0.212,-0.950, 1.327, 1.645
 0.602,-0.543, 0.826, 1.356,-0.148,-0.977, 1.356, 1.678
 0.603,-0.600, 0.788, 1.375,-0.084,-0.987, 1.375, 1.695
 0.603,-0.645, 0.743, 1.388,-0.024,-0.984, 1.388, 1.701
 0.604,-0.679, 0.697, 1.394, 0.028,-0.973, 1.394, 1.700
 0.605,-0.704, 0.653, 1.396, 0.072,-0.957, 1.396, 1.694
 0.605,-0.720, 0.613, 1.395, 0.107,-0.940, 1.395, 1.686
 0.606,-0.733, 0.582, 1.384, 0.134,-0.926, 1.384, 1.671
 0.607,-0.767, 0.591, 1.297, 0.148,-0.957, 1.297, 1.618
 0.607,-0.817, 0.633, 1.150, 0.150,-1.022, 1.150, 1.546
 0.608,-0.874, 0.694, 0.974, 0.145,-1.107, 0.974, 1.481
 0.609,-0.934, 0.762, 0.789, 0.135,-1.198, 0.789, 1.441
 0.609,-0.991, 0.832, 0.612, 0.122,-1.288, 0.612, 1.431
 0.610,-1.043, 0.896, 0.452, 0.108,-1.371, 0.452, 1.447
 0.611,-1.088, 0.952, 0.315, 0.093,-1.443, 0.315, 1.479
 0.611,-1.125, 0.999, 0.202, 0.080,-1.502, 0.202, 1.518
 0.612,-1.155, 1.036, 0.113, 0.069,-1.550, 0.113, 1.556
 0.613,-1.181, 1.055, 0.046, 0.066,-1.583, 0.046, 1.585
 0.613,-1.222, 0.993,-0.004, 0.133,-1.569,-0.004, 1.575
 0.614,-1.274, 0.863,-0.041, 0.256,-1.518,-0.041, 1.540
 0.615,-1.331, 0.697,-0.066, 0.409,-1.445,-0.066, 1.504
 0.615,-1.386, 0.517,-0.081, 0.572,-1.364,-0.081, 1.482
 0.616,-1.437, 0.340,-0.089, 0.730,-1.283,-0.089, 1.479
 0.617,-1.481, 0.176,-0.091, 0.875,-1.207,-0.091, 1.494
 0.617,-1.517, 0.032,-0.090, 1.000,-1.141,-0.090, 1.520
 0.618,-1.545,-0.089,-0.085, 1.104,-1.085,-0.085, 1.550
 0.619,-1.567,-0.187,-0.080, 1.187,-1.040,-0.080, 1.580
 0.619,-1.582,-0.263,-0.074, 1.249,-1.006,-0.074, 1.605
 0.620,-1.588,-0.322,-0.071, 1.293,-0.976,-0.071, 1.622
 0.621,-1.529,-0.404,-0.121, 1.311,-0.884,-0.121, 1.586
 0.621,-1.409,-0.509,-0.222, 1.308,-0.730,-0.222, 1.515
 0.622,-1.257,-0.622,-0.349, 1.292,-0.547,-0.349, 1.446
 0.623,-1.094,-0.733,-0.485, 1.268,-0.356,-0.485, 1.403
 0.623,-0.933,-0.835,-0.618, 1.240,-0.173,-0.618, 1.396
 0.624,-0.786,-0.924,-0.739, 1.213,-0.008,-0.739, 1.420
 0.625,-0.656,-0.999,-0.845, 1.187, 0.134,-0.845, 1.463
 0.625,-0.548,-1.058,-0.932, 1.165, 0.251,-0.932, 1.513
 0.626,-0.460,-1.104,-1.002, 1.146, 0.342,-1.002, 1.560
 0.627,-0.393,-1.137,-1.055, 1.131, 0.411,-1.055, 1.600
 0.627,-0.343,-1.160,-1.092, 1.119, 0.459,-1.092, 1.630
 0.628,-0.301,-1.151,-1.131, 1.088, 0.481,-1.131, 1.641
 0.629,-0.258,-1.088,-1.188, 1.014, 0.472,-1.188, 1.631
 0.629,-0.216,-0.993,-1.253, 0.915, 0.441,-1.253, 1.613
 0.630,-0.178,-0.882,-1.319, 0.806, 0.400,-1.319, 1.597
 0.631,-0.146,-0.769,-1.381, 0.699, 0.353,-1.381, 1.587
 0.631,-0.118,-0.663,-1.436, 0.599, 0.307,-1.436, 1.586
 0.632,-0.097,-0.567,-1.483, 0.511, 0.264,-1.483, 1.591
 0.633,-0.080,-0.486,-1.522, 0.437, 0.227,-1.522, 1.599
 0.633,-0.068,-0.420,-1.551, 0.378, 0.195,-1.551, 1.609
 0.634,-0.060,-0.369,-1.573, 0.333, 0.170,-1.573, 1.617
 0.635,-0.050,-0.326,-1.588, 0.293, 0.152,-1.588, 1.622
 0.635,-0.015,-0.266,-1.595, 0.224, 0.144,-1.595, 1.617
 0.636, 0.038,-0.195,-1.597, 0.136, 0.144,-1.597, 1.609
 0.637, 0.099,-0.121,-1.595, 0.041, 0.150,-1.595, 1.603
 0.637, 0.161,-0.050,-1.590,-0.052, 0.160,-1.590, 1.599
 0.638, 0.219, 0.014,-1.585,-0.137, 0.172,-1.585, 1.600
 0.639, 0.272, 0.069,-1.578,-0.211, 0.184,-1.578, 1.603
 0.639, 0.316, 0.115,-1.572,-0.273, 0.196,-1.572, 1.607
 0.640, 0.352, 0.151,-1.566,-0.322, 0.207,-1.566, 1.612
 0.641, 0.387, 0.190,-1.546,-0.374, 0.216,-1.546, 1.605
 0.641, 0.452, 0.279,-1.458,-0.483, 0.222,-1.458, 1.552
 0.642, 0.536, 0.400,-1.324,-0.629, 0.228,-1.324, 1.484
 0.643, 0.626, 0.536,-1.168,-0.791, 0.232,-1.168, 1.430
 0.643, 0.714, 0.672,-1.008,-0.952, 0.235,-1.008, 1.406
 0.644, 0.794, 0.799,-0.857,-1.101, 0.238,-0.857, 1.415
 0.645, 0.863, 0.911,-0.721,-1.232, 0.241,-0.721, 1.448
 0.645, 0.920, 1.007,-0.606,-1.342, 0.243,-0.606, 1.492
 0.646, 0.963, 1.085,-0.512,-1.430, 0.245,-0.512, 1.538
 0.647, 0.993, 1.119,-0.464,-1.473, 0.258,-0.464, 1.566
 0.647, 1.011, 1.087,-0.481,-1.454, 0.297,-0.481, 1.561
 0.648, 1.023, 1.009,-0.540,-1.393, 0.353,-0.540, 1.535
 0.649, 1.029, 0.901,-0.621,-1.301, 0.420,-0.621, 1.502
 0.649, 1.028, 0.772,-0.711,-1.189, 0.491,-0.711, 1.470
 0.650, 1.013, 0.627,-0.798,-1.054, 0.556,-0.798, 1.434
 0.651, 0.903, 0.410,-0.818,-0.808, 0.574,-0.818, 1.286
 0.651, 0.711, 0.141,-0.776,-0.477, 0.546,-0.776, 1.061
 0.652, 0.478,-0.145,-0.694,-0.111, 0.487,-0.694, 0.855
 0.653, 0.234,-0.423,-0.591, 0.254, 0.412,-0.591, 0.764
 0.653, 0.000,-0.677,-0.482, 0.591, 0.331,-0.482, 0.831
 0.654,-0.211,-0.898,-0.375, 0.888, 0.250,-0.375, 0.996
 0.655,-0.391,-1.081,-0.278, 1.136, 0.176,-0.278, 1.183
 0.655,-0.539,-1.227,-0.194, 1.335, 0.111,-0.194, 1.354
 0.656,-0.653,-1.338,-0.124, 1.487, 0.057,-0.124, 1.494
 0.657,-0.737,-1.418,-0.069, 1.598, 0.013,-0.069, 1.599
 0.657,-0.795,-1.472,-0.027, 1.673,-0.020,-0.027, 1.673
 0.658,-0.831,-1.505, 0.003, 1.719,-0.043, 0.003, 1.719
 0.659,-0.849,-1.522, 0.023, 1.742,-0.058, 0.023, 1.743
 0.659,-0.853,-1.528, 0.034, 1.749,-0.067, 0.034, 1.750
 0.660,-0.848,-1.525, 0.040, 1.744,-0.071, 0.040, 1.746
 0.661,-0.836,-1.518, 0.041, 1.731,-0.071, 0.041, 1.733
 0.661,-0.820,-1.508, 0.039, 1.715,-0.068, 0.039, 1.716
 0.662,-0.801,-1.497, 0.035, 1.697,-0.064, 0.035, 1.698
 0.663,-0.783,-1.486, 0.029, 1.679,-0.059, 0.029, 1.680
 0.663,-0.765,-1.477, 0.024, 1.662,-0.054, 0.024, 1.663
 0.664,-0.748,-1.469, 0.019, 1.648,-0.049, 0.019, 1.648
 0.665,-0.732,-1.463, 0.014, 1.636,-0.045, 0.014, 1.636
 0.665,-0.718,-1.459, 0.010, 1.626,-0.041, 0.010, 1.626
 0.666,-0.706,-1.457, 0.006, 1.618,-0.038, 0.006, 1.619
 0.667,-0.695,-1.456, 0.003, 1.613,-0.035, 0.003, 1.614
 0.667,-0.686,-1.456, 0.001, 1.610,-0.033, 0.001, 1.610
 0.668,-0.678,-1.458,-0.000, 1.607,-0.032,-0.000, 1.608
 0.669,-0.670,-1.460,-0.001, 1.606,-0.031,-0.001, 1.607
 0.669,-0.663,-1.463,-0.002, 1.606,-0.031,-0.002, 1.606
 0.670,-0.657,-1.466,-0.002, 1.606,-0.031,-0.002, 1.607
 0.671,-0.651,-1.469,-0.002, 1.607,-0.031,-0.002, 1.607
 0.671,-0.645,-1.473,-0.002, 1.608,-0.031,-0.002, 1.608
 0.672,-0.639,-1.476,-0.002, 1.609,-0.031,-0.002, 1.609
 0.673,-0.634,-1.480,-0.001, 1.609,-0.031,-0.001, 1.610
 0.673,-0.628,-1.483,-0.001, 1.610,-0.032,-0.001, 1.611
 0.674,-0.622,-1.486,-0.001, 1.611,-0.032,-0.001, 1.611
 0.675,-0.616,-1.489,-0.001, 1.612,-0.032,-0.001, 1.612
 0.675,-0.610,-1.492,-0.000, 1.612,-0.033,-0.000, 1.612
 0.676,-0.604,-1.495,-0.000, 1.612,-0.033,-0.000, 1.613
 0.677,-0.598,-1.498,-0.000, 1.613,-0.033,-0.000, 1.613
 0.677,-0.592,-1.501,-0.000, 1.613,-0.033,-0.000, 1.613
 0.678,-0.585,-1.503, 0.000, 1.613,-0.033, 0.000, 1.613
 0.679,-0.579,-1.506, 0.000, 1.613,-0.033, 0.000, 1.613
 0.679,-0.572,-1.508, 0.000, 1.613,-0.033, 0.000, 1.613
 0.680,-0.566,-1.511, 0.000, 1.613,-0.033, 0.000, 1.613
 0.681,-0.559,-1.513, 0.000, 1.613,-0.033, 0.000, 1.613
 0.681,-0.553,-1.516, 0.000, 1.613,-0.033, 0.000, 1.613
 0.682,-0.546,-1.518, 0.000, 1.613,-0.033, 0.000, 1.613
 0.683,-0.540,-1.520, 0.000, 1.613,-0.033, 0.000, 1.613
 0.683,-0.533,-1.522, 0.000, 1.613,-0.033, 0.000, 1.613
 0.684,-0.527,-1.525, 0.000, 1.613,-0.033, 0.000, 1.613
 0.685,-0.520,-1.527, 0.000, 1.613,-0.033, 0.000, 1.613
 0.685,-0.514,-1.529, 0.000, 1.613,-0.033, 0.000, 1.613
 0.686,-0.507,-1.531, 0.000, 1.613,-0.033, 0.000, 1.613
 0.687,-0.500,-1.533, 0.000, 1.613,-0.033, 0.000, 1.613
 0.687,-0.494,-1.536, 0.000, 1.613,-0.033, 0.000, 1.613
 0.688,-0.487,-1.538,-0.000, 1.613,-0.033,-0.000, 1.613
 0.689,-0.481,-1.540,-0.000, 1.613,-0.033,-0.000, 1.613
 0.689,-0.474,-1.542,-0.000, 1.613,-0.033,-0.000, 1.613
 0.690,-0.467,-1.544,-0.000, 1.613,-0.033,-0.000, 1.613
 0.691,-0.461,-1.546,-0.000, 1.613,-0.033,-0.000, 1.613
 0.691,-0.454,-1.548,-0.000, 1.613,-0.033,-0.000, 1.613
 0.692,-0.448,-1.550,-0.000, 1.613,-0.033,-0.000, 1.613
 0.693,-0.441,-1.552,-0.000, 1.613,-0.033,-0.000, 1.613
 0.693,-0.434,-1.553,-0.000, 1.613,-0.033,-0.000, 1.613
 0.694,-0.428,-1.555,-0.000, 1.613,-0.033,-0.000, 1.613
 0.695,-0.421,-1.557,-0.000, 1.613,-0.033,-0.000, 1.613
 0.695,-0.414,-1.559,-0.000, 1.613,-0.033,-0.000, 1.613
 0.696,-0.408,-1.561,-0.000, 1.613,-0.033,-0.000, 1.613
 0.697,-0.401,-1.562,-0.000, 1.613,-0.033,-0.000, 1.613
 0.697,-0.394,-1.564,-0.000, 1.613,-0.033,-0.000, 1.613
 0.698,-0.387,-1.566,-0.000, 1.613,-0.033,-0.000, 1.613
 0.699,-0.381,-1.567,-0.000, 1.613,-0.033,-0.000, 1.613
 0.699,-0.374,-1.569,-0.000, 1.613,-0.033,-0.000, 1.613
 0.700,-0.367,-1.571,-0.000, 1.613,-0.033,-0.000, 1.613
 0.701,-0.361,-1.572,-0.000, 1.613,-0.033,-0.000, 1.613
 0.701,-0.354,-1.574,-0.000, 1.613,-0.033,-0.000, 1.613
 0.702,-0.347,-1.575,-0.000, 1.613,-0.033,-0.000, 1.613
 0.703,-0.340,-1.577,-0.000, 1.613,-0.033,-0.000, 1.613
 0.703,-0.333,-1.578,-0.000, 1.613,-0.033,-0.000, 1.613
 0.704,-0.327,-1.580,-0.000, 1.613,-0.033,-0.000, 1.613
 0.705,-0.320,-1.581,-0.000, 1.613,-0.033,-0.000, 1.613
 0.705,-0.313,-1.582,-0.000, 1.613,-0.033,-0.000, 1.613
 0.706,-0.306,-1.584,-0.000, 1.613,-0.033,-0.000, 1.613
 0.707,-0.300,-1.585,-0.000, 1.613,-0.033,-0.000, 1.613
 0.707,-0.293,-1.586,-0.000, 1.613,-0.033,-0.000, 1.613
 0.708,-0.286,-1.587,-0.000, 1.613,-0.033,-0.000, 1.613
 0.709,-0.279,-1.589,-0.000, 1.613,-0.033,-0.000, 1.613
 0.709,-0.272,-1.590,-0.000, 1.613,-0.033,-0.000, 1.613
 0.710,-0.266,-1.591,-0.000, 1.613,-0.033,-0.000, 1.613
 0.711,-0.259,-1.592,-0.000, 1.613,-0.033,-0.000, 1.613
 0.711,-0.252,-1.593,-0.000, 1.613,-0.033,-0.000, 1.613
 0.712,-0.245,-1.594,-0.000, 1.613,-0.033,-0.000, 1.613
 0.713,-0.238,-1.595,-0.000, 1.613,-0.033,-0.000, 1.613
 0.713,-0.231,-1.596,-0.000, 1.613,-0.033,-0.000, 1.613
 0.714,-0.225,-1.597,-0.000, 1.613,-0.033,-0.000, 1.613
 0.715,-0.218,-1.598,-0.000, 1.613,-0.033,-0.000, 1.613
 0.715,-0.211,-1.599,-0.000, 1.613,-0.033,-0.000, 1.613
 0.716,-0.204,-1.600,-0.000, 1.613,-0.033,-0.000, 1.613
 0.717,-0.197,-1.601,-0.000, 1.613,-0.033,-0.000, 1.613
 0.717,-0.190,-1.602,-0.000, 1.613,-0.033,-0.000, 1.613
 0.718,-0.183,-1.603,-0.000, 1.613,-0.033,-0.000, 1.613
 0.719,-0.176,-1.603,-0.000, 1.613,-0.033,-0.000, 1.613
 0.719,-0.170,-1.604,-0.000, 1.613,-0.033,-0.000, 1.613
 0.720,-0.163,-1.605,-0.000, 1.613,-0.033,-0.000, 1.613
 0.721,-0.156,-1.605,-0.000, 1.613,-0.033,-0.000, 1.613
 0.721,-0.149,-1.606,-0.000, 1.613,-0.033,-0.000, 1.613
 0.722,-0.142,-1.607,-0.000, 1.613,-0.033,-0.000, 1.613
 0.723,-0.135,-1.607,-0.000, 1.613,-0.033,-0.000, 1.613
 0.723,-0.128,-1.608,-0.000, 1.613,-0.033,-0.000, 1.613
 0.724,-0.121,-1.608,-0.000, 1.613,-0.033,-0.000, 1.613
 0.725,-0.114,-1.609,-0.000, 1.613,-0.033,-0.000, 1.613
 0.725,-0.108,-1.609,-0.000, 1.613,-0.033,-0.000, 1.613
 0.726,-0.101,-1.610,-0.000, 1.613,-0.033,-0.000, 1.613
 0.727,-0.094,-1.610,-0.000, 1.613,-0.033,-0.000, 1.613
 0.727,-0.087,-1.611,-0.000, 1.613,-0.033,-0.000, 1.613
 0.728,-0.080,-1.611,-0.000, 1.613,-0.033,-0.000, 1.613
 0.729,-0.073,-1.611,-0.000, 1.613,-0.033,-0.000, 1.613
 0.729,-0.066,-1.612,-0.000, 1.613,-0.033,-0.000, 1.613
 0.730,-0.059,-1.612,-0.000, 1.613,-0.033,-0.000, 1.613
 0.731,-0.052,-1.612,-0.000, 1.613,-0.033,-0.000, 1.613
 0.731,-0.045,-1.612,-0.000, 1.613,-0.033,-0.000, 1.613
 0.732,-0.038,-1.613,-0.000, 1.613,-0.033,-0.000, 1.613
 0.733,-0.032,-1.613,-0.000, 1.613,-0.033,-0.000, 1.613
 0.733,-0.025,-1.613,-0.000, 1.613,-0.033,-0.000, 1.613
 0.734,-0.018,-1.613,-0.000, 1.613,-0.033,-0.000, 1.613
 0.735,-0.011,-1.613,-0.000, 1.613,-0.033,-0.000, 1.613
 0.735,-0.004,-1.613,-0.000, 1.613,-0.033,-0.000, 1.613
 0.736, 0.003,-1.613,-0.000, 1.613,-0.033,-0.000, 1.613
 0.737, 0.010,-1.613,-0.000, 1.613,-0.033,-0.000, 1.613
 0.737, 0.017,-1.613,-0.000, 1.613,-0.033,-0.000, 1.613
 0.738, 0.024,-1.613,-0.000, 1.613,-0.033,-0.000, 1.613
 0.739, 0.031,-1.613,-0.000, 1.613,-0.033,-0.000, 1.613
 0.739, 0.038,-1.613,-0.000, 1.613,-0.033,-0.000, 1.613
 0.740, 0.045,-1.612,-0.000, 1.613,-0.033,-0.000, 1.613
 0.741, 0.051,-1.612,-0.000, 1.613,-0.033,-0.000, 1.613
 0.741, 0.058,-1.612,-0.000, 1.613,-0.033,-0.000, 1.613
 0.742, 0.065,-1.612,-0.000, 1.613,-0.033,-0.000, 1.613
 0.743, 0.072,-1.611,-0.000, 1.613,-0.033,-0.000, 1.613
 0.743, 0.079,-1.611,-0.000, 1.613,-0.033,-0.000, 1.613
 0.744, 0.086,-1.611,-0.000, 1.613,-0.033,-0.000, 1.613
 0.745, 0.093,-1.610,-0.000, 1.613,-0.033,-0.000, 1.613
 0.745, 0.100,-1.610,-0.000, 1.613,-0.033,-0.000, 1.613
 0.746, 0.107,-1.609,-0.000, 1.613,-0.033,-0.000, 1.613
 0.747, 0.114,-1.609,-0.000, 1.613,-0.033,-0.000, 1.613
 0.747, 0.121,-1.609,-0.000, 1.613,-0.033,-0.000, 1.613
 0.748, 0.127,-1.608,-0.000, 1.613,-0.033,-0.000, 1.613
 0.749, 0.134,-1.607,-0.000, 1.613,-0.033,-0.000, 1.613
 0.749, 0.141,-1.607,-0.000, 1.613,-0.033,-0.000, 1.613
 0.750, 0.148,-1.606,-0.000, 1.613,-0.033,-0.000, 1.613
 0.751, 0.155,-1.606,-0.000, 1.613,-0.033,-0.000, 1.613
 0.751, 0.162,-1.605,-0.000, 1.613,-0.033,-0.000, 1.613
 0.752, 0.169,-1.604,-0.000, 1.613,-0.033,-0.000, 1.613
 0.753, 0.176,-1.603,-0.000, 1.613,-0.033,-0.000, 1.613
 0.753, 0.182,-1.603,-0.000, 1.613,-0.033,-0.000, 1.613
 0.754, 0.189,-1.602,-0.000, 1.613,-0.033,-0.000, 1.613
 0.755, 0.196,-1.601,-0.000, 1.613,-0.033,-0.000, 1.613
 0.755, 0.203,-1.600,-0.000, 1.613,-0.033,-0.000, 1.613
 0.756, 0.210,-1.599,-0.000, 1.613,-0.033,-0.000, 1.613
 0.757, 0.217,-1.598,-0.000, 1.613,-0.033,-0.000, 1.613
 0.757, 0.224,-1.597,-0.000, 1.613,-0.033,-0.000, 1.613
 0.758, 0.230,-1.596,-0.000, 1.613,-0.033,-0.000, 1.613
 0.759, 0.237,-1.595,-0.000, 1.613,-0.033,-0.000, 1.613
 0.759, 0.244,-1.594,-0.000, 1.613,-0.033,-0.000, 1.613
 0.760, 0.251,-1.593,-0.000, 1.613,-0.033,-0.000, 1.613
 0.761, 0.258,-1.592,-0.000, 1.613,-0.033,-0.000, 1.613
 0.761, 0.265,-1.591,-0.000, 1.613,-0.033,-0.000, 1.613
 0.762, 0.271,-1.590,-0.000, 1.613,-0.033,-0.000, 1.613
 0.763, 0.278,-1.589,-0.000, 1.613,-0.033,-0.000, 1.613
 0.763, 0.285,-1.588,-0.000, 1.613,-0.033,-0.000, 1.613
 0.764, 0.292,-1.586,-0.000, 1.613,-0.033,-0.000, 1.613
 0.765, 0.299,-1.585,-0.000, 1.613,-0.033,-0.000, 1.613
 0.765, 0.306,-1.584,-0.000, 1.613,-0.033,-0.000, 1.613
 0.766, 0.312,-1.582,-0.000, 1.613,-0.033,-0.000, 1.613
 0.767, 0.319,-1.581,-0.000, 1.613,-0.033,-0.000, 1.613
 0.767, 0.326,-1.580,-0.000, 1.613,-0.033,-0.000, 1.613
 0.768, 0.333,-1.578,-0.000, 1.613,-0.033,-0.000, 1.613
 0.769, 0.339,-1.577,-0.000, 1.613,-0.033,-0.000, 1.613
 0.769, 0.346,-1.575,-0.000, 1.613,-0.033,-0.000, 1.613
 0.770, 0.353,-1.574,-0.000, 1.613,-0.033,-0.000, 1.613
 0.771, 0.360,-1.572,-0.000, 1.613,-0.033,-0.000, 1.613
 0.771, 0.366,-1.571,-0.000, 1.613,-0.033,-0.000, 1.613
 0.772, 0.373,-1.569,-0.000, 1.613,-0.033,-0.000, 1.613
 0.773, 0.380,-1.568,-0.000, 1.613,-0.033,-0.000, 1.613
 0.773, 0.387,-1.566,-0.000, 1.613,-0.033,-0.000, 1.613
 0.774, 0.393,-1.564,-0.000, 1.613,-0.033,-0.000, 1.613
 0.775, 0.400,-1.563,-0.000, 1.613,-0.033,-0.000, 1.613
 0.775, 0.407,-1.561,-0.000, 1.613,-0.033,-0.000, 1.613
 0.776, 0.413,-1.559,-0.000, 1.613,-0.033,-0.000, 1.613
 0.777, 0.420,-1.557,-0.000, 1.613,-0.033,-0.000, 1.613
 0.777, 0.427,-1.556,-0.000, 1.613,-0.033,-0.000, 1.613
 0.778, 0.433,-1.554,-0.000, 1.613,-0.033,-0.000, 1.613
 0.779, 0.440,-1.552,-0.000, 1.613,-0.033,-0.000, 1.613
 0.779, 0.447,-1.550,-0.000, 1.613,-0.033,-0.000, 1.613
 0.780, 0.453,-1.548,-0.000, 1.613,-0.033,-0.000, 1.613
 0.781, 0.460,-1.546,-0.000, 1.613,-0.033,-0.000, 1.613
 0.781, 0.467,-1.544,-0.000, 1.613,-0.033,-0.000, 1.613
 0.782, 0.473,-1.542,-0.000, 1.613,-0.033,-0.000, 1.613
 0.783, 0.480,-1.540,-0.000, 1.613,-0.033,-0.000, 1.613
 0.783, 0.486,-1.538,-0.000, 1.613,-0.033,-0.000, 1.613
 0.784, 0.493,-1.536,-0.000, 1.613,-0.033,-0.000, 1.613
 0.785, 0.500,-1.534,-0.000, 1.613,-0.033,-0.000, 1.613
 0.785, 0.506,-1.532,-0.000, 1.613,-0.033,-0.000, 1.613
 0.786, 0.513,-1.529,-0.000, 1.613,-0.033,-0.000, 1.613
 0.787, 0.519,-1.527,-0.000, 1.613,-0.033,-0.000, 1.613
 0.787, 0.526,-1.525,-0.000, 1.613,-0.033,-0.000, 1.613
 0.788, 0.532,-1.523,-0.000, 1.613,-0.033,-0.000, 1.613
 0.789, 0.539,-1.520,-0.000, 1.613,-0.033,-0.000, 1.613
 0.789, 0.545,-1.518,-0.000, 1.613,-0.033,-0.000, 1.613
 0.790, 0.552,-1.516,-0.000, 1.613,-0.033,-0.000, 1.613
 0.791, 0.558,-1.513,-0.000, 1.613,-0.033,-0.000, 1.613
 0.791, 0.565,-1.511,-0.000, 1.613,-0.033,-0.000, 1.613
 0.792, 0.571,-1.508,-0.000, 1.613,-0.033,-0.000, 1.613
 0.793, 0.578,-1.506,-0.000, 1.613,-0.033,-0.000, 1.613
 0.793, 0.584,-1.503,-0.000, 1.613,-0.033,-0.000, 1.613
 0.794, 0.591,-1.501,-0.000, 1.613,-0.033,-0.000, 1.613
 0.795, 0.597,-1.498,-0.000, 1.613,-0.033,-0.000, 1.613
 0.795, 0.604,-1.496,-0.000, 1.613,-0.033,-0.000, 1.613
 0.796, 0.610,-1.493,-0.000, 1.613,-0.033,-0.000, 1.613
 0.797, 0.616,-1.491,-0.000, 1.613,-0.033,-0.000, 1.613
 0.797, 0.623,-1.488,-0.000, 1.613,-0.033,-0.000, 1.613
 0.798, 0.629,-1.485,-0.000, 1.613,-0.033,-0.000, 1.613
 0.799, 0.636,-1.483,-0.000, 1.613,-0.033,-0.000, 1.613
 0.799, 0.642,-1.480,-0.000, 1.613,-0.033,-0.000, 1.613
 0.800, 0.648,-1.477,-0.000, 1.613,-0.033,-0.000, 1.613
 0.801, 0.655,-1.474,-0.000, 1.613,-0.033,-0.000, 1.613
 0.801, 0.661,-1.471,-0.000, 1.613,-0.033,-0.000, 1.613
 0.802, 0.667,-1.469,-0.000, 1.613,-0.033,-0.000, 1.613
 0.803, 0.673,-1.466,-0.000, 1.613,-0.033,-0.000, 1.613
 0.803, 0.680,-1.463,-0.000, 1.613,-0.033,-0.000, 1.613
 0.804, 0.686,-1.460,-0.000, 1.613,-0.033,-0.000, 1.613
 0.805, 0.692,-1.457,-0.000, 1.613,-0.033,-0.000, 1.613
 0.805, 0.698,-1.454,-0.000, 1.613,-0.033,-0.000, 1.613
 0.806, 0.705,-1.451,-0.000, 1.613,-0.033,-0.000, 1.613
 0.807, 0.711,-1.448,-0.000, 1.613,-0.033,-0.000, 1.613
 0.807, 0.717,-1.445,-0.000, 1.613,-0.033,-0.000, 1.613
 0.808, 0.723,-1.442,-0.000, 1.613,-0.033,-0.000, 1.613
 0.809, 0.730,-1.439,-0.000, 1.613,-0.033,-0.000, 1.613
 0.809, 0.736,-1.435,-0.000, 1.613,-0.033,-0.000, 1.613
 0.810, 0.742,-1.432,-0.000, 1.613,-0.033,-0.000, 1.613
 0.811, 0.748,-1.429,-0.000, 1.613,-0.033,-0.000, 1.613
 0.811, 0.754,-1.426,-0.000, 1.613,-0.033,-0.000, 1.613
 0.812, 0.760,-1.423,-0.000, 1.613,-0.033,-0.000, 1.613
 0.813, 0.766,-1.419,-0.000, 1.613,-0.033,-0.000, 1.613
 0.813, 0.772,-1.416,-0.000, 1.613,-0.033,-0.000, 1.613
 0.814, 0.778,-1.413,-0.000, 1.613,-0.033,-0.000, 1.613
 0.815, 0.784,-1.409,-0.000, 1.613,-0.033,-0.000, 1.613
 0.815, 0.791,-1.406,-0.000, 1.613,-0.033,-0.000, 1.613
 0.816, 0.797,-1.403,-0.000, 1.613,-0.033,-0.000, 1.613
 0.817, 0.803,-1.399,-0.000, 1.613,-0.033,-0.000, 1.613
 0.817, 0.809,-1.396,-0.000, 1.613,-0.033,-0.000, 1.613
 0.818, 0.815,-1.392,-0.000, 1.613,-0.033,-0.000, 1.613
 0.819, 0.820,-1.389,-0.000, 1.613,-0.033,-0.000, 1.613
 0.819, 0.826,-1.385,-0.000, 1.613,-0.033,-0.000, 1.613
 0.820, 0.832,-1.382,-0.000, 1.613,-0.033,-0.000, 1.613
 0.821, 0.838,-1.378,-0.000, 1.613,-0.033,-0.000, 1.613
 0.821, 0.844,-1.374,-0.000, 1.613,-0.033,-0.000, 1.613
 0.822, 0.850,-1.371,-0.000, 1.613,-0.033,-0.000, 1.613
 0.823, 0.856,-1.367,-0.000, 1.613,-0.033,-0.000, 1.613
 0.823, 0.862,-1.364,-0.000, 1.613,-0.033,-0.000, 1.613
 0.824, 0.868,-1.360,-0.000, 1.613,-0.033,-0.000, 1.613
 0.825, 0.873,-1.356,-0.000, 1.613,-0.033,-0.000, 1.613
 0.825, 0.879,-1.352,-0.000, 1.613,-0.033,-0.000, 1.613
 0.826, 0.885,-1.349,-0.000, 1.613,-0.033,-0.000, 1.613
 0.827, 0.891,-1.345,-0.000, 1.613,-0.033,-0.000, 1.613
 0.827, 0.897,-1.341,-0.000, 1.613,-0.033,-0.000, 1.613
 0.828, 0.902,-1.337,-0.000, 1.613,-0.033,-0.000, 1.613
 0.829, 0.908,-1.333,-0.000, 1.613,-0.033,-0.000, 1.613
 0.829, 0.914,-1.329,-0.000, 1.613,-0.033,-0.000, 1.613
 0.830, 0.919,-1.325,-0.000, 1.613,-0.033,-0.000, 1.613
 0.831, 0.925,-1.321,-0.000, 1.613,-0.033,-0.000, 1.613
 0.831, 0.931,-1.317,-0.000, 1.613,-0.033,-0.000, 1.613
 0.832, 0.936,-1.313,-0.000, 1.613,-0.033,-0.000, 1.613
 0.833, 0.942,-1.309,-0.000, 1.613,-0.033,-0.000, 1.613
 0.833, 0.948,-1.305,-0.000, 1.613,-0.033,-0.000, 1.613
 0.834, 0.953,-1.301,-0.000, 1.613,-0.033,-0.000, 1.613
 0.835, 0.959,-1.297,-0.000, 1.613,-0.033,-0.000, 1.613
 0.835, 0.964,-1.293,-0.000, 1.613,-0.033,-0.000, 1.613
 0.836, 0.970,-1.289,-0.000, 1.613,-0.033,-0.000, 1.613
 0.837, 0.975,-1.285,-0.000, 1.613,-0.033,-0.000, 1.613
 0.837, 0.981,-1.280,-0.000, 1.613,-0.033,-0.000, 1.613
 0.838, 0.986,-1.276,-0.000, 1.613,-0.033,-0.000, 1.613
 0.839, 0.992,-1.272,-0.000, 1.613,-0.033,-0.000, 1.613
 0.839, 0.997,-1.268,-0.000, 1.613,-0.033,-0.000, 1.613
 0.840, 1.003,-1.263,-0.000, 1.613,-0.033,-0.000, 1.613
 0.841, 1.008,-1.259,-0.000, 1.613,-0.033,-0.000, 1.613
 0.841, 1.014,-1.255,-0.000, 1.613,-0.033,-0.000, 1.613
 0.842, 1.019,-1.250,-0.000, 1.613,-0.033,-0.000, 1.613
 0.843, 1.024,-1.246,-0.000, 1.613,-0.033,-0.000, 1.613
 0.843, 1.030,-1.242,-0.000, 1.613,-0.033,-0.000, 1.613
 0.844, 1.035,-1.237,-0.000, 1.613,-0.033,-0.000, 1.613
 0.845, 1.040,-1.233,-0.000, 1.613,-0.033,-0.000, 1.613
 0.845, 1.045,-1.228,-0.000, 1.613,-0.033,-0.000, 1.613
 0.846, 1.051,-1.224,-0.000, 1.613,-0.033,-0.000, 1.613
 0.847, 1.056,-1.219,-0.000, 1.613,-0.033,-0.000, 1.613
 0.847, 1.061,-1.215,-0.000, 1.613,-0.033,-0.000, 1.613
 0.848, 1.066,-1.210,-0.000, 1.613,-0.033,-0.000, 1.613
 0.849, 1.072,-1.206,-0.000, 1.613,-0.033,-0.000, 1.613
 0.849, 1.077,-1.201,-0.000, 1.613,-0.033,-0.000, 1.613
 0.850, 1.082,-1.196,-0.000, 1.613,-0.033,-0.000, 1.613
 0.851, 1.087,-1.192,-0.000, 1.613,-0.033,-0.000, 1.613
 0.851, 1.092,-1.187,-0.000, 1.613,-0.033,-0.000, 1.613
 0.852, 1.097,-1.182,-0.000, 1.613,-0.033,-0.000, 1.613
 0.853, 1.102,-1.178,-0.000, 1.613,-0.033,-0.000, 1.613
 0.853, 1.107,-1.173,-0.000, 1.613,-0.033,-0.000, 1.613
 0.854, 1.112,-1.168,-0.000, 1.613,-0.033,-0.000, 1.613
 0.855, 1.117,-1.163,-0.000, 1.613,-0.033,-0.000, 1.613
 0.855, 1.122,-1.159,-0.000, 1.613,-0.033,-0.000, 1.613
 0.856, 1.127,-1.154,-0.000, 1.613,-0.033,-0.000, 1.613
 0.857, 1.132,-1.149,-0.000, 1.613,-0.033,-0.000, 1.613
 0.857, 1.137,-1.144,-0.000, 1.613,-0.033,-0.000, 1.613
 0.858, 1.142,-1.139,-0.000, 1.613,-0.033,-0.000, 1.613
 0.859, 1.147,-1.134,-0.000, 1.613,-0.033,-0.000, 1.613
 0.859, 1.152,-1.129,-0.000, 1.613,-0.033,-0.000, 1.613
 0.860, 1.157,-1.124,-0.000, 1.613,-0.033,-0.000, 1.613
 0.861, 1.161,-1.119,-0.000, 1.613,-0.033,-0.000, 1.613
 0.861, 1.166,-1.114,-0.000, 1.613,-0.033,-0.000, 1.613
 0.862, 1.171,-1.109,-0.000, 1.613,-0.033,-0.000, 1.613
 0.863, 1.176,-1.104,-0.000, 1.613,-0.033,-0.000, 1.613
 0.863, 1.180,-1.099,-0.000, 1.613,-0.033,-0.000, 1.613
 0.864, 1.185,-1.094,-0.000, 1.613,-0.033,-0.000, 1.613
 0.865, 1.190,-1.089,-0.000, 1.613,-0.033,-0.000, 1.613
 0.865, 1.194,-1.084,-0.000, 1.613,-0.033,-0.000, 1.613
 0.866, 1.199,-1.079,-0.000, 1.613,-0.033,-0.000, 1.613
 0.867, 1.204,-1.074,-0.000, 1.613,-0.033,-0.000, 1.613
 0.867, 1.208,-1.069,-0.000, 1.613,-0.033,-0.000, 1.613
 0.868, 1.213,-1.063,-0.000, 1.613,-0.033,-0.000, 1.613
 0.869, 1.217,-1.058,-0.000, 1.613,-0.033,-0.000, 1.613
 0.869, 1.222,-1.053,-0.000, 1.613,-0.033,-0.000, 1.613
 0.870, 1.226,-1.048,-0.000, 1.613,-0.033,-0.000, 1.613
 0.871, 1.231,-1.042,-0.000, 1.613,-0.033,-0.000, 1.613
 0.871, 1.235,-1.037,-0.000, 1.613,-0.033,-0.000, 1.613
 0.872, 1.240,-1.032,-0.000, 1.613,-0.033,-0.000, 1.613
 0.873, 1.244,-1.027,-0.000, 1.613,-0.033,-0.000, 1.613
 0.873, 1.249,-1.021,-0.000, 1.613,-0.033,-0.000, 1.613
 0.874, 1.253,-1.016,-0.000, 1.613,-0.033,-0.000, 1.613
 0.875, 1.257,-1.010,-0.000, 1.613,-0.033,-0.000, 1.613
 0.875, 1.262,-1.005,-0.000, 1.613,-0.033,-0.000, 1.613
 0.876, 1.266,-1.000,-0.000, 1.613,-0.033,-0.000, 1.613
 0.877, 1.270,-0.994,-0.000, 1.613,-0.033,-0.000, 1.613
 0.877, 1.274,-0.989,-0.000, 1.613,-0.033,-0.000, 1.613
 0.878, 1.279,-0.983,-0.000, 1.613,-0.033,-0.000, 1.613
 0.879, 1.283,-0.978,-0.000, 1.613,-0.033,-0.000, 1.613
 0.879, 1.287,-0.972,-0.000, 1.613,-0.033,-0.000, 1.613
 0.880, 1.291,-0.967,-0.000, 1.613,-0.033,-0.000, 1.613
 0.881, 1.295,-0.961,-0.000, 1.613,-0.033,-0.000, 1.613
 0.881, 1.299,-0.956,-0.000, 1.613,-0.033,-0.000, 1.613
 0.882, 1.304,-0.950,-0.000, 1.613,-0.033,-0.000, 1.613
 0.883, 1.308,-0.944,-0.000, 1.613,-0.033,-0.000, 1.613
 0.883, 1.312,-0.939,-0.000, 1.613,-0.033,-0.000, 1.613
 0.884, 1.316,-0.933,-0.000, 1.613,-0.033,-0.000, 1.613
 0.885, 1.320,-0.928,-0.000, 1.613,-0.033,-0.000, 1.613
 0.885, 1.324,-0.922,-0.000, 1.613,-0.033,-0.000, 1.613
 0.886, 1.328,-0.916,-0.000, 1.613,-0.033,-0.000, 1.613
 0.887, 1.331,-0.910,-0.000, 1.613,-0.033,-0.000, 1.613
 0.887, 1.335,-0.905,-0.000, 1.613,-0.033,-0.000, 1.613
 0.888, 1.339,-0.899,-0.000, 1.613,-0.033,-0.000, 1.613
 0.889, 1.343,-0.893,-0.000, 1.613,-0.033,-0.000, 1.613
 0.889, 1.347,-0.887,-0.000, 1.613,-0.033,-0.000, 1.613
 0.890, 1.351,-0.882,-0.000, 1.613,-0.033,-0.000, 1.613
 0.891, 1.354,-0.876,-0.000, 1.613,-0.033,-0.000, 1.613
 0.891, 1.358,-0.870,-0.000, 1.613,-0.033,-0.000, 1.613
 0.892, 1.362,-0.864,-0.000, 1.613,-0.033,-0.000, 1.613
 0.893, 1.366,-0.858,-0.000, 1.613,-0.033,-0.000, 1.613
 0.893, 1.369,-0.853,-0.000, 1.613,-0.033,-0.000, 1.613
 0.894, 1.373,-0.847,-0.000, 1.613,-0.033,-0.000, 1.613
 0.895, 1.377,-0.841,-0.000, 1.613,-0.033,-0.000, 1.613
 0.895, 1.380,-0.835,-0.000, 1.613,-0.033,-0.000, 1.613
 0.896, 1.384,-0.829,-0.000, 1.613,-0.033,-0.000, 1.613
 0.897, 1.387,-0.823,-0.000, 1.613,-0.033,-0.000, 1.613
 0.897, 1.391,-0.817,-0.000, 1.613,-0.033,-0.000, 1.613
 0.898, 1.394,-0.811,-0.000, 1.613,-0.033,-0.000, 1.613
 0.899, 1.398,-0.805,-0.000, 1.613,-0.033,-0.000, 1.613
 0.899, 1.401,-0.799,-0.000, 1.613,-0.033,-0.000, 1.613
 0.900, 1.405,-0.793,-0.000, 1.613,-0.033,-0.000, 1.613
 0.901, 1.408,-0.787,-0.000, 1.613,-0.033,-0.000, 1.613
 0.901, 1.411,-0.781,-0.000, 1.613,-0.033,-0.000, 1.613
 0.902, 1.415,-0.775,-0.000, 1.613,-0.033,-0.000, 1.613
 0.903, 1.418,-0.769,-0.000, 1.613,-0.033,-0.000, 1.613
 0.903, 1.421,-0.763,-0.000, 1.613,-0.033,-0.000, 1.613
 0.904, 1.425,-0.757,-0.000, 1.613,-0.033,-0.000, 1.613
 0.905, 1.428,-0.751,-0.000, 1.613,-0.033,-0.000, 1.613
 0.905, 1.431,-0.744,-0.000, 1.613,-0.033,-0.000, 1.613
 0.906, 1.434,-0.738,-0.000, 1.613,-0.033,-0.000, 1.613
 0.907, 1.437,-0.732,-0.000, 1.613,-0.033,-0.000, 1.613
 0.907, 1.440,-0.726,-0.000, 1.613,-0.033,-0.000, 1.613
 0.908, 1.444,-0.720,-0.000, 1.613,-0.033,-0.000, 1.613
 0.909, 1.447,-0.714,-0.000, 1.613,-0.033,-0.000, 1.613
 0.909, 1.450,-0.707,-0.000, 1.613,-0.033,-0.000, 1.613
 0.910, 1.453,-0.701,-0.000, 1.613,-0.033,-0.000, 1.613
 0.911, 1.456,-0.695,-0.000, 1.613,-0.033,-0.000, 1.613
 0.911, 1.459,-0.689,-0.000, 1.613,-0.033,-0.000, 1.613
 0.912, 1.462,-0.682,-0.000, 1.613,-0.033,-0.000, 1.613
 0.913, 1.464,-0.676,-0.000, 1.613,-0.033,-0.000, 1.613
 0.913, 1.467,-0.670,-0.000, 1.613,-0.033,-0.000, 1.613
 0.914, 1.470,-0.664,-0.000, 1.613,-0.033,-0.000, 1.613
 0.915, 1.473,-0.657,-0.000, 1.613,-0.033,-0.000, 1.613
 0.915, 1.476,-0.651,-0.000, 1.613,-0.033,-0.000, 1.613
 0.916, 1.479,-0.645,-0.000, 1.613,-0.033,-0.000, 1.613
 0.917, 1.481,-0.638,-0.000, 1.613,-0.033,-0.000, 1.613
 0.917, 1.484,-0.632,-0.000, 1.613,-0.033,-0.000, 1.613
 0.918, 1.487,-0.625,-0.000, 1.613,-0.033,-0.000, 1.613
 0.919, 1.489,-0.619,-0.000, 1.613,-0.033,-0.000, 1.613
 0.919, 1.492,-0.613,-0.000, 1.613,-0.033,-0.000, 1.613
 0.920, 1.495,-0.606,-0.000, 1.613,-0.033,-0.000, 1.613
 0.921, 1.497,-0.600,-0.000, 1.613,-0.033,-0.000, 1.613
 0.921, 1.500,-0.593,-0.000, 1.613,-0.033,-0.000, 1.613
 0.922, 1.502,-0.587,-0.000, 1.613,-0.033,-0.000, 1.613
 0.923, 1.505,-0.581,-0.000, 1.613,-0.033,-0.000, 1.613
 0.923, 1.507,-0.574,-0.000, 1.613,-0.033,-0.000, 1.613
 0.924, 1.510,-0.568,-0.000, 1.613,-0.033,-0.000, 1.613
 0.925, 1.512,-0.561,-0.000, 1.613,-0.033,-0.000, 1.613
 0.925, 1.515,-0.555,-0.000, 1.613,-0.033,-0.000, 1.613
 0.926, 1.517,-0.548,-0.000, 1.613,-0.033,-0.000, 1.613
 0.927, 1.519,-0.542,-0.000, 1.613,-0.033,-0.000, 1.613
 0.927, 1.522,-0.535,-0.000, 1.613,-0.033,-0.000, 1.613
 0.928, 1.524,-0.529,-0.000, 1.613,-0.033,-0.000, 1.613
 0.929, 1.526,-0.522,-0.000, 1.613,-0.033,-0.000, 1.613
 0.929, 1.528,-0.516,-0.000, 1.613,-0.033,-0.000, 1.613
 0.930, 1.531,-0.509,-0.000, 1.613,-0.033,-0.000, 1.613
 0.931, 1.533,-0.502,-0.000, 1.613,-0.033,-0.000, 1.613
 0.931, 1.535,-0.496,-0.000, 1.613,-0.033,-0.000, 1.613
 0.932, 1.537,-0.489,-0.000, 1.613,-0.033,-0.000, 1.613
 0.933, 1.539,-0.483,-0.000, 1.613,-0.033,-0.000, 1.613
 0.933, 1.541,-0.476,-0.000, 1.613,-0.033,-0.000, 1.613
 0.934, 1.543,-0.469,-0.000, 1.613,-0.033,-0.000, 1.613
 0.935, 1.545,-0.463,-0.000, 1.613,-0.033,-0.000, 1.613
 0.935, 1.547,-0.456,-0.000, 1.613,-0.033,-0.000, 1.613
 0.936, 1.549,-0.450,-0.000, 1.613,-0.033,-0.000, 1.613
 0.937, 1.551,-0.443,-0.000, 1.613,-0.033,-0.000, 1.613
 0.937, 1.553,-0.436,-0.000, 1.613,-0.033,-0.000, 1.613
 0.938, 1.555,-0.430,-0.000, 1.613,-0.033,-0.000, 1.613
 0.939, 1.557,-0.423,-0.000, 1.613,-0.033,-0.000, 1.613
 0.939, 1.558,-0.416,-0.000, 1.613,-0.033,-0.000, 1.613
 0.940, 1.560,-0.410,-0.000, 1.613,-0.033,-0.000, 1.613
 0.941, 1.562,-0.403,-0.000, 1.613,-0.033,-0.000, 1.613
 0.941, 1.564,-0.396,-0.000, 1.613,-0.033,-0.000, 1.613
 0.942, 1.565,-0.389,-0.000, 1.613,-0.033,-0.000, 1.613
 0.943, 1.567,-0.383,-0.000, 1.613,-0.033,-0.000, 1.613
 0.943, 1.569,-0.376,-0.000, 1.613,-0.033,-0.000, 1.613
 0.944, 1.570,-0.369,-0.000, 1.613,-0.033,-0.000, 1.613
 0.945, 1.572,-0.363,-0.000, 1.613,-0.033,-0.000, 1.613
 0.945, 1.573,-0.356,-0.000, 1.613,-0.033,-0.000, 1.613
 0.946, 1.575,-0.349,-0.000, 1.613,-0.033,-0.000, 1.613
 0.947, 1.576,-0.342,-0.000, 1.613,-0.033,-0.000, 1.613
 0.947, 1.578,-0.336,-0.000, 1.613,-0.033,-0.000, 1.613
 0.948, 1.579,-0.329,-0.000, 1.613,-0.033,-0.000, 1.613
 0.949, 1.581,-0.322,-0.000, 1.613,-0.033,-0.000, 1.613
 0.949, 1.582,-0.315,-0.000, 1.613,-0.033,-0.000, 1.613
 0.950, 1.583,-0.308,-0.000, 1.613,-0.033,-0.000, 1.613
 0.951, 1.585,-0.302,-0.000, 1.613,-0.033,-0.000, 1.613
 0.951, 1.586,-0.295,-0.000, 1.613,-0.033,-0.000, 1.613
 0.952, 1.587,-0.288,-0.000, 1.613,-0.033,-0.000, 1.613
 0.953, 1.588,-0.281,-0.000, 1.613,-0.033,-0.000, 1.613
 0.953, 1.590,-0.274,-0.000, 1.613,-0.033,-0.000, 1.613
 0.954, 1.591,-0.268,-0.000, 1.613,-0.033,-0.000, 1.613
 0.955, 1.592,-0.261,-0.000, 1.613,-0.033,-0.000, 1.613
 0.955, 1.593,-0.254,-0.000, 1.613,-0.033,-0.000, 1.613
 0.956, 1.594,-0.247,-0.000, 1.613,-0.033,-0.000, 1.613
 0.957, 1.595,-0.240,-0.000, 1.613,-0.033,-0.000, 1.613
 0.957, 1.596,-0.233,-0.000, 1.613,-0.033,-0.000, 1.613
 0.958, 1.597,-0.227,-0.000, 1.613,-0.033,-0.000, 1.613
 0.959, 1.598,-0.220,-0.000, 1.613,-0.033,-0.000, 1.613
 0.959, 1.599,-0.213,-0.000, 1.613,-0.033,-0.000, 1.613
 0.960, 1.600,-0.206,-0.000, 1.613,-0.033,-0.000, 1.613
 0.961, 1.601,-0.199,-0.000, 1.613,-0.033,-0.000, 1.613
 0.961, 1.602,-0.192,-0.000, 1.613,-0.033,-0.000, 1.613
 0.962, 1.602,-0.185,-0.000, 1.613,-0.033,-0.000, 1.613
 0.963, 1.603,-0.179,-0.000, 1.613,-0.033,-0.000, 1.613
 0.963, 1.604,-0.172,-0.000, 1.613,-0.033,-0.000, 1.613
 0.964, 1.605,-0.165,-0.000, 1.613,-0.033,-0.000, 1.613
 0.965, 1.605,-0.158,-0.000, 1.613,-0.033,-0.000, 1.613
 0.965, 1.606,-0.151,-0.000, 1.613,-0.033,-0.000, 1.613
 0.966, 1.607,-0.144,-0.000, 1.613,-0.033,-0.000, 1.613
 0.967, 1.607,-0.137,-0.000, 1.613,-0.033,-0.000, 1.613
 0.967, 1.608,-0.130,-0.000, 1.613,-0.033,-0.000, 1.613
 0.968, 1.608,-0.123,-0.000, 1.613,-0.033,-0.000, 1.613
 0.969, 1.609,-0.117,-0.000, 1.613,-0.033,-0.000, 1.613
 0.969, 1.609,-0.110,-0.000, 1.613,-0.033,-0.000, 1.613
 0.970, 1.610,-0.103,-0.000, 1.613,-0.033,-0.000, 1.613
 0.971, 1.610,-0.096,-0.000, 1.613,-0.033,-0.000, 1.613
 0.971, 1.611,-0.089,-0.000, 1.613,-0.033,-0.000, 1.613
 0.972, 1.611,-0.082,-0.000, 1.613,-0.033,-0.000, 1.613
 0.973, 1.611,-0.075,-0.000, 1.613,-0.033,-0.000, 1.613
 0.973, 1.612,-0.068,-0.000, 1.613,-0.033,-0.000, 1.613
 0.974, 1.612,-0.061,-0.000, 1.613,-0.033,-0.000, 1.613
 0.975, 1.612,-0.054,-0.000, 1.613,-0.033,-0.000, 1.613
 0.975, 1.612,-0.047,-0.000, 1.613,-0.033,-0.000, 1.613
 0.976, 1.613,-0.041,-0.000, 1.613,-0.033,-0.000, 1.613
 0.977, 1.613,-0.034,-0.000, 1.613,-0.033,-0.000, 1.613
 0.977, 1.613,-0.027,-0.000, 1.613,-0.033,-0.000, 1.613
 0.978, 1.613,-0.020,-0.000, 1.613,-0.033,-0.000, 1.613
 0.979, 1.613,-0.013,-0.000, 1.613,-0.033,-0.000, 1.613
 0.979, 1.613,-0.006,-0.000, 1.613,-0.033,-0.000, 1.613
 0.980, 1.613, 0.001,-0.000, 1.613,-0.033,-0.000, 1.613
 0.981, 1.613, 0.008,-0.000, 1.613,-0.033,-0.000, 1.613
 0.981, 1.613, 0.015,-0.000, 1.613,-0.033,-0.000, 1.613
 0.982, 1.613, 0.022,-0.000, 1.613,-0.033,-0.000, 1.613
 0.983, 1.613, 0.029,-0.000, 1.613,-0.033,-0.000, 1.613
 0.983, 1.613, 0.036,-0.000, 1.613,-0.033,-0.000, 1.613
 0.984, 1.612, 0.042,-0.000, 1.613,-0.033,-0.000, 1.613
 0.985, 1.612, 0.049,-0.000, 1.613,-0.033,-0.000, 1.613
 0.985, 1.612, 0.056,-0.000, 1.613,-0.033,-0.000, 1.613
 0.986, 1.612, 0.063,-0.000, 1.613,-0.033,-0.000, 1.613
 0.987, 1.611, 0.070,-0.000, 1.613,-0.033,-0.000, 1.613
 0.987, 1.611, 0.077,-0.000, 1.613,-0.033,-0.000, 1.613
 0.988, 1.611, 0.084,-0.000, 1.613,-0.033,-0.000, 1.613
 0.989, 1.610, 0.091,-0.000, 1.613,-0.033,-0.000, 1.613
 0.989, 1.610, 0.098,-0.000, 1.613,-0.033,-0.000, 1.613
 0.990, 1.610, 0.105,-0.000, 1.613,-0.033,-0.000, 1.613
 0.991, 1.609, 0.112,-0.000, 1.613,-0.033,-0.000, 1.613
 0.991, 1.609, 0.118,-0.000, 1.613,-0.033,-0.000, 1.613
 0.992, 1.608, 0.125,-0.000, 1.613,-0.033,-0.000, 1.613
 0.993, 1.608, 0.132,-0.000, 1.613,-0.033,-0.000, 1.613
 0.993, 1.607, 0.139,-0.000, 1.613,-0.033,-0.000, 1.613
 0.994, 1.606, 0.146,-0.000, 1.613,-0.033,-0.000, 1.613
 0.995, 1.606, 0.153,-0.000, 1.613,-0.033,-0.000, 1.613
 0.995, 1.605, 0.160,-0.000, 1.613,-0.033,-0.000, 1.613
 0.996, 1.604, 0.167,-0.000, 1.613,-0.033,-0.000, 1.613
 0.997, 1.604, 0.174,-0.000, 1.613,-0.033,-0.000, 1.613
 0.997, 1.603, 0.180,-0.000, 1.613,-0.033,-0.000, 1.613
 0.998, 1.602, 0.187,-0.000, 1.613,-0.033,-0.000, 1.613
 0.999, 1.601, 0.194,-0.000, 1.613,-0.033,-0.000, 1.613
 0.999, 1.600, 0.201,-0.000, 1.613,-0.033,-0.000, 1.613


==> figures/mesh_update/52760/uncertainty.csv <==
NORMALIZED_TIME, NORMALIZED_UNCERTAINTY
 0.000, 1.000
 0.001, 0.995
 0.002, 0.991
 0.003, 0.987
 0.004, 0.983
 0.005, 0.979
 0.006, 0.975
 0.007, 0.973
 0.008, 0.971
 0.009, 0.967
 0.010, 0.966
 0.011, 0.962
 0.012, 0.959
 0.013, 0.956
 0.014, 0.955
 0.015, 0.954
 0.015, 0.952
 0.016, 0.948
 0.017, 0.947
 0.018, 0.942
 0.019, 0.938
 0.020, 0.934
 0.021, 0.930
 0.022, 0.926
 0.023, 0.923
 0.024, 0.920
 0.025, 0.917
 0.026, 0.914
 0.027, 0.911
 0.028, 0.906
 0.029, 0.903
 0.030, 0.901
 0.031, 0.899
 0.032, 0.899
 0.033, 0.897
 0.034, 0.894
 0.035, 0.892
 0.036, 0.889
 0.037, 0.886
 0.038, 0.883
 0.039, 0.880
 0.040, 0.877
 0.041, 0.873
 0.042, 0.870
 0.043, 0.866
 0.044, 0.863
 0.045, 0.860
 0.045, 0.855
 0.046, 0.853
 0.047, 0.850
 0.048, 0.845
 0.049, 0.842
 0.050, 0.838
 0.051, 0.834
 0.052, 0.833
 0.053, 0.831
 0.054, 0.829
 0.055, 0.828
 0.056, 0.826
 0.057, 0.823
 0.058, 0.820
 0.059, 0.816
 0.060, 0.814
 0.061, 0.812
 0.062, 0.809
 0.063, 0.806
 0.064, 0.804
 0.065, 0.802
 0.066, 0.800
 0.067, 0.799
 0.068, 0.796
 0.069, 0.792
 0.070, 0.789
 0.071, 0.786
 0.072, 0.783
 0.073, 0.779
 0.074, 0.776
 0.075, 0.774
 0.076, 0.771
 0.076, 0.768
 0.077, 0.764
 0.078, 0.760
 0.079, 0.756
 0.080, 0.753
 0.081, 0.752
 0.082, 0.751
 0.083, 0.748
 0.084, 0.746
 0.085, 0.745
 0.086, 0.741
 0.087, 0.737
 0.088, 0.733
 0.089, 0.729
 0.090, 0.725
 0.091, 0.722
 0.092, 0.718
 0.093, 0.715
 0.094, 0.712
 0.095, 0.710
 0.096, 0.707
 0.097, 0.705
 0.098, 0.703
 0.099, 0.700
 0.100, 0.697
 0.101, 0.696
 0.102, 0.692
 0.103, 0.689
 0.104, 0.685
 0.105, 0.683
 0.106, 0.681
 0.106, 0.680
 0.107, 0.678
 0.108, 0.675
 0.109, 0.672
 0.110, 0.670
 0.111, 0.668
 0.112, 0.667
 0.113, 0.663
 0.114, 0.660
 0.115, 0.658
 0.116, 0.655
 0.117, 0.653
 0.118, 0.650
 0.119, 0.647
 0.120, 0.643
 0.121, 0.642
 0.122, 0.641
 0.123, 0.638
 0.124, 0.636
 0.125, 0.633
 0.126, 0.631
 0.127, 0.630
 0.128, 0.629
 0.129, 0.625
 0.130, 0.623
 0.131, 0.621
 0.132, 0.618
 0.133, 0.617
 0.134, 0.612
 0.135, 0.608
 0.136, 0.605
 0.136, 0.602
 0.137, 0.600
 0.138, 0.596
 0.139, 0.592
 0.140, 0.588
 0.141, 0.584
 0.142, 0.580
 0.143, 0.578
 0.144, 0.577
 0.145, 0.573
 0.146, 0.570
 0.147, 0.567
 0.148, 0.563
 0.149, 0.560
 0.150, 0.558
 0.151, 0.555
 0.152, 0.552
 0.153, 0.549
 0.154, 0.547
 0.155, 0.543
 0.156, 0.539
 0.157, 0.536
 0.158, 0.534
 0.159, 0.532
 0.160, 0.529
 0.161, 0.526
 0.162, 0.523
 0.163, 0.522
 0.164, 0.521
 0.165, 0.519
 0.166, 0.515
 0.167, 0.513
 0.167, 0.510
 0.168, 0.506
 0.169, 0.503
 0.170, 0.499
 0.171, 0.495
 0.172, 0.493
 0.173, 0.489
 0.174, 0.485
 0.175, 0.483
 0.176, 0.480
 0.177, 0.477
 0.178, 0.473
 0.179, 0.471
 0.180, 0.469
 0.181, 0.468
 0.182, 0.466
 0.183, 0.463
 0.184, 0.461
 0.185, 0.458
 0.186, 0.456
 0.187, 0.453
 0.188, 0.450
 0.189, 0.446
 0.190, 0.443
 0.191, 0.439
 0.192, 0.436
 0.193, 0.432
 0.194, 0.427
 0.195, 0.425
 0.196, 0.422
 0.197, 0.419
 0.197, 0.415
 0.198, 0.412
 0.199, 0.408
 0.200, 0.405
 0.201, 0.402
 0.202, 0.398
 0.203, 0.394
 0.204, 0.393
 0.205, 0.390
 0.206, 0.386
 0.207, 0.385
 0.208, 0.384
 0.209, 0.382
 0.210, 0.381
 0.211, 0.377
 0.212, 0.373
 0.213, 0.370
 0.214, 0.367
 0.215, 0.364
 0.216, 0.361
 0.217, 0.359
 0.218, 0.358
 0.219, 0.356
 0.220, 0.351
 0.221, 0.348
 0.222, 0.345
 0.223, 0.343
 0.224, 0.341
 0.225, 0.340
 0.226, 0.336
 0.227, 0.334
 0.227, 0.332
 0.228, 0.329
 0.229, 0.326
 0.230, 0.323
 0.231, 0.322
 0.232, 0.318
 0.233, 0.316
 0.234, 0.314
 0.235, 0.313
 0.236, 0.311
 0.237, 0.309
 0.238, 0.307
 0.239, 0.303
 0.240, 0.299
 0.241, 0.296
 0.242, 0.293
 0.243, 0.292
 0.244, 0.290
 0.245, 0.287
 0.246, 0.285
 0.247, 0.283
 0.248, 0.282
 0.249, 0.280
 0.250, 0.278
 0.251, 0.277
 0.252, 0.274
 0.253, 0.273
 0.254, 0.271
 0.255, 0.267
 0.256, 0.263
 0.257, 0.261
 0.258, 0.259
 0.258, 0.256
 0.259, 0.252
 0.260, 0.249
 0.261, 0.245
 0.262, 0.243
 0.263, 0.239
 0.264, 0.238
 0.265, 0.237
 0.266, 0.235
 0.267, 0.234
 0.268, 0.232
 0.269, 0.231
 0.270, 0.229
 0.271, 0.228
 0.272, 0.227
 0.273, 0.226
 0.274, 0.222
 0.275, 0.219
 0.276, 0.219
 0.277, 0.218
 0.278, 0.215
 0.279, 0.211
 0.280, 0.209
 0.281, 0.206
 0.282, 0.202
 0.283, 0.200
 0.284, 0.200
 0.285, 0.199
 0.286, 0.197
 0.287, 0.195
 0.288, 0.191
 0.288, 0.190
 0.289, 0.188
 0.290, 0.187
 0.291, 0.185
 0.292, 0.184
 0.293, 0.183
 0.294, 0.182
 0.295, 0.182
 0.296, 0.181
 0.297, 0.179
 0.298, 0.177
 0.299, 0.176
 0.300, 0.175
 0.301, 0.174
 0.302, 0.173
 0.303, 0.172
 0.304, 0.171
 0.305, 0.170
 0.306, 0.169
 0.307, 0.167
 0.308, 0.166
 0.309, 0.165
 0.310, 0.163
 0.311, 0.159
 0.312, 0.155
 0.313, 0.153
 0.314, 0.148
 0.315, 0.145
 0.316, 0.143
 0.317, 0.140
 0.318, 0.136
 0.318, 0.133
 0.319, 0.132
 0.320, 0.128
 0.321, 0.126
 0.322, 0.124
 0.323, 0.123
 0.324, 0.122
 0.325, 0.120
 0.326, 0.118
 0.327, 0.114
 0.328, 0.112
 0.329, 0.111
 0.330, 0.110
 0.331, 0.108
 0.332, 0.106
 0.333, 0.104
 0.334, 0.099
 0.335, 0.098
 0.336, 0.097
 0.337, 0.096
 0.338, 0.094
 0.339, 0.093
 0.340, 0.092
 0.341, 0.090
 0.342, 0.089
 0.343, 0.088
 0.344, 0.087
 0.345, 0.084
 0.346, 0.083
 0.347, 0.082
 0.348, 0.081
 0.348, 0.080
 0.349, 0.078
 0.350, 0.077
 0.351, 0.075
 0.352, 0.073
 0.353, 0.071
 0.354, 0.067
 0.355, 0.066
 0.356, 0.065
 0.357, 0.064
 0.358, 0.063
 0.359, 0.062
 0.360, 0.060
 0.361, 0.057
 0.362, 0.055
 0.363, 0.053
 0.364, 0.052
 0.365, 0.050
 0.366, 0.048
 0.367, 0.043
 0.368, 0.042
 0.369, 0.038
 0.370, 0.036
 0.371, 0.035
 0.372, 0.034
 0.373, 0.034
 0.374, 0.032
 0.375, 0.029
 0.376, 0.028
 0.377, 0.026
 0.378, 0.024
 0.379, 0.023
 0.379, 0.019
 0.380, 0.016
 0.381, 0.015
 0.382, 0.012
 0.383, 0.011
 0.384, 0.010
 0.385, 0.009
 0.386, 0.007
 0.387, 0.005
 0.388, 0.003
 0.389, 0.002
 0.390, 0.001
 0.391, 0.000
 0.392, 0.000
 0.393, 0.000
 0.394, 0.000
 0.395, 0.000
 0.396, 0.000
 0.397, 0.000
 0.398, 0.000
 0.399, 0.000
 0.400, 0.000
 0.401, 0.000
 0.402, 0.000
 0.403, 0.000
 0.404, 0.000
 0.405, 0.000
 0.406, 0.000
 0.407, 0.000
 0.408, 0.000
 0.409, 0.000
 0.409, 0.000
 0.410, 0.000
 0.411, 0.000
 0.412, 0.000
 0.413, 0.000
 0.414, 0.000
 0.415, 0.000
 0.416, 0.000
 0.417, 0.000
 0.418, 0.000
 0.419, 0.000
 0.420, 0.000
 0.421, 0.000
 0.422, 0.000
 0.423, 0.000
 0.424, 0.000
 0.425, 0.000
 0.426, 0.000
 0.427, 0.000
 0.428, 0.000
 0.429, 0.000
 0.430, 0.000
 0.431, 0.000
 0.432, 0.000
 0.433, 0.000
 0.434, 0.000
 0.435, 0.000
 0.436, 0.000
 0.437, 0.000
 0.438, 0.000
 0.439, 0.000
 0.439, 0.000
 0.440, 0.000
 0.441, 0.000
 0.442, 0.000
 0.443, 0.000
 0.444, 0.000
 0.445, 0.000
 0.446, 0.000
 0.447, 0.000
 0.448, 0.000
 0.449, 0.000
 0.450, 0.000
 0.451, 0.000
 0.452, 0.000
 0.453, 0.000
 0.454, 0.000
 0.455, 0.000
 0.456, 0.000
 0.457, 0.000
 0.458, 0.000
 0.459, 0.000
 0.460, 0.000
 0.461, 0.000
 0.462, 0.000
 0.463, 0.000
 0.464, 0.000
 0.465, 0.000
 0.466, 0.000
 0.467, 0.000
 0.468, 0.000
 0.469, 0.000
 0.470, 0.000
 0.470, 0.000
 0.471, 0.000
 0.472, 0.000
 0.473, 0.000
 0.474, 0.000
 0.475, 0.000
 0.476, 0.000
 0.477, 0.000
 0.478, 0.000
 0.479, 0.000
 0.480, 0.000
 0.481, 0.000
 0.482, 0.000
 0.483, 0.000
 0.484, 0.000
 0.485, 0.000
 0.486, 0.000
 0.487, 0.000
 0.488, 0.000
 0.489, 0.000
 0.490, 0.000
 0.491, 0.000
 0.492, 0.000
 0.493, 0.000
 0.494, 0.000
 0.495, 0.000
 0.496, 0.000
 0.497, 0.000
 0.498, 0.000
 0.499, 0.000
 0.500, 0.000
 0.500, 0.000
 0.501, 0.000
 0.502, 0.000
 0.503, 0.000
 0.504, 0.000
 0.505, 0.000
 0.506, 0.000
 0.507, 0.000
 0.508, 0.000
 0.509, 0.000
 0.510, 0.000
 0.511, 0.000
 0.512, 0.000
 0.513, 0.000
 0.514, 0.000
 0.515, 0.000
 0.516, 0.000
 0.517, 0.000
 0.518, 0.000
 0.519, 0.000
 0.520, 0.000
 0.521, 0.000
 0.522, 0.000
 0.523, 0.000
 0.524, 0.000
 0.525, 0.000
 0.526, 0.000
 0.527, 0.000
 0.528, 0.000
 0.529, 0.000
 0.530, 0.000
 0.530, 0.000
 0.531, 0.000
 0.532, 0.000
 0.533, 0.000
 0.534, 0.000
 0.535, 0.000
 0.536, 0.000
 0.537, 0.000
 0.538, 0.000
 0.539, 0.000
 0.540, 0.000
 0.541, 0.000
 0.542, 0.000
 0.543, 0.000
 0.544, 0.000
 0.545, 0.000
 0.546, 0.000
 0.547, 0.000
 0.548, 0.000
 0.549, 0.000
 0.550, 0.000
 0.551, 0.000
 0.552, 0.000
 0.553, 0.000
 0.554, 0.000
 0.555, 0.000
 0.556, 0.000
 0.557, 0.000
 0.558, 0.000
 0.559, 0.000
 0.560, 0.000
 0.561, 0.000
 0.561, 0.000
 0.562, 0.000
 0.563, 0.000
 0.564, 0.000
 0.565, 0.000
 0.566, 0.000
 0.567, 0.000
 0.568, 0.000
 0.569, 0.000
 0.570, 0.000
 0.571, 0.000
 0.572, 0.000
 0.573, 0.000
 0.574, 0.000
 0.575, 0.000
 0.576, 0.000
 0.577, 0.000
 0.578, 0.000
 0.579, 0.000
 0.580, 0.000
 0.581, 0.000
 0.582, 0.000
 0.583, 0.000
 0.584, 0.000
 0.585, 0.000
 0.586, 0.000
 0.587, 0.000
 0.588, 0.000
 0.589, 0.000
 0.590, 0.000
 0.591, 0.000
 0.591, 0.000
 0.592, 0.000
 0.593, 0.000
 0.594, 0.000
 0.595, 0.000
 0.596, 0.000
 0.597, 0.000
 0.598, 0.000
 0.599, 0.000
 0.600, 0.000
 0.601, 0.000
 0.602, 0.000
 0.603, 0.000
 0.604, 0.000
 0.605, 0.000
 0.606, 0.000
 0.607, 0.000
 0.608, 0.000
 0.609, 0.000
 0.610, 0.000
 0.611, 0.000
 0.612, 0.000
 0.613, 0.000
 0.614, 0.000
 0.615, 0.000
 0.616, 0.000
 0.617, 0.000
 0.618, 0.000
 0.619, 0.000
 0.620, 0.000
 0.621, 0.000
 0.621, 0.000
 0.622, 0.000
 0.623, 0.000
 0.624, 0.000
 0.625, 0.000
 0.626, 0.000
 0.627, 0.000
 0.628, 0.000
 0.629, 0.000
 0.630, 0.000
 0.631, 0.000
 0.632, 0.000
 0.633, 0.000
 0.634, 0.000
 0.635, 0.000
 0.636, 0.000
 0.637, 0.000
 0.638, 0.000
 0.639, 0.000
 0.640, 0.000
 0.641, 0.000
 0.642, 0.000
 0.643, 0.000
 0.644, 0.000
 0.645, 0.000
 0.646, 0.000
 0.647, 0.000
 0.648, 0.000
 0.649, 0.000
 0.650, 0.000
 0.651, 0.000
 0.652, 0.000
 0.652, 0.000
 0.653, 0.000
 0.654, 0.000
 0.655, 0.000
 0.656, 0.000
 0.657, 0.000
 0.658, 0.000
 0.659, 0.000
 0.660, 0.000
 0.661, 0.000
 0.662, 0.000
 0.663, 0.000
 0.664, 0.000
 0.665, 0.000
 0.666, 0.000
 0.667, 0.000
 0.668, 0.000
 0.669, 0.000
 0.670, 0.000
 0.671, 0.000
 0.672, 0.000
 0.673, 0.000
 0.674, 0.000
 0.675, 0.000
 0.676, 0.000
 0.677, 0.000
 0.678, 0.000
 0.679, 0.000
 0.680, 0.000
 0.681, 0.000
 0.682, 0.000
 0.682, 0.000
 0.683, 0.000
 0.684, 0.000
 0.685, 0.000
 0.686, 0.000
 0.687, 0.000
 0.688, 0.000
 0.689, 0.000
 0.690, 0.000
 0.691, 0.000
 0.692, 0.000
 0.693, 0.000
 0.694, 0.000
 0.695, 0.000
 0.696, 0.000
 0.697, 0.000
 0.698, 0.000
 0.699, 0.000
 0.700, 0.000
 0.701, 0.000
 0.702, 0.000
 0.703, 0.000
 0.704, 0.000
 0.705, 0.000
 0.706, 0.000
 0.707, 0.000
 0.708, 0.000
 0.709, 0.000
 0.710, 0.000
 0.711, 0.000
 0.712, 0.000
 0.712, 0.000
 0.713, 0.000
 0.714, 0.000
 0.715, 0.000
 0.716, 0.000
 0.717, 0.000
 0.718, 0.000
 0.719, 0.000
 0.720, 0.000
 0.721, 0.000
 0.722, 0.000
 0.723, 0.000
 0.724, 0.000
 0.725, 0.000
 0.726, 0.000
 0.727, 0.000
 0.728, 0.000
 0.729, 0.000
 0.730, 0.000
 0.731, 0.000
 0.732, 0.000
 0.733, 0.000
 0.734, 0.000
 0.735, 0.000
 0.736, 0.000
 0.737, 0.000
 0.738, 0.000
 0.739, 0.000
 0.740, 0.000
 0.741, 0.000
 0.742, 0.000
 0.742, 0.000
 0.743, 0.000
 0.744, 0.000
 0.745, 0.000
 0.746, 0.000
 0.747, 0.000
 0.748, 0.000
 0.749, 0.000
 0.750, 0.000
 0.751, 0.000
 0.752, 0.000
 0.753, 0.000
 0.754, 0.000
 0.755, 0.000
 0.756, 0.000
 0.757, 0.000
 0.758, 0.000
 0.759, 0.000
 0.760, 0.000
 0.761, 0.000
 0.762, 0.000
 0.763, 0.000
 0.764, 0.000
 0.765, 0.000
 0.766, 0.000
 0.767, 0.000
 0.768, 0.000
 0.769, 0.000
 0.770, 0.000
 0.771, 0.000
 0.772, 0.000
 0.773, 0.000
 0.773, 0.000
 0.774, 0.000
 0.775, 0.000
 0.776, 0.000
 0.777, 0.000
 0.778, 0.000
 0.779, 0.000
 0.780, 0.000
 0.781, 0.000
 0.782, 0.000
 0.783, 0.000
 0.784, 0.000
 0.785, 0.000
 0.786, 0.000
 0.787, 0.000
 0.788, 0.000
 0.789, 0.000
 0.790, 0.000
 0.791, 0.000
 0.792, 0.000
 0.793, 0.000
 0.794, 0.000
 0.795, 0.000
 0.796, 0.000
 0.797, 0.000
 0.798, 0.000
 0.799, 0.000
 0.800, 0.000
 0.801, 0.000
 0.802, 0.000
 0.803, 0.000
 0.803, 0.000
 0.804, 0.000
 0.805, 0.000
 0.806, 0.000
 0.807, 0.000
 0.808, 0.000
 0.809, 0.000
 0.810, 0.000
 0.811, 0.000
 0.812, 0.000
 0.813, 0.000
 0.814, 0.000
 0.815, 0.000
 0.816, 0.000
 0.817, 0.000
 0.818, 0.000
 0.819, 0.000
 0.820, 0.000
 0.821, 0.000
 0.822, 0.000
 0.823, 0.000
 0.824, 0.000
 0.825, 0.000
 0.826, 0.000
 0.827, 0.000
 0.828, 0.000
 0.829, 0.000
 0.830, 0.000
 0.831, 0.000
 0.832, 0.000
 0.833, 0.000
 0.833, 0.000
 0.834, 0.000
 0.835, 0.000
 0.836, 0.000
 0.837, 0.000
 0.838, 0.000
 0.839, 0.000
 0.840, 0.000
 0.841, 0.000
 0.842, 0.000
 0.843, 0.000
 0.844, 0.000
 0.845, 0.000
 0.846, 0.000
 0.847, 0.000
 0.848, 0.000
 0.849, 0.000
 0.850, 0.000
 0.851, 0.000
 0.852, 0.000
 0.853, 0.000
 0.854, 0.000
 0.855, 0.000
 0.856, 0.000
 0.857, 0.000
 0.858, 0.000
 0.859, 0.000
 0.860, 0.000
 0.861, 0.000
 0.862, 0.000
 0.863, 0.000
 0.864, 0.000
 0.864, 0.000
 0.865, 0.000
 0.866, 0.000
 0.867, 0.000
 0.868, 0.000
 0.869, 0.000
 0.870, 0.000
 0.871, 0.000
 0.872, 0.000
 0.873, 0.000
 0.874, 0.000
 0.875, 0.000
 0.876, 0.000
 0.877, 0.000
 0.878, 0.000
 0.879, 0.000
 0.880, 0.000
 0.881, 0.000
 0.882, 0.000
 0.883, 0.000
 0.884, 0.000
 0.885, 0.000
 0.886, 0.000
 0.887, 0.000
 0.888, 0.000
 0.889, 0.000
 0.890, 0.000
 0.891, 0.000
 0.892, 0.000
 0.893, 0.000
 0.894, 0.000
 0.894, 0.000
 0.895, 0.000
 0.896, 0.000
 0.897, 0.000
 0.898, 0.000
 0.899, 0.000
 0.900, 0.000
 0.901, 0.000
 0.902, 0.000
 0.903, 0.000
 0.904, 0.000
 0.905, 0.000
 0.906, 0.000
 0.907, 0.000
 0.908, 0.000
 0.909, 0.000
 0.910, 0.000
 0.911, 0.000
 0.912, 0.000
 0.913, 0.000
 0.914, 0.000
 0.915, 0.000
 0.916, 0.000
 0.917, 0.000
 0.918, 0.000
 0.919, 0.000
 0.920, 0.000
 0.921, 0.000
 0.922, 0.000
 0.923, 0.000
 0.924, 0.000
 0.924, 0.000
 0.925, 0.000
 0.926, 0.000
 0.927, 0.000
 0.928, 0.000
 0.929, 0.000
 0.930, 0.000
 0.931, 0.000
 0.932, 0.000
 0.933, 0.000
 0.934, 0.000
 0.935, 0.000
 0.936, 0.000
 0.937, 0.000
 0.938, 0.000
 0.939, 0.000
 0.940, 0.000
 0.941, 0.000
 0.942, 0.000
 0.943, 0.000
 0.944, 0.000
 0.945, 0.000
 0.946, 0.000
 0.947, 0.000
 0.948, 0.000
 0.949, 0.000
 0.950, 0.000
 0.951, 0.000
 0.952, 0.000
 0.953, 0.000
 0.954, 0.000
 0.955, 0.000
 0.955, 0.000
 0.956, 0.000
 0.957, 0.000
 0.958, 0.000
 0.959, 0.000
 0.960, 0.000
 0.961, 0.000
 0.962, 0.000
 0.963, 0.000
 0.964, 0.000
 0.965, 0.000
 0.966, 0.000
 0.967, 0.000
 0.968, 0.000
 0.969, 0.000
 0.970, 0.000
 0.971, 0.000
 0.972, 0.000
 0.973, 0.000
 0.974, 0.000
 0.975, 0.000
 0.976, 0.000
 0.977, 0.000
 0.978, 0.000
 0.979, 0.000
 0.980, 0.000
 0.981, 0.000
 0.982, 0.000
 0.983, 0.000
 0.984, 0.000
 0.985, 0.000
 0.985, 0.000
 0.986, 0.000
 0.987, 0.000
 0.988, 0.000
 0.989, 0.000
 0.990, 0.000
 0.991, 0.000
 0.992, 0.000
 0.993, 0.000
 0.994, 0.000
 0.995, 0.000
 0.996, 0.000
 0.997, 0.000
 0.998, 0.000
 0.999, 0.000
 1.000, 0.000


==> figures/mesh_update/52760/volume.csv <==
NORMALIZED_TIME, VOLUME_PERCENT_ERROR
 0.000,35.232
 0.001,34.778
 0.002,34.450
 0.003,34.259
 0.004,34.128
 0.005,34.177
 0.006,34.306
 0.007,34.312
 0.008,34.321
 0.009,34.125
 0.010,34.055
 0.011,33.810
 0.012,33.636
 0.013,33.425
 0.014,33.407
 0.015,33.372
 0.015,33.358
 0.016,33.319
 0.017,33.296
 0.018,33.269
 0.019,33.214
 0.020,33.048
 0.021,32.991
 0.022,32.928
 0.023,32.856
 0.024,32.722
 0.025,32.515
 0.026,32.395
 0.027,32.302
 0.028,32.133
 0.029,32.075
 0.030,32.081
 0.031,32.136
 0.032,32.101
 0.033,31.989
 0.034,31.804
 0.035,31.695
 0.036,31.562
 0.037,31.445
 0.038,31.326
 0.039,31.195
 0.040,31.049
 0.041,30.919
 0.042,30.811
 0.043,30.694
 0.044,30.589
 0.045,30.466
 0.045,30.216
 0.046,30.097
 0.047,29.985
 0.048,29.793
 0.049,29.550
 0.050,29.355
 0.051,29.168
 0.052,29.121
 0.053,29.004
 0.054,28.893
 0.055,28.854
 0.056,28.776
 0.057,28.690
 0.058,28.615
 0.059,28.549
 0.060,28.479
 0.061,28.406
 0.062,28.324
 0.063,28.228
 0.064,28.138
 0.065,28.067
 0.066,27.990
 0.067,27.956
 0.068,27.858
 0.069,27.770
 0.070,27.744
 0.071,27.732
 0.072,27.676
 0.073,27.601
 0.074,27.539
 0.075,27.518
 0.076,27.500
 0.076,27.434
 0.077,27.327
 0.078,27.151
 0.079,26.903
 0.080,26.712
 0.081,26.635
 0.082,26.512
 0.083,26.382
 0.084,26.259
 0.085,26.198
 0.086,26.025
 0.087,25.839
 0.088,25.678
 0.089,25.531
 0.090,25.349
 0.091,25.288
 0.092,25.221
 0.093,25.153
 0.094,25.098
 0.095,25.051
 0.096,24.979
 0.097,24.943
 0.098,24.863
 0.099,24.777
 0.100,24.686
 0.101,24.647
 0.102,24.520
 0.103,24.418
 0.104,24.227
 0.105,24.193
 0.106,24.112
 0.106,24.064
 0.107,23.973
 0.108,23.897
 0.109,23.830
 0.110,23.784
 0.111,23.726
 0.112,23.689
 0.113,23.567
 0.114,23.433
 0.115,23.277
 0.116,23.095
 0.117,22.978
 0.118,22.783
 0.119,22.607
 0.120,22.400
 0.121,22.310
 0.122,22.268
 0.123,22.122
 0.124,22.030
 0.125,21.837
 0.126,21.743
 0.127,21.680
 0.128,21.637
 0.129,21.490
 0.130,21.424
 0.131,21.347
 0.132,21.278
 0.133,21.225
 0.134,21.060
 0.135,20.883
 0.136,20.758
 0.136,20.572
 0.137,20.477
 0.138,20.347
 0.139,20.254
 0.140,20.141
 0.141,20.012
 0.142,19.889
 0.143,19.821
 0.144,19.746
 0.145,19.607
 0.146,19.520
 0.147,19.364
 0.148,19.236
 0.149,19.120
 0.150,19.074
 0.151,18.950
 0.152,18.834
 0.153,18.701
 0.154,18.625
 0.155,18.511
 0.156,18.381
 0.157,18.274
 0.158,18.209
 0.159,18.061
 0.160,17.934
 0.161,17.788
 0.162,17.660
 0.163,17.627
 0.164,17.573
 0.165,17.459
 0.166,17.305
 0.167,17.211
 0.167,17.087
 0.168,16.948
 0.169,16.869
 0.170,16.773
 0.171,16.659
 0.172,16.565
 0.173,16.435
 0.174,16.314
 0.175,16.241
 0.176,16.119
 0.177,15.924
 0.178,15.702
 0.179,15.640
 0.180,15.578
 0.181,15.532
 0.182,15.490
 0.183,15.407
 0.184,15.358
 0.185,15.300
 0.186,15.271
 0.187,15.210
 0.188,15.139
 0.189,15.029
 0.190,14.962
 0.191,14.855
 0.192,14.785
 0.193,14.680
 0.194,14.567
 0.195,14.491
 0.196,14.315
 0.197,14.036
 0.197,13.820
 0.198,13.703
 0.199,13.565
 0.200,13.474
 0.201,13.403
 0.202,13.361
 0.203,13.271
 0.204,13.260
 0.205,13.228
 0.206,13.223
 0.207,13.160
 0.208,13.073
 0.209,12.943
 0.210,12.862
 0.211,12.702
 0.212,12.575
 0.213,12.446
 0.214,12.287
 0.215,12.091
 0.216,12.013
 0.217,11.952
 0.218,11.923
 0.219,11.888
 0.220,11.823
 0.221,11.757
 0.222,11.677
 0.223,11.588
 0.224,11.511
 0.225,11.444
 0.226,11.229
 0.227,11.164
 0.227,11.077
 0.228,11.027
 0.229,10.925
 0.230,10.773
 0.231,10.685
 0.232,10.380
 0.233,10.255
 0.234,10.175
 0.235,10.132
 0.236,10.022
 0.237, 9.950
 0.238, 9.935
 0.239, 9.876
 0.240, 9.769
 0.241, 9.756
 0.242, 9.707
 0.243, 9.687
 0.244, 9.673
 0.245, 9.569
 0.246, 9.522
 0.247, 9.499
 0.248, 9.408
 0.249, 9.265
 0.250, 9.127
 0.251, 9.064
 0.252, 8.933
 0.253, 8.823
 0.254, 8.691
 0.255, 8.508
 0.256, 8.366
 0.257, 8.269
 0.258, 8.204
 0.258, 8.152
 0.259, 8.085
 0.260, 8.025
 0.261, 7.985
 0.262, 7.954
 0.263, 7.815
 0.264, 7.755
 0.265, 7.689
 0.266, 7.641
 0.267, 7.606
 0.268, 7.557
 0.269, 7.511
 0.270, 7.477
 0.271, 7.468
 0.272, 7.440
 0.273, 7.405
 0.274, 7.287
 0.275, 7.160
 0.276, 7.095
 0.277, 7.050
 0.278, 6.970
 0.279, 6.862
 0.280, 6.815
 0.281, 6.757
 0.282, 6.625
 0.283, 6.488
 0.284, 6.457
 0.285, 6.425
 0.286, 6.380
 0.287, 6.298
 0.288, 6.210
 0.288, 6.218
 0.289, 6.195
 0.290, 6.166
 0.291, 6.086
 0.292, 6.052
 0.293, 6.011
 0.294, 5.971
 0.295, 5.955
 0.296, 5.967
 0.297, 5.882
 0.298, 5.733
 0.299, 5.620
 0.300, 5.549
 0.301, 5.492
 0.302, 5.445
 0.303, 5.428
 0.304, 5.414
 0.305, 5.360
 0.306, 5.311
 0.307, 5.250
 0.308, 5.191
 0.309, 5.159
 0.310, 5.090
 0.311, 4.918
 0.312, 4.733
 0.313, 4.628
 0.314, 4.471
 0.315, 4.367
 0.316, 4.327
 0.317, 4.210
 0.318, 4.097
 0.318, 4.003
 0.319, 3.968
 0.320, 3.846
 0.321, 3.750
 0.322, 3.675
 0.323, 3.645
 0.324, 3.610
 0.325, 3.558
 0.326, 3.505
 0.327, 3.433
 0.328, 3.398
 0.329, 3.374
 0.330, 3.349
 0.331, 3.314
 0.332, 3.252
 0.333, 3.108
 0.334, 2.886
 0.335, 2.860
 0.336, 2.808
 0.337, 2.758
 0.338, 2.660
 0.339, 2.601
 0.340, 2.573
 0.341, 2.518
 0.342, 2.472
 0.343, 2.420
 0.344, 2.403
 0.345, 2.282
 0.346, 2.235
 0.347, 2.201
 0.348, 2.139
 0.348, 2.103
 0.349, 2.026
 0.350, 1.985
 0.351, 1.897
 0.352, 1.828
 0.353, 1.704
 0.354, 1.545
 0.355, 1.536
 0.356, 1.505
 0.357, 1.466
 0.358, 1.444
 0.359, 1.399
 0.360, 1.295
 0.361, 1.190
 0.362, 1.103
 0.363, 1.045
 0.364, 0.994
 0.365, 0.922
 0.366, 0.804
 0.367, 0.570
 0.368, 0.524
 0.369, 0.376
 0.370, 0.310
 0.371, 0.271
 0.372, 0.238
 0.373, 0.214
 0.374, 0.106
 0.375,-0.021
 0.376,-0.061
 0.377,-0.106
 0.378,-0.167
 0.379,-0.196
 0.379,-0.274
 0.380,-0.351
 0.381,-0.409
 0.382,-0.460
 0.383,-0.470
 0.384,-0.509
 0.385,-0.525
 0.386,-0.597
 0.387,-0.669
 0.388,-0.725
 0.389,-0.764
 0.390,-0.789
 0.391,-0.846
 0.392,-0.845
 0.393,-0.826
 0.394,-0.806
 0.395,-0.804
 0.396,-0.795
 0.397,-0.795
 0.398,-0.831
 0.399,-0.835
 0.400,-0.844
 0.401,-0.862
 0.402,-0.862
 0.403,-0.856
 0.404,-0.862
 0.405,-0.872
 0.406,-0.869
 0.407,-0.861
 0.408,-0.880
 0.409,-0.881
 0.409,-0.875
 0.410,-0.858
 0.411,-0.866
 0.412,-0.875
 0.413,-0.853
 0.414,-0.849
 0.415,-0.848
 0.416,-0.850
 0.417,-0.861
 0.418,-0.871
 0.419,-0.868
 0.420,-0.877
 0.421,-0.881
 0.422,-0.877
 0.423,-0.864
 0.424,-0.882
 0.425,-0.875
 0.426,-0.878
 0.427,-0.884
 0.428,-0.881
 0.429,-0.862
 0.430,-0.851
 0.431,-0.822
 0.432,-0.822
 0.433,-0.829
 0.434,-0.832
 0.435,-0.833
 0.436,-0.832
 0.437,-0.827
 0.438,-0.824
 0.439,-0.835
 0.439,-0.834
 0.440,-0.837
 0.441,-0.829
 0.442,-0.838
 0.443,-0.844
 0.444,-0.853
 0.445,-0.850
 0.446,-0.832
 0.447,-0.824
 0.448,-0.830
 0.449,-0.824
 0.450,-0.832
 0.451,-0.826
 0.452,-0.829
 0.453,-0.831
 0.454,-0.837
 0.455,-0.835
 0.456,-0.827
 0.457,-0.830
 0.458,-0.833
 0.459,-0.835
 0.460,-0.840
 0.461,-0.828
 0.462,-0.837
 0.463,-0.836
 0.464,-0.846
 0.465,-0.834
 0.466,-0.837
 0.467,-0.843
 0.468,-0.841
 0.469,-0.829
 0.470,-0.821
 0.470,-0.818
 0.471,-0.819
 0.472,-0.821
 0.473,-0.815
 0.474,-0.812
 0.475,-0.816
 0.476,-0.804
 0.477,-0.785
 0.478,-0.770
 0.479,-0.763
 0.480,-0.769
 0.481,-0.769
 0.482,-0.778
 0.483,-0.775
 0.484,-0.774
 0.485,-0.780
 0.486,-0.777
 0.487,-0.765
 0.488,-0.762
 0.489,-0.749
 0.490,-0.744
 0.491,-0.745
 0.492,-0.751
 0.493,-0.744
 0.494,-0.754
 0.495,-0.760
 0.496,-0.744
 0.497,-0.743
 0.498,-0.737
 0.499,-0.737
 0.500,-0.734
 0.500,-0.741
 0.501,-0.741
 0.502,-0.746
 0.503,-0.744
 0.504,-0.741
 0.505,-0.744
 0.506,-0.747
 0.507,-0.740
 0.508,-0.743
 0.509,-0.748
 0.510,-0.754
 0.511,-0.749
 0.512,-0.749
 0.513,-0.748
 0.514,-0.758
 0.515,-0.754
 0.516,-0.752
 0.517,-0.739
 0.518,-0.745
 0.519,-0.744
 0.520,-0.746
 0.521,-0.743
 0.522,-0.738
 0.523,-0.741
 0.524,-0.756
 0.525,-0.760
 0.526,-0.767
 0.527,-0.770
 0.528,-0.769
 0.529,-0.766
 0.530,-0.766
 0.530,-0.767
 0.531,-0.762
 0.532,-0.760
 0.533,-0.765
 0.534,-0.766
 0.535,-0.767
 0.536,-0.774
 0.537,-0.777
 0.538,-0.779
 0.539,-0.757
 0.540,-0.756
 0.541,-0.757
 0.542,-0.754
 0.543,-0.764
 0.544,-0.750
 0.545,-0.758
 0.546,-0.755
 0.547,-0.750
 0.548,-0.740
 0.549,-0.743
 0.550,-0.748
 0.551,-0.748
 0.552,-0.738
 0.553,-0.739
 0.554,-0.747
 0.555,-0.745
 0.556,-0.743
 0.557,-0.745
 0.558,-0.743
 0.559,-0.745
 0.560,-0.751
 0.561,-0.749
 0.561,-0.755
 0.562,-0.745
 0.563,-0.751
 0.564,-0.756
 0.565,-0.748
 0.566,-0.737
 0.567,-0.749
 0.568,-0.759
 0.569,-0.762
 0.570,-0.766
 0.571,-0.760
 0.572,-0.758
 0.573,-0.753
 0.574,-0.759
 0.575,-0.752
 0.576,-0.752
 0.577,-0.755
 0.578,-0.756
 0.579,-0.756
 0.580,-0.750
 0.581,-0.775
 0.582,-0.767
 0.583,-0.770
 0.584,-0.770
 0.585,-0.765
 0.586,-0.768
 0.587,-0.761
 0.588,-0.755
 0.589,-0.753
 0.590,-0.745
 0.591,-0.733
 0.591,-0.732
 0.592,-0.728
 0.593,-0.728
 0.594,-0.727
 0.595,-0.724
 0.596,-0.722
 0.597,-0.725
 0.598,-0.725
 0.599,-0.723
 0.600,-0.725
 0.601,-0.723
 0.602,-0.717
 0.603,-0.719
 0.604,-0.708
 0.605,-0.706
 0.606,-0.699
 0.607,-0.699
 0.608,-0.695
 0.609,-0.704
 0.610,-0.706
 0.611,-0.700
 0.612,-0.703
 0.613,-0.701
 0.614,-0.701
 0.615,-0.707
 0.616,-0.711
 0.617,-0.698
 0.618,-0.696
 0.619,-0.698
 0.620,-0.700
 0.621,-0.696
 0.621,-0.697
 0.622,-0.697
 0.623,-0.695
 0.624,-0.696
 0.625,-0.687
 0.626,-0.689
 0.627,-0.693
 0.628,-0.694
 0.629,-0.694
 0.630,-0.695
 0.631,-0.694
 0.632,-0.698
 0.633,-0.704
 0.634,-0.706
 0.635,-0.704
 0.636,-0.704
 0.637,-0.704
 0.638,-0.698
 0.639,-0.701
 0.640,-0.704
 0.641,-0.701
 0.642,-0.700
 0.643,-0.699
 0.644,-0.694
 0.645,-0.689
 0.646,-0.698
 0.647,-0.696
 0.648,-0.685
 0.649,-0.684
 0.650,-0.683
 0.651,-0.682
 0.652,-0.680
 0.652,-0.673
 0.653,-0.675
 0.654,-0.672
 0.655,-0.673
 0.656,-0.668
 0.657,-0.671
 0.658,-0.665
 0.659,-0.670
 0.660,-0.669
 0.661,-0.670
 0.662,-0.669
 0.663,-0.669
 0.664,-0.667
 0.665,-0.662
 0.666,-0.663
 0.667,-0.664
 0.668,-0.662
 0.669,-0.662
 0.670,-0.652
 0.671,-0.652
 0.672,-0.650
 0.673,-0.648
 0.674,-0.649
 0.675,-0.652
 0.676,-0.648
 0.677,-0.645
 0.678,-0.647
 0.679,-0.647
 0.680,-0.644
 0.681,-0.643
 0.682,-0.642
 0.682,-0.646
 0.683,-0.648
 0.684,-0.647
 0.685,-0.643
 0.686,-0.645
 0.687,-0.645
 0.688,-0.643
 0.689,-0.647
 0.690,-0.645
 0.691,-0.641
 0.692,-0.641
 0.693,-0.644
 0.694,-0.642
 0.695,-0.641
 0.696,-0.641
 0.697,-0.642
 0.698,-0.644
 0.699,-0.641
 0.700,-0.641
 0.701,-0.641
 0.702,-0.641
 0.703,-0.642
 0.704,-0.650
 0.705,-0.650
 0.706,-0.647
 0.707,-0.640
 0.708,-0.640
 0.709,-0.644
 0.710,-0.645
 0.711,-0.641
 0.712,-0.641
 0.712,-0.637
 0.713,-0.635
 0.714,-0.638
 0.715,-0.638
 0.716,-0.634
 0.717,-0.633
 0.718,-0.635
 0.719,-0.631
 0.720,-0.630
 0.721,-0.630
 0.722,-0.627
 0.723,-0.626
 0.724,-0.628
 0.725,-0.625
 0.726,-0.626
 0.727,-0.624
 0.728,-0.621
 0.729,-0.620
 0.730,-0.616
 0.731,-0.619
 0.732,-0.616
 0.733,-0.621
 0.734,-0.616
 0.735,-0.618
 0.736,-0.618
 0.737,-0.621
 0.738,-0.617
 0.739,-0.616
 0.740,-0.619
 0.741,-0.613
 0.742,-0.613
 0.742,-0.612
 0.743,-0.608
 0.744,-0.609
 0.745,-0.607
 0.746,-0.607
 0.747,-0.616
 0.748,-0.618
 0.749,-0.616
 0.750,-0.609
 0.751,-0.609
 0.752,-0.611
 0.753,-0.612
 0.754,-0.614
 0.755,-0.615
 0.756,-0.615
 0.757,-0.614
 0.758,-0.620
 0.759,-0.620
 0.760,-0.621
 0.761,-0.622
 0.762,-0.623
 0.763,-0.620
 0.764,-0.621
 0.765,-0.622
 0.766,-0.619
 0.767,-0.620
 0.768,-0.619
 0.769,-0.620
 0.770,-0.621
 0.771,-0.622
 0.772,-0.621
 0.773,-0.619
 0.773,-0.620
 0.774,-0.626
 0.775,-0.627
 0.776,-0.627
 0.777,-0.626
 0.778,-0.626
 0.779,-0.627
 0.780,-0.629
 0.781,-0.629
 0.782,-0.628
 0.783,-0.629
 0.784,-0.628
 0.785,-0.628
 0.786,-0.625
 0.787,-0.625
 0.788,-0.626
 0.789,-0.628
 0.790,-0.626
 0.791,-0.626
 0.792,-0.627
 0.793,-0.626
 0.794,-0.626
 0.795,-0.631
 0.796,-0.624
 0.797,-0.621
 0.798,-0.618
 0.799,-0.619
 0.800,-0.621
 0.801,-0.622
 0.802,-0.624
 0.803,-0.622
 0.803,-0.621
 0.804,-0.616
 0.805,-0.620
 0.806,-0.617
 0.807,-0.621
 0.808,-0.615
 0.809,-0.615
 0.810,-0.619
 0.811,-0.621
 0.812,-0.616
 0.813,-0.615
 0.814,-0.618
 0.815,-0.623
 0.816,-0.619
 0.817,-0.617
 0.818,-0.616
 0.819,-0.614
 0.820,-0.617
 0.821,-0.621
 0.822,-0.623
 0.823,-0.625
 0.824,-0.627
 0.825,-0.624
 0.826,-0.623
 0.827,-0.623
 0.828,-0.628
 0.829,-0.628
 0.830,-0.628
 0.831,-0.627
 0.832,-0.624
 0.833,-0.623
 0.833,-0.619
 0.834,-0.620
 0.835,-0.621
 0.836,-0.621
 0.837,-0.621
 0.838,-0.623
 0.839,-0.620
 0.840,-0.621
 0.841,-0.623
 0.842,-0.620
 0.843,-0.620
 0.844,-0.621
 0.845,-0.618
 0.846,-0.620
 0.847,-0.622
 0.848,-0.624
 0.849,-0.622
 0.850,-0.623
 0.851,-0.624
 0.852,-0.625
 0.853,-0.628
 0.854,-0.628
 0.855,-0.628
 0.856,-0.630
 0.857,-0.631
 0.858,-0.629
 0.859,-0.630
 0.860,-0.629
 0.861,-0.626
 0.862,-0.625
 0.863,-0.622
 0.864,-0.624
 0.864,-0.623
 0.865,-0.625
 0.866,-0.627
 0.867,-0.629
 0.868,-0.629
 0.869,-0.629
 0.870,-0.627
 0.871,-0.631
 0.872,-0.632
 0.873,-0.633
 0.874,-0.634
 0.875,-0.636
 0.876,-0.634
 0.877,-0.633
 0.878,-0.639
 0.879,-0.643
 0.880,-0.647
 0.881,-0.648
 0.882,-0.651
 0.883,-0.651
 0.884,-0.650
 0.885,-0.652
 0.886,-0.655
 0.887,-0.654
 0.888,-0.657
 0.889,-0.661
 0.890,-0.660
 0.891,-0.661
 0.892,-0.661
 0.893,-0.659
 0.894,-0.660
 0.894,-0.659
 0.895,-0.659
 0.896,-0.661
 0.897,-0.661
 0.898,-0.662
 0.899,-0.655
 0.900,-0.655
 0.901,-0.656
 0.902,-0.656
 0.903,-0.657
 0.904,-0.660
 0.905,-0.660
 0.906,-0.658
 0.907,-0.659
 0.908,-0.662
 0.909,-0.663
 0.910,-0.664
 0.911,-0.662
 0.912,-0.664
 0.913,-0.664
 0.914,-0.665
 0.915,-0.665
 0.916,-0.664
 0.917,-0.663
 0.918,-0.663
 0.919,-0.668
 0.920,-0.661
 0.921,-0.657
 0.922,-0.657
 0.923,-0.659
 0.924,-0.659
 0.924,-0.658
 0.925,-0.658
 0.926,-0.657
 0.927,-0.657
 0.928,-0.656
 0.929,-0.653
 0.930,-0.652
 0.931,-0.653
 0.932,-0.657
 0.933,-0.655
 0.934,-0.655
 0.935,-0.652
 0.936,-0.651
 0.937,-0.652
 0.938,-0.654
 0.939,-0.654
 0.940,-0.651
 0.941,-0.651
 0.942,-0.651
 0.943,-0.650
 0.944,-0.653
 0.945,-0.653
 0.946,-0.655
 0.947,-0.656
 0.948,-0.656
 0.949,-0.657
 0.950,-0.655
 0.951,-0.656
 0.952,-0.654
 0.953,-0.656
 0.954,-0.657
 0.955,-0.652
 0.955,-0.650
 0.956,-0.655
 0.957,-0.655
 0.958,-0.654
 0.959,-0.655
 0.960,-0.656
 0.961,-0.655
 0.962,-0.654
 0.963,-0.655
 0.964,-0.655
 0.965,-0.655
 0.966,-0.656
 0.967,-0.657
 0.968,-0.658
 0.969,-0.659
 0.970,-0.660
 0.971,-0.661
 0.972,-0.662
 0.973,-0.662
 0.974,-0.660
 0.975,-0.660
 0.976,-0.660
 0.977,-0.661
 0.978,-0.661
 0.979,-0.662
 0.980,-0.663
 0.981,-0.664
 0.982,-0.666
 0.983,-0.666
 0.984,-0.658
 0.985,-0.655
 0.985,-0.655
 0.986,-0.651
 0.987,-0.650
 0.988,-0.649
 0.989,-0.648
 0.990,-0.647
 0.991,-0.643
 0.992,-0.642
 0.993,-0.645
 0.994,-0.646
 0.995,-0.646
 0.996,-0.648
 0.997,-0.646
 0.998,-0.646
 0.999,-0.651
 1.000,-0.652


==> figures/mesh_update/castalia/uncertainty.csv <==
NORMALIZED_TIME, NORMALIZED_UNCERTAINTY
 0.000, 1.000
 0.000, 0.994
 0.001, 0.991
 0.001, 0.987
 0.001, 0.980
 0.002, 0.977
 0.002, 0.974
 0.002, 0.970
 0.003, 0.967
 0.003, 0.964
 0.003, 0.961
 0.004, 0.958
 0.004, 0.955
 0.004, 0.950
 0.005, 0.947
 0.005, 0.943
 0.005, 0.940
 0.006, 0.938
 0.006, 0.935
 0.006, 0.932
 0.007, 0.927
 0.007, 0.925
 0.007, 0.922
 0.008, 0.918
 0.008, 0.915
 0.008, 0.912
 0.009, 0.909
 0.009, 0.905
 0.009, 0.903
 0.010, 0.900
 0.010, 0.897
 0.010, 0.895
 0.011, 0.891
 0.011, 0.890
 0.011, 0.887
 0.012, 0.884
 0.012, 0.881
 0.012, 0.879
 0.013, 0.877
 0.013, 0.875
 0.013, 0.871
 0.014, 0.869
 0.014, 0.867
 0.015, 0.863
 0.015, 0.861
 0.015, 0.858
 0.016, 0.856
 0.016, 0.854
 0.016, 0.850
 0.017, 0.847
 0.017, 0.846
 0.017, 0.844
 0.018, 0.842
 0.018, 0.840
 0.018, 0.838
 0.019, 0.835
 0.019, 0.832
 0.019, 0.830
 0.020, 0.828
 0.020, 0.827
 0.020, 0.824
 0.021, 0.822
 0.021, 0.819
 0.021, 0.818
 0.022, 0.817
 0.022, 0.814
 0.022, 0.813
 0.023, 0.811
 0.023, 0.809
 0.023, 0.807
 0.024, 0.806
 0.024, 0.804
 0.024, 0.802
 0.025, 0.800
 0.025, 0.799
 0.025, 0.797
 0.026, 0.796
 0.026, 0.794
 0.026, 0.793
 0.027, 0.792
 0.027, 0.790
 0.027, 0.789
 0.028, 0.787
 0.028, 0.785
 0.028, 0.784
 0.029, 0.783
 0.029, 0.781
 0.029, 0.779
 0.030, 0.777
 0.030, 0.776
 0.030, 0.774
 0.031, 0.772
 0.031, 0.771
 0.031, 0.768
 0.032, 0.767
 0.032, 0.766
 0.032, 0.764
 0.033, 0.762
 0.033, 0.760
 0.033, 0.758
 0.034, 0.757
 0.034, 0.755
 0.034, 0.753
 0.035, 0.752
 0.035, 0.750
 0.035, 0.748
 0.036, 0.747
 0.036, 0.746
 0.036, 0.745
 0.037, 0.744
 0.037, 0.743
 0.037, 0.742
 0.038, 0.740
 0.038, 0.739
 0.038, 0.738
 0.039, 0.737
 0.039, 0.735
 0.039, 0.734
 0.040, 0.732
 0.040, 0.731
 0.040, 0.729
 0.041, 0.728
 0.041, 0.727
 0.042, 0.726
 0.042, 0.724
 0.042, 0.722
 0.043, 0.721
 0.043, 0.719
 0.043, 0.718
 0.044, 0.717
 0.044, 0.716
 0.044, 0.715
 0.045, 0.714
 0.045, 0.713
 0.045, 0.711
 0.046, 0.709
 0.046, 0.708
 0.046, 0.706
 0.047, 0.705
 0.047, 0.704
 0.047, 0.703
 0.048, 0.702
 0.048, 0.701
 0.048, 0.700
 0.049, 0.699
 0.049, 0.698
 0.049, 0.697
 0.050, 0.696
 0.050, 0.694
 0.050, 0.693
 0.051, 0.692
 0.051, 0.690
 0.051, 0.689
 0.052, 0.688
 0.052, 0.687
 0.052, 0.686
 0.053, 0.685
 0.053, 0.684
 0.053, 0.683
 0.054, 0.682
 0.054, 0.682
 0.054, 0.681
 0.055, 0.680
 0.055, 0.679
 0.055, 0.678
 0.056, 0.678
 0.056, 0.677
 0.056, 0.676
 0.057, 0.675
 0.057, 0.674
 0.057, 0.673
 0.058, 0.672
 0.058, 0.671
 0.058, 0.670
 0.059, 0.669
 0.059, 0.668
 0.059, 0.667
 0.060, 0.665
 0.060, 0.664
 0.060, 0.664
 0.061, 0.663
 0.061, 0.662
 0.061, 0.661
 0.062, 0.661
 0.062, 0.660
 0.062, 0.659
 0.063, 0.658
 0.063, 0.656
 0.063, 0.655
 0.064, 0.654
 0.064, 0.654
 0.064, 0.652
 0.065, 0.652
 0.065, 0.651
 0.065, 0.650
 0.066, 0.649
 0.066, 0.648
 0.066, 0.647
 0.067, 0.646
 0.067, 0.645
 0.067, 0.644
 0.068, 0.643
 0.068, 0.637
 0.069, 0.631
 0.069, 0.627
 0.069, 0.624
 0.070, 0.621
 0.070, 0.617
 0.070, 0.612
 0.071, 0.608
 0.071, 0.603
 0.071, 0.601
 0.072, 0.597
 0.072, 0.594
 0.072, 0.590
 0.073, 0.587
 0.073, 0.583
 0.073, 0.581
 0.074, 0.577
 0.074, 0.574
 0.074, 0.570
 0.075, 0.565
 0.075, 0.562
 0.075, 0.560
 0.076, 0.557
 0.076, 0.554
 0.076, 0.551
 0.077, 0.548
 0.077, 0.543
 0.077, 0.540
 0.078, 0.537
 0.078, 0.535
 0.078, 0.532
 0.079, 0.530
 0.079, 0.527
 0.079, 0.525
 0.080, 0.523
 0.080, 0.521
 0.080, 0.518
 0.081, 0.515
 0.081, 0.514
 0.081, 0.511
 0.082, 0.509
 0.082, 0.507
 0.082, 0.506
 0.083, 0.504
 0.083, 0.501
 0.083, 0.497
 0.084, 0.494
 0.084, 0.492
 0.084, 0.490
 0.085, 0.488
 0.085, 0.486
 0.085, 0.484
 0.086, 0.481
 0.086, 0.479
 0.086, 0.477
 0.087, 0.476
 0.087, 0.473
 0.087, 0.471
 0.088, 0.470
 0.088, 0.467
 0.088, 0.465
 0.089, 0.463
 0.089, 0.461
 0.089, 0.460
 0.090, 0.457
 0.090, 0.455
 0.090, 0.453
 0.091, 0.451
 0.091, 0.449
 0.091, 0.448
 0.092, 0.447
 0.092, 0.446
 0.092, 0.444
 0.093, 0.442
 0.093, 0.440
 0.093, 0.439
 0.094, 0.437
 0.094, 0.435
 0.094, 0.434
 0.095, 0.432
 0.095, 0.430
 0.096, 0.428
 0.096, 0.426
 0.096, 0.424
 0.097, 0.422
 0.097, 0.421
 0.097, 0.419
 0.098, 0.418
 0.098, 0.416
 0.098, 0.415
 0.099, 0.413
 0.099, 0.412
 0.099, 0.410
 0.100, 0.409
 0.100, 0.407
 0.100, 0.406
 0.101, 0.404
 0.101, 0.403
 0.101, 0.402
 0.102, 0.400
 0.102, 0.398
 0.102, 0.397
 0.103, 0.395
 0.103, 0.393
 0.103, 0.391
 0.104, 0.389
 0.104, 0.388
 0.104, 0.387
 0.105, 0.385
 0.105, 0.384
 0.105, 0.382
 0.106, 0.380
 0.106, 0.379
 0.106, 0.377
 0.107, 0.376
 0.107, 0.375
 0.107, 0.373
 0.108, 0.372
 0.108, 0.371
 0.108, 0.369
 0.109, 0.368
 0.109, 0.367
 0.109, 0.366
 0.110, 0.365
 0.110, 0.363
 0.110, 0.362
 0.111, 0.361
 0.111, 0.359
 0.111, 0.358
 0.112, 0.357
 0.112, 0.356
 0.112, 0.354
 0.113, 0.353
 0.113, 0.352
 0.113, 0.352
 0.114, 0.351
 0.114, 0.350
 0.114, 0.348
 0.115, 0.347
 0.115, 0.346
 0.115, 0.345
 0.116, 0.344
 0.116, 0.342
 0.116, 0.341
 0.117, 0.341
 0.117, 0.339
 0.117, 0.338
 0.118, 0.337
 0.118, 0.336
 0.118, 0.335
 0.119, 0.334
 0.119, 0.333
 0.119, 0.332
 0.120, 0.331
 0.120, 0.330
 0.120, 0.328
 0.121, 0.327
 0.121, 0.326
 0.121, 0.325
 0.122, 0.324
 0.122, 0.323
 0.123, 0.322
 0.123, 0.321
 0.123, 0.320
 0.124, 0.319
 0.124, 0.318
 0.124, 0.317
 0.125, 0.316
 0.125, 0.315
 0.125, 0.314
 0.126, 0.313
 0.126, 0.312
 0.126, 0.311
 0.127, 0.310
 0.127, 0.309
 0.127, 0.308
 0.128, 0.308
 0.128, 0.307
 0.128, 0.306
 0.129, 0.305
 0.129, 0.304
 0.129, 0.303
 0.130, 0.301
 0.130, 0.300
 0.130, 0.299
 0.131, 0.298
 0.131, 0.297
 0.131, 0.296
 0.132, 0.295
 0.132, 0.294
 0.132, 0.293
 0.133, 0.292
 0.133, 0.291
 0.133, 0.290
 0.134, 0.289
 0.134, 0.288
 0.134, 0.287
 0.135, 0.286
 0.135, 0.286
 0.135, 0.285
 0.136, 0.284
 0.136, 0.283
 0.136, 0.282
 0.137, 0.281
 0.137, 0.280
 0.137, 0.279
 0.138, 0.278
 0.138, 0.277
 0.138, 0.277
 0.139, 0.276
 0.139, 0.275
 0.139, 0.274
 0.140, 0.273
 0.140, 0.272
 0.140, 0.271
 0.141, 0.270
 0.141, 0.269
 0.141, 0.268
 0.142, 0.267
 0.142, 0.266
 0.142, 0.266
 0.143, 0.265
 0.143, 0.265
 0.143, 0.264
 0.144, 0.263
 0.144, 0.263
 0.144, 0.262
 0.145, 0.262
 0.145, 0.261
 0.145, 0.260
 0.146, 0.260
 0.146, 0.259
 0.146, 0.259
 0.147, 0.258
 0.147, 0.257
 0.147, 0.257
 0.148, 0.256
 0.148, 0.255
 0.148, 0.254
 0.149, 0.254
 0.149, 0.252
 0.150, 0.252
 0.150, 0.251
 0.150, 0.251
 0.151, 0.250
 0.151, 0.249
 0.151, 0.248
 0.152, 0.247
 0.152, 0.246
 0.152, 0.245
 0.153, 0.245
 0.153, 0.244
 0.153, 0.243
 0.154, 0.242
 0.154, 0.241
 0.154, 0.241
 0.155, 0.240
 0.155, 0.239
 0.155, 0.238
 0.156, 0.237
 0.156, 0.236
 0.156, 0.236
 0.157, 0.235
 0.157, 0.234
 0.157, 0.234
 0.158, 0.233
 0.158, 0.233
 0.158, 0.232
 0.159, 0.231
 0.159, 0.231
 0.159, 0.230
 0.160, 0.230
 0.160, 0.229
 0.160, 0.228
 0.161, 0.228
 0.161, 0.228
 0.161, 0.227
 0.162, 0.226
 0.162, 0.225
 0.162, 0.224
 0.163, 0.223
 0.163, 0.223
 0.163, 0.222
 0.164, 0.221
 0.164, 0.221
 0.164, 0.221
 0.165, 0.220
 0.165, 0.219
 0.165, 0.218
 0.166, 0.217
 0.166, 0.216
 0.166, 0.216
 0.167, 0.215
 0.167, 0.214
 0.167, 0.213
 0.168, 0.212
 0.168, 0.211
 0.168, 0.211
 0.169, 0.210
 0.169, 0.209
 0.169, 0.209
 0.170, 0.208
 0.170, 0.207
 0.170, 0.206
 0.171, 0.205
 0.171, 0.204
 0.171, 0.203
 0.172, 0.202
 0.172, 0.201
 0.172, 0.200
 0.173, 0.199
 0.173, 0.199
 0.173, 0.199
 0.174, 0.198
 0.174, 0.197
 0.174, 0.197
 0.175, 0.196
 0.175, 0.195
 0.175, 0.195
 0.176, 0.194
 0.176, 0.193
 0.177, 0.192
 0.177, 0.192
 0.177, 0.191
 0.178, 0.191
 0.178, 0.190
 0.178, 0.190
 0.179, 0.190
 0.179, 0.190
 0.179, 0.189
 0.180, 0.189
 0.180, 0.189
 0.180, 0.188
 0.181, 0.188
 0.181, 0.187
 0.181, 0.187
 0.182, 0.187
 0.182, 0.186
 0.182, 0.186
 0.183, 0.186
 0.183, 0.186
 0.183, 0.185
 0.184, 0.185
 0.184, 0.184
 0.184, 0.184
 0.185, 0.184
 0.185, 0.184
 0.185, 0.184
 0.186, 0.183
 0.186, 0.183
 0.186, 0.182
 0.187, 0.182
 0.187, 0.181
 0.187, 0.181
 0.188, 0.181
 0.188, 0.180
 0.188, 0.180
 0.189, 0.180
 0.189, 0.179
 0.189, 0.178
 0.190, 0.177
 0.190, 0.177
 0.190, 0.176
 0.191, 0.175
 0.191, 0.174
 0.191, 0.173
 0.192, 0.172
 0.192, 0.171
 0.192, 0.171
 0.193, 0.170
 0.193, 0.169
 0.193, 0.169
 0.194, 0.168
 0.194, 0.167
 0.194, 0.167
 0.195, 0.166
 0.195, 0.166
 0.195, 0.166
 0.196, 0.165
 0.196, 0.164
 0.196, 0.164
 0.197, 0.163
 0.197, 0.162
 0.197, 0.162
 0.198, 0.161
 0.198, 0.160
 0.198, 0.159
 0.199, 0.159
 0.199, 0.158
 0.199, 0.157
 0.200, 0.157
 0.200, 0.156
 0.200, 0.155
 0.201, 0.155
 0.201, 0.154
 0.201, 0.153
 0.202, 0.153
 0.202, 0.152
 0.202, 0.151
 0.203, 0.151
 0.203, 0.150
 0.204, 0.150
 0.204, 0.149
 0.204, 0.148
 0.205, 0.148
 0.205, 0.147
 0.205, 0.147
 0.206, 0.147
 0.206, 0.146
 0.206, 0.145
 0.207, 0.144
 0.207, 0.143
 0.207, 0.143
 0.208, 0.143
 0.208, 0.142
 0.208, 0.142
 0.209, 0.142
 0.209, 0.141
 0.209, 0.141
 0.210, 0.141
 0.210, 0.141
 0.210, 0.140
 0.211, 0.140
 0.211, 0.140
 0.211, 0.140
 0.212, 0.139
 0.212, 0.139
 0.212, 0.139
 0.213, 0.138
 0.213, 0.138
 0.213, 0.137
 0.214, 0.137
 0.214, 0.137
 0.214, 0.136
 0.215, 0.136
 0.215, 0.135
 0.215, 0.134
 0.216, 0.134
 0.216, 0.134
 0.216, 0.133
 0.217, 0.133
 0.217, 0.132
 0.217, 0.132
 0.218, 0.131
 0.218, 0.130
 0.218, 0.130
 0.219, 0.130
 0.219, 0.129
 0.219, 0.129
 0.220, 0.128
 0.220, 0.128
 0.220, 0.127
 0.221, 0.126
 0.221, 0.125
 0.221, 0.125
 0.222, 0.124
 0.222, 0.124
 0.222, 0.124
 0.223, 0.123
 0.223, 0.123
 0.223, 0.122
 0.224, 0.121
 0.224, 0.121
 0.224, 0.120
 0.225, 0.119
 0.225, 0.118
 0.225, 0.118
 0.226, 0.117
 0.226, 0.117
 0.226, 0.116
 0.227, 0.116
 0.227, 0.116
 0.227, 0.115
 0.228, 0.115
 0.228, 0.114
 0.228, 0.114
 0.229, 0.113
 0.229, 0.113
 0.229, 0.113
 0.230, 0.112
 0.230, 0.112
 0.231, 0.112
 0.231, 0.111
 0.231, 0.111
 0.232, 0.110
 0.232, 0.110
 0.232, 0.109
 0.233, 0.108
 0.233, 0.108
 0.233, 0.107
 0.234, 0.106
 0.234, 0.106
 0.234, 0.106
 0.235, 0.105
 0.235, 0.105
 0.235, 0.104
 0.236, 0.103
 0.236, 0.102
 0.236, 0.102
 0.237, 0.101
 0.237, 0.100
 0.237, 0.100
 0.238, 0.099
 0.238, 0.099
 0.238, 0.098
 0.239, 0.098
 0.239, 0.098
 0.239, 0.097
 0.240, 0.097
 0.240, 0.096
 0.240, 0.096
 0.241, 0.095
 0.241, 0.095
 0.241, 0.095
 0.242, 0.094
 0.242, 0.094
 0.242, 0.094
 0.243, 0.094
 0.243, 0.093
 0.243, 0.093
 0.244, 0.092
 0.244, 0.092
 0.244, 0.091
 0.245, 0.090
 0.245, 0.090
 0.245, 0.090
 0.246, 0.089
 0.246, 0.089
 0.246, 0.088
 0.247, 0.088
 0.247, 0.088
 0.247, 0.087
 0.248, 0.087
 0.248, 0.087
 0.248, 0.086
 0.249, 0.086
 0.249, 0.086
 0.249, 0.085
 0.250, 0.085
 0.250, 0.084
 0.250, 0.083
 0.251, 0.083
 0.251, 0.083
 0.251, 0.082
 0.252, 0.082
 0.252, 0.082
 0.252, 0.081
 0.253, 0.080
 0.253, 0.080
 0.253, 0.079
 0.254, 0.079
 0.254, 0.078
 0.254, 0.078
 0.255, 0.078
 0.255, 0.077
 0.255, 0.077
 0.256, 0.077
 0.256, 0.076
 0.256, 0.076
 0.257, 0.076
 0.257, 0.075
 0.258, 0.075
 0.258, 0.075
 0.258, 0.074
 0.259, 0.074
 0.259, 0.074
 0.259, 0.074
 0.260, 0.073
 0.260, 0.073
 0.260, 0.073
 0.261, 0.073
 0.261, 0.072
 0.261, 0.072
 0.262, 0.072
 0.262, 0.071
 0.262, 0.071
 0.263, 0.070
 0.263, 0.069
 0.263, 0.069
 0.264, 0.069
 0.264, 0.068
 0.264, 0.068
 0.265, 0.068
 0.265, 0.068
 0.265, 0.067
 0.266, 0.067
 0.266, 0.067
 0.266, 0.066
 0.267, 0.066
 0.267, 0.065
 0.267, 0.065
 0.268, 0.065
 0.268, 0.064
 0.268, 0.064
 0.269, 0.063
 0.269, 0.063
 0.269, 0.062
 0.270, 0.062
 0.270, 0.062
 0.270, 0.061
 0.271, 0.061
 0.271, 0.060
 0.271, 0.060
 0.272, 0.060
 0.272, 0.060
 0.272, 0.059
 0.273, 0.059
 0.273, 0.059
 0.273, 0.059
 0.274, 0.058
 0.274, 0.058
 0.274, 0.058
 0.275, 0.058
 0.275, 0.057
 0.275, 0.057
 0.276, 0.057
 0.276, 0.056
 0.276, 0.056
 0.277, 0.056
 0.277, 0.056
 0.277, 0.055
 0.278, 0.055
 0.278, 0.054
 0.278, 0.054
 0.279, 0.054
 0.279, 0.053
 0.279, 0.053
 0.280, 0.053
 0.280, 0.052
 0.280, 0.052
 0.281, 0.052
 0.281, 0.052
 0.281, 0.051
 0.282, 0.051
 0.282, 0.050
 0.282, 0.050
 0.283, 0.050
 0.283, 0.049
 0.283, 0.049
 0.284, 0.049
 0.284, 0.048
 0.285, 0.048
 0.285, 0.048
 0.285, 0.047
 0.286, 0.047
 0.286, 0.047
 0.286, 0.046
 0.287, 0.046
 0.287, 0.046
 0.287, 0.045
 0.288, 0.045
 0.288, 0.045
 0.288, 0.045
 0.289, 0.045
 0.289, 0.044
 0.289, 0.044
 0.290, 0.044
 0.290, 0.043
 0.290, 0.043
 0.291, 0.043
 0.291, 0.043
 0.291, 0.042
 0.292, 0.042
 0.292, 0.041
 0.292, 0.041
 0.293, 0.041
 0.293, 0.040
 0.293, 0.040
 0.294, 0.039
 0.294, 0.039
 0.294, 0.039
 0.295, 0.038
 0.295, 0.038
 0.295, 0.038
 0.296, 0.038
 0.296, 0.037
 0.296, 0.037
 0.297, 0.037
 0.297, 0.036
 0.297, 0.036
 0.298, 0.036
 0.298, 0.035
 0.298, 0.035
 0.299, 0.035
 0.299, 0.034
 0.299, 0.033
 0.300, 0.032
 0.300, 0.032
 0.300, 0.031
 0.301, 0.030
 0.301, 0.030
 0.301, 0.029
 0.302, 0.029
 0.302, 0.029
 0.302, 0.028
 0.303, 0.028
 0.303, 0.028
 0.303, 0.027
 0.304, 0.026
 0.304, 0.026
 0.304, 0.026
 0.305, 0.025
 0.305, 0.025
 0.305, 0.025
 0.306, 0.024
 0.306, 0.023
 0.306, 0.023
 0.307, 0.023
 0.307, 0.022
 0.307, 0.022
 0.308, 0.022
 0.308, 0.021
 0.308, 0.021
 0.309, 0.020
 0.309, 0.020
 0.309, 0.020
 0.310, 0.019
 0.310, 0.019
 0.310, 0.018
 0.311, 0.018
 0.311, 0.017
 0.312, 0.017
 0.312, 0.017
 0.312, 0.017
 0.313, 0.016
 0.313, 0.016
 0.313, 0.016
 0.314, 0.016
 0.314, 0.015
 0.314, 0.015
 0.315, 0.015
 0.315, 0.015
 0.315, 0.015
 0.316, 0.014
 0.316, 0.014
 0.316, 0.014
 0.317, 0.013
 0.317, 0.013
 0.317, 0.013
 0.318, 0.013
 0.318, 0.013
 0.318, 0.012
 0.319, 0.012
 0.319, 0.012
 0.319, 0.012
 0.320, 0.011
 0.320, 0.011
 0.320, 0.011
 0.321, 0.011
 0.321, 0.011
 0.321, 0.010
 0.322, 0.010
 0.322, 0.010
 0.322, 0.010
 0.323, 0.010
 0.323, 0.009
 0.323, 0.009
 0.324, 0.009
 0.324, 0.008
 0.324, 0.008
 0.325, 0.008
 0.325, 0.007
 0.325, 0.007
 0.326, 0.007
 0.326, 0.007
 0.326, 0.006
 0.327, 0.006
 0.327, 0.005
 0.327, 0.005
 0.328, 0.005
 0.328, 0.005
 0.328, 0.005
 0.329, 0.004
 0.329, 0.004
 0.329, 0.004
 0.330, 0.004
 0.330, 0.004
 0.330, 0.003
 0.331, 0.003
 0.331, 0.003
 0.331, 0.002
 0.332, 0.002
 0.332, 0.002
 0.332, 0.002
 0.333, 0.001
 0.333, 0.001
 0.333, 0.000
 0.334, 0.000
 0.334, 0.000
 0.334, 0.000
 0.335, 0.000
 0.335, 0.000
 0.335, 0.000
 0.336, 0.000
 0.336, 0.000
 0.336, 0.000
 0.337, 0.000
 0.337, 0.000
 0.337, 0.000
 0.338, 0.000
 0.338, 0.000
 0.339, 0.000
 0.339, 0.000
 0.339, 0.000
 0.340, 0.000
 0.340, 0.000
 0.340, 0.000
 0.341, 0.000
 0.341, 0.000
 0.341, 0.000
 0.342, 0.000
 0.342, 0.000
 0.342, 0.000
 0.343, 0.000
 0.343, 0.000
 0.343, 0.000
 0.344, 0.000
 0.344, 0.000
 0.344, 0.000
 0.345, 0.000
 0.345, 0.000
 0.345, 0.000
 0.346, 0.000
 0.346, 0.000
 0.346, 0.000
 0.347, 0.000
 0.347, 0.000
 0.347, 0.000
 0.348, 0.000
 0.348, 0.000
 0.348, 0.000
 0.349, 0.000
 0.349, 0.000
 0.349, 0.000
 0.350, 0.000
 0.350, 0.000
 0.350, 0.000
 0.351, 0.000
 0.351, 0.000
 0.351, 0.000
 0.352, 0.000
 0.352, 0.000
 0.352, 0.000
 0.353, 0.000
 0.353, 0.000
 0.353, 0.000
 0.354, 0.000
 0.354, 0.000
 0.354, 0.000
 0.355, 0.000
 0.355, 0.000
 0.355, 0.000
 0.356, 0.000
 0.356, 0.000
 0.356, 0.000
 0.357, 0.000
 0.357, 0.000
 0.357, 0.000
 0.358, 0.000
 0.358, 0.000
 0.358, 0.000
 0.359, 0.000
 0.359, 0.000
 0.359, 0.000
 0.360, 0.000
 0.360, 0.000
 0.360, 0.000
 0.361, 0.000
 0.361, 0.000
 0.361, 0.000
 0.362, 0.000
 0.362, 0.000
 0.362, 0.000
 0.363, 0.000
 0.363, 0.000
 0.363, 0.000
 0.364, 0.000
 0.364, 0.000
 0.364, 0.000
 0.365, 0.000
 0.365, 0.000
 0.366, 0.000
 0.366, 0.000
 0.366, 0.000
 0.367, 0.000
 0.367, 0.000
 0.367, 0.000
 0.368, 0.000
 0.368, 0.000
 0.368, 0.000
 0.369, 0.000
 0.369, 0.000
 0.369, 0.000
 0.370, 0.000
 0.370, 0.000
 0.370, 0.000
 0.371, 0.000
 0.371, 0.000
 0.371, 0.000
 0.372, 0.000
 0.372, 0.000
 0.372, 0.000
 0.373, 0.000
 0.373, 0.000
 0.373, 0.000
 0.374, 0.000
 0.374, 0.000
 0.374, 0.000
 0.375, 0.000
 0.375, 0.000
 0.375, 0.000
 0.376, 0.000
 0.376, 0.000
 0.376, 0.000
 0.377, 0.000
 0.377, 0.000
 0.377, 0.000
 0.378, 0.000
 0.378, 0.000
 0.378, 0.000
 0.379, 0.000
 0.379, 0.000
 0.379, 0.000
 0.380, 0.000
 0.380, 0.000
 0.380, 0.000
 0.381, 0.000
 0.381, 0.000
 0.381, 0.000
 0.382, 0.000
 0.382, 0.000
 0.382, 0.000
 0.383, 0.000
 0.383, 0.000
 0.383, 0.000
 0.384, 0.000
 0.384, 0.000
 0.384, 0.000
 0.385, 0.000
 0.385, 0.000
 0.385, 0.000
 0.386, 0.000
 0.386, 0.000
 0.386, 0.000
 0.387, 0.000
 0.387, 0.000
 0.387, 0.000
 0.388, 0.000
 0.388, 0.000
 0.388, 0.000
 0.389, 0.000
 0.389, 0.000
 0.389, 0.000
 0.390, 0.000
 0.390, 0.000
 0.390, 0.000
 0.391, 0.000
 0.391, 0.000
 0.391, 0.000
 0.392, 0.000
 0.392, 0.000
 0.393, 0.000
 0.393, 0.000
 0.393, 0.000
 0.394, 0.000
 0.394, 0.000
 0.394, 0.000
 0.395, 0.000
 0.395, 0.000
 0.395, 0.000
 0.396, 0.000
 0.396, 0.000
 0.396, 0.000
 0.397, 0.000
 0.397, 0.000
 0.397, 0.000
 0.398, 0.000
 0.398, 0.000
 0.398, 0.000
 0.399, 0.000
 0.399, 0.000
 0.399, 0.000
 0.400, 0.000
 0.400, 0.000
 0.400, 0.000
 0.401, 0.000
 0.401, 0.000
 0.401, 0.000
 0.402, 0.000
 0.402, 0.000
 0.402, 0.000
 0.403, 0.000
 0.403, 0.000
 0.403, 0.000
 0.404, 0.000
 0.404, 0.000
 0.404, 0.000
 0.405, 0.000
 0.405, 0.000
 0.405, 0.000
 0.406, 0.000
 0.406, 0.000
 0.406, 0.000
 0.407, 0.000
 0.407, 0.000
 0.407, 0.000
 0.408, 0.000
 0.408, 0.000
 0.408, 0.000
 0.409, 0.000
 0.409, 0.000
 0.409, 0.000
 0.410, 0.000
 0.410, 0.000
 0.410, 0.000
 0.411, 0.000
 0.411, 0.000
 0.411, 0.000
 0.412, 0.000
 0.412, 0.000
 0.412, 0.000
 0.413, 0.000
 0.413, 0.000
 0.413, 0.000
 0.414, 0.000
 0.414, 0.000
 0.414, 0.000
 0.415, 0.000
 0.415, 0.000
 0.415, 0.000
 0.416, 0.000
 0.416, 0.000
 0.416, 0.000
 0.417, 0.000
 0.417, 0.000
 0.417, 0.000
 0.418, 0.000
 0.418, 0.000
 0.418, 0.000
 0.419, 0.000
 0.419, 0.000
 0.420, 0.000
 0.420, 0.000
 0.420, 0.000
 0.421, 0.000
 0.421, 0.000
 0.421, 0.000
 0.422, 0.000
 0.422, 0.000
 0.422, 0.000
 0.423, 0.000
 0.423, 0.000
 0.423, 0.000
 0.424, 0.000
 0.424, 0.000
 0.424, 0.000
 0.425, 0.000
 0.425, 0.000
 0.425, 0.000
 0.426, 0.000
 0.426, 0.000
 0.426, 0.000
 0.427, 0.000
 0.427, 0.000
 0.427, 0.000
 0.428, 0.000
 0.428, 0.000
 0.428, 0.000
 0.429, 0.000
 0.429, 0.000
 0.429, 0.000
 0.430, 0.000
 0.430, 0.000
 0.430, 0.000
 0.431, 0.000
 0.431, 0.000
 0.431, 0.000
 0.432, 0.000
 0.432, 0.000
 0.432, 0.000
 0.433, 0.000
 0.433, 0.000
 0.433, 0.000
 0.434, 0.000
 0.434, 0.000
 0.434, 0.000
 0.435, 0.000
 0.435, 0.000
 0.435, 0.000
 0.436, 0.000
 0.436, 0.000
 0.436, 0.000
 0.437, 0.000
 0.437, 0.000
 0.437, 0.000
 0.438, 0.000
 0.438, 0.000
 0.438, 0.000
 0.439, 0.000
 0.439, 0.000
 0.439, 0.000
 0.440, 0.000
 0.440, 0.000
 0.440, 0.000
 0.441, 0.000
 0.441, 0.000
 0.441, 0.000
 0.442, 0.000
 0.442, 0.000
 0.442, 0.000
 0.443, 0.000
 0.443, 0.000
 0.443, 0.000
 0.444, 0.000
 0.444, 0.000
 0.444, 0.000
 0.445, 0.000
 0.445, 0.000
 0.445, 0.000
 0.446, 0.000
 0.446, 0.000
 0.447, 0.000
 0.447, 0.000
 0.447, 0.000
 0.448, 0.000
 0.448, 0.000
 0.448, 0.000
 0.449, 0.000
 0.449, 0.000
 0.449, 0.000
 0.450, 0.000
 0.450, 0.000
 0.450, 0.000
 0.451, 0.000
 0.451, 0.000
 0.451, 0.000
 0.452, 0.000
 0.452, 0.000
 0.452, 0.000
 0.453, 0.000
 0.453, 0.000
 0.453, 0.000
 0.454, 0.000
 0.454, 0.000
 0.454, 0.000
 0.455, 0.000
 0.455, 0.000
 0.455, 0.000
 0.456, 0.000
 0.456, 0.000
 0.456, 0.000
 0.457, 0.000
 0.457, 0.000
 0.457, 0.000
 0.458, 0.000
 0.458, 0.000
 0.458, 0.000
 0.459, 0.000
 0.459, 0.000
 0.459, 0.000
 0.460, 0.000
 0.460, 0.000
 0.460, 0.000
 0.461, 0.000
 0.461, 0.000
 0.461, 0.000
 0.462, 0.000
 0.462, 0.000
 0.462, 0.000
 0.463, 0.000
 0.463, 0.000
 0.463, 0.000
 0.464, 0.000
 0.464, 0.000
 0.464, 0.000
 0.465, 0.000
 0.465, 0.000
 0.465, 0.000
 0.466, 0.000
 0.466, 0.000
 0.466, 0.000
 0.467, 0.000
 0.467, 0.000
 0.467, 0.000
 0.468, 0.000
 0.468, 0.000
 0.468, 0.000
 0.469, 0.000
 0.469, 0.000
 0.469, 0.000
 0.470, 0.000
 0.470, 0.000
 0.470, 0.000
 0.471, 0.000
 0.471, 0.000
 0.471, 0.000
 0.472, 0.000
 0.472, 0.000
 0.472, 0.000
 0.473, 0.000
 0.473, 0.000
 0.474, 0.000
 0.474, 0.000
 0.474, 0.000
 0.475, 0.000
 0.475, 0.000
 0.475, 0.000
 0.476, 0.000
 0.476, 0.000
 0.476, 0.000
 0.477, 0.000
 0.477, 0.000
 0.477, 0.000
 0.478, 0.000
 0.478, 0.000
 0.478, 0.000
 0.479, 0.000
 0.479, 0.000
 0.479, 0.000
 0.480, 0.000
 0.480, 0.000
 0.480, 0.000
 0.481, 0.000
 0.481, 0.000
 0.481, 0.000
 0.482, 0.000
 0.482, 0.000
 0.482, 0.000
 0.483, 0.000
 0.483, 0.000
 0.483, 0.000
 0.484, 0.000
 0.484, 0.000
 0.484, 0.000
 0.485, 0.000
 0.485, 0.000
 0.485, 0.000
 0.486, 0.000
 0.486, 0.000
 0.486, 0.000
 0.487, 0.000
 0.487, 0.000
 0.487, 0.000
 0.488, 0.000
 0.488, 0.000
 0.488, 0.000
 0.489, 0.000
 0.489, 0.000
 0.489, 0.000
 0.490, 0.000
 0.490, 0.000
 0.490, 0.000
 0.491, 0.000
 0.491, 0.000
 0.491, 0.000
 0.492, 0.000
 0.492, 0.000
 0.492, 0.000
 0.493, 0.000
 0.493, 0.000
 0.493, 0.000
 0.494, 0.000
 0.494, 0.000
 0.494, 0.000
 0.495, 0.000
 0.495, 0.000
 0.495, 0.000
 0.496, 0.000
 0.496, 0.000
 0.496, 0.000
 0.497, 0.000
 0.497, 0.000
 0.497, 0.000
 0.498, 0.000
 0.498, 0.000
 0.498, 0.000
 0.499, 0.000
 0.499, 0.000
 0.499, 0.000
 0.500, 0.000
 0.500, 0.000
 0.501, 0.000
 0.501, 0.000
 0.501, 0.000
 0.502, 0.000
 0.502, 0.000
 0.502, 0.000
 0.503, 0.000
 0.503, 0.000
 0.503, 0.000
 0.504, 0.000
 0.504, 0.000
 0.504, 0.000
 0.505, 0.000
 0.505, 0.000
 0.505, 0.000
 0.506, 0.000
 0.506, 0.000
 0.506, 0.000
 0.507, 0.000
 0.507, 0.000
 0.507, 0.000
 0.508, 0.000
 0.508, 0.000
 0.508, 0.000
 0.509, 0.000
 0.509, 0.000
 0.509, 0.000
 0.510, 0.000
 0.510, 0.000
 0.510, 0.000
 0.511, 0.000
 0.511, 0.000
 0.511, 0.000
 0.512, 0.000
 0.512, 0.000
 0.512, 0.000
 0.513, 0.000
 0.513, 0.000
 0.513, 0.000
 0.514, 0.000
 0.514, 0.000
 0.514, 0.000
 0.515, 0.000
 0.515, 0.000
 0.515, 0.000
 0.516, 0.000
 0.516, 0.000
 0.516, 0.000
 0.517, 0.000
 0.517, 0.000
 0.517, 0.000
 0.518, 0.000
 0.518, 0.000
 0.518, 0.000
 0.519, 0.000
 0.519, 0.000
 0.519, 0.000
 0.520, 0.000
 0.520, 0.000
 0.520, 0.000
 0.521, 0.000
 0.521, 0.000
 0.521, 0.000
 0.522, 0.000
 0.522, 0.000
 0.522, 0.000
 0.523, 0.000
 0.523, 0.000
 0.523, 0.000
 0.524, 0.000
 0.524, 0.000
 0.524, 0.000
 0.525, 0.000
 0.525, 0.000
 0.525, 0.000
 0.526, 0.000
 0.526, 0.000
 0.526, 0.000
 0.527, 0.000
 0.527, 0.000
 0.528, 0.000
 0.528, 0.000
 0.528, 0.000
 0.529, 0.000
 0.529, 0.000
 0.529, 0.000
 0.530, 0.000
 0.530, 0.000
 0.530, 0.000
 0.531, 0.000
 0.531, 0.000
 0.531, 0.000
 0.532, 0.000
 0.532, 0.000
 0.532, 0.000
 0.533, 0.000
 0.533, 0.000
 0.533, 0.000
 0.534, 0.000
 0.534, 0.000
 0.534, 0.000
 0.535, 0.000
 0.535, 0.000
 0.535, 0.000
 0.536, 0.000
 0.536, 0.000
 0.536, 0.000
 0.537, 0.000
 0.537, 0.000
 0.537, 0.000
 0.538, 0.000
 0.538, 0.000
 0.538, 0.000
 0.539, 0.000
 0.539, 0.000
 0.539, 0.000
 0.540, 0.000
 0.540, 0.000
 0.540, 0.000
 0.541, 0.000
 0.541, 0.000
 0.541, 0.000
 0.542, 0.000
 0.542, 0.000
 0.542, 0.000
 0.543, 0.000
 0.543, 0.000
 0.543, 0.000
 0.544, 0.000
 0.544, 0.000
 0.544, 0.000
 0.545, 0.000
 0.545, 0.000
 0.545, 0.000
 0.546, 0.000
 0.546, 0.000
 0.546, 0.000
 0.547, 0.000
 0.547, 0.000
 0.547, 0.000
 0.548, 0.000
 0.548, 0.000
 0.548, 0.000
 0.549, 0.000
 0.549, 0.000
 0.549, 0.000
 0.550, 0.000
 0.550, 0.000
 0.550, 0.000
 0.551, 0.000
 0.551, 0.000
 0.551, 0.000
 0.552, 0.000
 0.552, 0.000
 0.552, 0.000
 0.553, 0.000
 0.553, 0.000
 0.553, 0.000
 0.554, 0.000
 0.554, 0.000
 0.555, 0.000
 0.555, 0.000
 0.555, 0.000
 0.556, 0.000
 0.556, 0.000
 0.556, 0.000
 0.557, 0.000
 0.557, 0.000
 0.557, 0.000
 0.558, 0.000
 0.558, 0.000
 0.558, 0.000
 0.559, 0.000
 0.559, 0.000
 0.559, 0.000
 0.560, 0.000
 0.560, 0.000
 0.560, 0.000
 0.561, 0.000
 0.561, 0.000
 0.561, 0.000
 0.562, 0.000
 0.562, 0.000
 0.562, 0.000
 0.563, 0.000
 0.563, 0.000
 0.563, 0.000
 0.564, 0.000
 0.564, 0.000
 0.564, 0.000
 0.565, 0.000
 0.565, 0.000
 0.565, 0.000
 0.566, 0.000
 0.566, 0.000
 0.566, 0.000
 0.567, 0.000
 0.567, 0.000
 0.567, 0.000
 0.568, 0.000
 0.568, 0.000
 0.568, 0.000
 0.569, 0.000
 0.569, 0.000
 0.569, 0.000
 0.570, 0.000
 0.570, 0.000
 0.570, 0.000
 0.571, 0.000
 0.571, 0.000
 0.571, 0.000
 0.572, 0.000
 0.572, 0.000
 0.572, 0.000
 0.573, 0.000
 0.573, 0.000
 0.573, 0.000
 0.574, 0.000
 0.574, 0.000
 0.574, 0.000
 0.575, 0.000
 0.575, 0.000
 0.575, 0.000
 0.576, 0.000
 0.576, 0.000
 0.576, 0.000
 0.577, 0.000
 0.577, 0.000
 0.577, 0.000
 0.578, 0.000
 0.578, 0.000
 0.578, 0.000
 0.579, 0.000
 0.579, 0.000
 0.579, 0.000
 0.580, 0.000
 0.580, 0.000
 0.580, 0.000
 0.581, 0.000
 0.581, 0.000
 0.582, 0.000
 0.582, 0.000
 0.582, 0.000
 0.583, 0.000
 0.583, 0.000
 0.583, 0.000
 0.584, 0.000
 0.584, 0.000
 0.584, 0.000
 0.585, 0.000
 0.585, 0.000
 0.585, 0.000
 0.586, 0.000
 0.586, 0.000
 0.586, 0.000
 0.587, 0.000
 0.587, 0.000
 0.587, 0.000
 0.588, 0.000
 0.588, 0.000
 0.588, 0.000
 0.589, 0.000
 0.589, 0.000
 0.589, 0.000
 0.590, 0.000
 0.590, 0.000
 0.590, 0.000
 0.591, 0.000
 0.591, 0.000
 0.591, 0.000
 0.592, 0.000
 0.592, 0.000
 0.592, 0.000
 0.593, 0.000
 0.593, 0.000
 0.593, 0.000
 0.594, 0.000
 0.594, 0.000
 0.594, 0.000
 0.595, 0.000
 0.595, 0.000
 0.595, 0.000
 0.596, 0.000
 0.596, 0.000
 0.596, 0.000
 0.597, 0.000
 0.597, 0.000
 0.597, 0.000
 0.598, 0.000
 0.598, 0.000
 0.598, 0.000
 0.599, 0.000
 0.599, 0.000
 0.599, 0.000
 0.600, 0.000
 0.600, 0.000
 0.600, 0.000
 0.601, 0.000
 0.601, 0.000
 0.601, 0.000
 0.602, 0.000
 0.602, 0.000
 0.602, 0.000
 0.603, 0.000
 0.603, 0.000
 0.603, 0.000
 0.604, 0.000
 0.604, 0.000
 0.604, 0.000
 0.605, 0.000
 0.605, 0.000
 0.605, 0.000
 0.606, 0.000
 0.606, 0.000
 0.606, 0.000
 0.607, 0.000
 0.607, 0.000
 0.607, 0.000
 0.608, 0.000
 0.608, 0.000
 0.609, 0.000
 0.609, 0.000
 0.609, 0.000
 0.610, 0.000
 0.610, 0.000
 0.610, 0.000
 0.611, 0.000
 0.611, 0.000
 0.611, 0.000
 0.612, 0.000
 0.612, 0.000
 0.612, 0.000
 0.613, 0.000
 0.613, 0.000
 0.613, 0.000
 0.614, 0.000
 0.614, 0.000
 0.614, 0.000
 0.615, 0.000
 0.615, 0.000
 0.615, 0.000
 0.616, 0.000
 0.616, 0.000
 0.616, 0.000
 0.617, 0.000
 0.617, 0.000
 0.617, 0.000
 0.618, 0.000
 0.618, 0.000
 0.618, 0.000
 0.619, 0.000
 0.619, 0.000
 0.619, 0.000
 0.620, 0.000
 0.620, 0.000
 0.620, 0.000
 0.621, 0.000
 0.621, 0.000
 0.621, 0.000
 0.622, 0.000
 0.622, 0.000
 0.622, 0.000
 0.623, 0.000
 0.623, 0.000
 0.623, 0.000
 0.624, 0.000
 0.624, 0.000
 0.624, 0.000
 0.625, 0.000
 0.625, 0.000
 0.625, 0.000
 0.626, 0.000
 0.626, 0.000
 0.626, 0.000
 0.627, 0.000
 0.627, 0.000
 0.627, 0.000
 0.628, 0.000
 0.628, 0.000
 0.628, 0.000
 0.629, 0.000
 0.629, 0.000
 0.629, 0.000
 0.630, 0.000
 0.630, 0.000
 0.630, 0.000
 0.631, 0.000
 0.631, 0.000
 0.631, 0.000
 0.632, 0.000
 0.632, 0.000
 0.632, 0.000
 0.633, 0.000
 0.633, 0.000
 0.633, 0.000
 0.634, 0.000
 0.634, 0.000
 0.634, 0.000
 0.635, 0.000
 0.635, 0.000
 0.636, 0.000
 0.636, 0.000
 0.636, 0.000
 0.637, 0.000
 0.637, 0.000
 0.637, 0.000
 0.638, 0.000
 0.638, 0.000
 0.638, 0.000
 0.639, 0.000
 0.639, 0.000
 0.639, 0.000
 0.640, 0.000
 0.640, 0.000
 0.640, 0.000
 0.641, 0.000
 0.641, 0.000
 0.641, 0.000
 0.642, 0.000
 0.642, 0.000
 0.642, 0.000
 0.643, 0.000
 0.643, 0.000
 0.643, 0.000
 0.644, 0.000
 0.644, 0.000
 0.644, 0.000
 0.645, 0.000
 0.645, 0.000
 0.645, 0.000
 0.646, 0.000
 0.646, 0.000
 0.646, 0.000
 0.647, 0.000
 0.647, 0.000
 0.647, 0.000
 0.648, 0.000
 0.648, 0.000
 0.648, 0.000
 0.649, 0.000
 0.649, 0.000
 0.649, 0.000
 0.650, 0.000
 0.650, 0.000
 0.650, 0.000
 0.651, 0.000
 0.651, 0.000
 0.651, 0.000
 0.652, 0.000
 0.652, 0.000
 0.652, 0.000
 0.653, 0.000
 0.653, 0.000
 0.653, 0.000
 0.654, 0.000
 0.654, 0.000
 0.654, 0.000
 0.655, 0.000
 0.655, 0.000
 0.655, 0.000
 0.656, 0.000
 0.656, 0.000
 0.656, 0.000
 0.657, 0.000
 0.657, 0.000
 0.657, 0.000
 0.658, 0.000
 0.658, 0.000
 0.658, 0.000
 0.659, 0.000
 0.659, 0.000
 0.659, 0.000
 0.660, 0.000
 0.660, 0.000
 0.660, 0.000
 0.661, 0.000
 0.661, 0.000
 0.661, 0.000
 0.662, 0.000
 0.662, 0.000
 0.663, 0.000
 0.663, 0.000
 0.663, 0.000
 0.664, 0.000
 0.664, 0.000
 0.664, 0.000
 0.665, 0.000
 0.665, 0.000
 0.665, 0.000
 0.666, 0.000
 0.666, 0.000
 0.666, 0.000
 0.667, 0.000
 0.667, 0.000
 0.667, 0.000
 0.668, 0.000
 0.668, 0.000
 0.668, 0.000
 0.669, 0.000
 0.669, 0.000
 0.669, 0.000
 0.670, 0.000
 0.670, 0.000
 0.670, 0.000
 0.671, 0.000
 0.671, 0.000
 0.671, 0.000
 0.672, 0.000
 0.672, 0.000
 0.672, 0.000
 0.673, 0.000
 0.673, 0.000
 0.673, 0.000
 0.674, 0.000
 0.674, 0.000
 0.674, 0.000
 0.675, 0.000
 0.675, 0.000
 0.675, 0.000
 0.676, 0.000
 0.676, 0.000
 0.676, 0.000
 0.677, 0.000
 0.677, 0.000
 0.677, 0.000
 0.678, 0.000
 0.678, 0.000
 0.678, 0.000
 0.679, 0.000
 0.679, 0.000
 0.679, 0.000
 0.680, 0.000
 0.680, 0.000
 0.680, 0.000
 0.681, 0.000
 0.681, 0.000
 0.681, 0.000
 0.682, 0.000
 0.682, 0.000
 0.682, 0.000
 0.683, 0.000
 0.683, 0.000
 0.683, 0.000
 0.684, 0.000
 0.684, 0.000
 0.684, 0.000
 0.685, 0.000
 0.685, 0.000
 0.685, 0.000
 0.686, 0.000
 0.686, 0.000
 0.686, 0.000
 0.687, 0.000
 0.687, 0.000
 0.687, 0.000
 0.688, 0.000
 0.688, 0.000
 0.688, 0.000
 0.689, 0.000
 0.689, 0.000
 0.690, 0.000
 0.690, 0.000
 0.690, 0.000
 0.691, 0.000
 0.691, 0.000
 0.691, 0.000
 0.692, 0.000
 0.692, 0.000
 0.692, 0.000
 0.693, 0.000
 0.693, 0.000
 0.693, 0.000
 0.694, 0.000
 0.694, 0.000
 0.694, 0.000
 0.695, 0.000
 0.695, 0.000
 0.695, 0.000
 0.696, 0.000
 0.696, 0.000
 0.696, 0.000
 0.697, 0.000
 0.697, 0.000
 0.697, 0.000
 0.698, 0.000
 0.698, 0.000
 0.698, 0.000
 0.699, 0.000
 0.699, 0.000
 0.699, 0.000
 0.700, 0.000
 0.700, 0.000
 0.700, 0.000
 0.701, 0.000
 0.701, 0.000
 0.701, 0.000
 0.702, 0.000
 0.702, 0.000
 0.702, 0.000
 0.703, 0.000
 0.703, 0.000
 0.703, 0.000
 0.704, 0.000
 0.704, 0.000
 0.704, 0.000
 0.705, 0.000
 0.705, 0.000
 0.705, 0.000
 0.706, 0.000
 0.706, 0.000
 0.706, 0.000
 0.707, 0.000
 0.707, 0.000
 0.707, 0.000
 0.708, 0.000
 0.708, 0.000
 0.708, 0.000
 0.709, 0.000
 0.709, 0.000
 0.709, 0.000
 0.710, 0.000
 0.710, 0.000
 0.710, 0.000
 0.711, 0.000
 0.711, 0.000
 0.711, 0.000
 0.712, 0.000
 0.712, 0.000
 0.712, 0.000
 0.713, 0.000
 0.713, 0.000
 0.713, 0.000
 0.714, 0.000
 0.714, 0.000
 0.714, 0.000
 0.715, 0.000
 0.715, 0.000
 0.715, 0.000
 0.716, 0.000
 0.716, 0.000
 0.717, 0.000
 0.717, 0.000
 0.717, 0.000
 0.718, 0.000
 0.718, 0.000
 0.718, 0.000
 0.719, 0.000
 0.719, 0.000
 0.719, 0.000
 0.720, 0.000
 0.720, 0.000
 0.720, 0.000
 0.721, 0.000
 0.721, 0.000
 0.721, 0.000
 0.722, 0.000
 0.722, 0.000
 0.722, 0.000
 0.723, 0.000
 0.723, 0.000
 0.723, 0.000
 0.724, 0.000
 0.724, 0.000
 0.724, 0.000
 0.725, 0.000
 0.725, 0.000
 0.725, 0.000
 0.726, 0.000
 0.726, 0.000
 0.726, 0.000
 0.727, 0.000
 0.727, 0.000
 0.727, 0.000
 0.728, 0.000
 0.728, 0.000
 0.728, 0.000
 0.729, 0.000
 0.729, 0.000
 0.729, 0.000
 0.730, 0.000
 0.730, 0.000
 0.730, 0.000
 0.731, 0.000
 0.731, 0.000
 0.731, 0.000
 0.732, 0.000
 0.732, 0.000
 0.732, 0.000
 0.733, 0.000
 0.733, 0.000
 0.733, 0.000
 0.734, 0.000
 0.734, 0.000
 0.734, 0.000
 0.735, 0.000
 0.735, 0.000
 0.735, 0.000
 0.736, 0.000
 0.736, 0.000
 0.736, 0.000
 0.737, 0.000
 0.737, 0.000
 0.737, 0.000
 0.738, 0.000
 0.738, 0.000
 0.738, 0.000
 0.739, 0.000
 0.739, 0.000
 0.739, 0.000
 0.740, 0.000
 0.740, 0.000
 0.740, 0.000
 0.741, 0.000
 0.741, 0.000
 0.741, 0.000
 0.742, 0.000
 0.742, 0.000
 0.742, 0.000
 0.743, 0.000
 0.743, 0.000
 0.744, 0.000
 0.744, 0.000
 0.744, 0.000
 0.745, 0.000
 0.745, 0.000
 0.745, 0.000
 0.746, 0.000
 0.746, 0.000
 0.746, 0.000
 0.747, 0.000
 0.747, 0.000
 0.747, 0.000
 0.748, 0.000
 0.748, 0.000
 0.748, 0.000
 0.749, 0.000
 0.749, 0.000
 0.749, 0.000
 0.750, 0.000
 0.750, 0.000
 0.750, 0.000
 0.751, 0.000
 0.751, 0.000
 0.751, 0.000
 0.752, 0.000
 0.752, 0.000
 0.752, 0.000
 0.753, 0.000
 0.753, 0.000
 0.753, 0.000
 0.754, 0.000
 0.754, 0.000
 0.754, 0.000
 0.755, 0.000
 0.755, 0.000
 0.755, 0.000
 0.756, 0.000
 0.756, 0.000
 0.756, 0.000
 0.757, 0.000
 0.757, 0.000
 0.757, 0.000
 0.758, 0.000
 0.758, 0.000
 0.758, 0.000
 0.759, 0.000
 0.759, 0.000
 0.759, 0.000
 0.760, 0.000
 0.760, 0.000
 0.760, 0.000
 0.761, 0.000
 0.761, 0.000
 0.761, 0.000
 0.762, 0.000
 0.762, 0.000
 0.762, 0.000
 0.763, 0.000
 0.763, 0.000
 0.763, 0.000
 0.764, 0.000
 0.764, 0.000
 0.764, 0.000
 0.765, 0.000
 0.765, 0.000
 0.765, 0.000
 0.766, 0.000
 0.766, 0.000
 0.766, 0.000
 0.767, 0.000
 0.767, 0.000
 0.767, 0.000
 0.768, 0.000
 0.768, 0.000
 0.768, 0.000
 0.769, 0.000
 0.769, 0.000
 0.769, 0.000
 0.770, 0.000
 0.770, 0.000
 0.771, 0.000
 0.771, 0.000
 0.771, 0.000
 0.772, 0.000
 0.772, 0.000
 0.772, 0.000
 0.773, 0.000
 0.773, 0.000
 0.773, 0.000
 0.774, 0.000
 0.774, 0.000
 0.774, 0.000
 0.775, 0.000
 0.775, 0.000
 0.775, 0.000
 0.776, 0.000
 0.776, 0.000
 0.776, 0.000
 0.777, 0.000
 0.777, 0.000
 0.777, 0.000
 0.778, 0.000
 0.778, 0.000
 0.778, 0.000
 0.779, 0.000
 0.779, 0.000
 0.779, 0.000
 0.780, 0.000
 0.780, 0.000
 0.780, 0.000
 0.781, 0.000
 0.781, 0.000
 0.781, 0.000
 0.782, 0.000
 0.782, 0.000
 0.782, 0.000
 0.783, 0.000
 0.783, 0.000
 0.783, 0.000
 0.784, 0.000
 0.784, 0.000
 0.784, 0.000
 0.785, 0.000
 0.785, 0.000
 0.785, 0.000
 0.786, 0.000
 0.786, 0.000
 0.786, 0.000
 0.787, 0.000
 0.787, 0.000
 0.787, 0.000
 0.788, 0.000
 0.788, 0.000
 0.788, 0.000
 0.789, 0.000
 0.789, 0.000
 0.789, 0.000
 0.790, 0.000
 0.790, 0.000
 0.790, 0.000
 0.791, 0.000
 0.791, 0.000
 0.791, 0.000
 0.792, 0.000
 0.792, 0.000
 0.792, 0.000
 0.793, 0.000
 0.793, 0.000
 0.793, 0.000
 0.794, 0.000
 0.794, 0.000
 0.794, 0.000
 0.795, 0.000
 0.795, 0.000
 0.795, 0.000
 0.796, 0.000
 0.796, 0.000
 0.796, 0.000
 0.797, 0.000
 0.797, 0.000
 0.798, 0.000
 0.798, 0.000
 0.798, 0.000
 0.799, 0.000
 0.799, 0.000
 0.799, 0.000
 0.800, 0.000
 0.800, 0.000
 0.800, 0.000
 0.801, 0.000
 0.801, 0.000
 0.801, 0.000
 0.802, 0.000
 0.802, 0.000
 0.802, 0.000
 0.803, 0.000
 0.803, 0.000
 0.803, 0.000
 0.804, 0.000
 0.804, 0.000
 0.804, 0.000
 0.805, 0.000
 0.805, 0.000
 0.805, 0.000
 0.806, 0.000
 0.806, 0.000
 0.806, 0.000
 0.807, 0.000
 0.807, 0.000
 0.807, 0.000
 0.808, 0.000
 0.808, 0.000
 0.808, 0.000
 0.809, 0.000
 0.809, 0.000
 0.809, 0.000
 0.810, 0.000
 0.810, 0.000
 0.810, 0.000
 0.811, 0.000
 0.811, 0.000
 0.811, 0.000
 0.812, 0.000
 0.812, 0.000
 0.812, 0.000
 0.813, 0.000
 0.813, 0.000
 0.813, 0.000
 0.814, 0.000
 0.814, 0.000
 0.814, 0.000
 0.815, 0.000
 0.815, 0.000
 0.815, 0.000
 0.816, 0.000
 0.816, 0.000
 0.816, 0.000
 0.817, 0.000
 0.817, 0.000
 0.817, 0.000
 0.818, 0.000
 0.818, 0.000
 0.818, 0.000
 0.819, 0.000
 0.819, 0.000
 0.819, 0.000
 0.820, 0.000
 0.820, 0.000
 0.820, 0.000
 0.821, 0.000
 0.821, 0.000
 0.821, 0.000
 0.822, 0.000
 0.822, 0.000
 0.822, 0.000
 0.823, 0.000
 0.823, 0.000
 0.823, 0.000
 0.824, 0.000
 0.824, 0.000
 0.825, 0.000
 0.825, 0.000
 0.825, 0.000
 0.826, 0.000
 0.826, 0.000
 0.826, 0.000
 0.827, 0.000
 0.827, 0.000
 0.827, 0.000
 0.828, 0.000
 0.828, 0.000
 0.828, 0.000
 0.829, 0.000
 0.829, 0.000
 0.829, 0.000
 0.830, 0.000
 0.830, 0.000
 0.830, 0.000
 0.831, 0.000
 0.831, 0.000
 0.831, 0.000
 0.832, 0.000
 0.832, 0.000
 0.832, 0.000
 0.833, 0.000
 0.833, 0.000
 0.833, 0.000
 0.834, 0.000
 0.834, 0.000
 0.834, 0.000
 0.835, 0.000
 0.835, 0.000
 0.835, 0.000
 0.836, 0.000
 0.836, 0.000
 0.836, 0.000
 0.837, 0.000
 0.837, 0.000
 0.837, 0.000
 0.838, 0.000
 0.838, 0.000
 0.838, 0.000
 0.839, 0.000
 0.839, 0.000
 0.839, 0.000
 0.840, 0.000
 0.840, 0.000
 0.840, 0.000
 0.841, 0.000
 0.841, 0.000
 0.841, 0.000
 0.842, 0.000
 0.842, 0.000
 0.842, 0.000
 0.843, 0.000
 0.843, 0.000
 0.843, 0.000
 0.844, 0.000
 0.844, 0.000
 0.844, 0.000
 0.845, 0.000
 0.845, 0.000
 0.845, 0.000
 0.846, 0.000
 0.846, 0.000
 0.846, 0.000
 0.847, 0.000
 0.847, 0.000
 0.847, 0.000
 0.848, 0.000
 0.848, 0.000
 0.848, 0.000
 0.849, 0.000
 0.849, 0.000
 0.849, 0.000
 0.850, 0.000
 0.850, 0.000
 0.850, 0.000
 0.851, 0.000
 0.851, 0.000
 0.852, 0.000
 0.852, 0.000
 0.852, 0.000
 0.853, 0.000
 0.853, 0.000
 0.853, 0.000
 0.854, 0.000
 0.854, 0.000
 0.854, 0.000
 0.855, 0.000
 0.855, 0.000
 0.855, 0.000
 0.856, 0.000
 0.856, 0.000
 0.856, 0.000
 0.857, 0.000
 0.857, 0.000
 0.857, 0.000
 0.858, 0.000
 0.858, 0.000
 0.858, 0.000
 0.859, 0.000
 0.859, 0.000
 0.859, 0.000
 0.860, 0.000
 0.860, 0.000
 0.860, 0.000
 0.861, 0.000
 0.861, 0.000
 0.861, 0.000
 0.862, 0.000
 0.862, 0.000
 0.862, 0.000
 0.863, 0.000
 0.863, 0.000
 0.863, 0.000
 0.864, 0.000
 0.864, 0.000
 0.864, 0.000
 0.865, 0.000
 0.865, 0.000
 0.865, 0.000
 0.866, 0.000
 0.866, 0.000
 0.866, 0.000
 0.867, 0.000
 0.867, 0.000
 0.867, 0.000
 0.868, 0.000
 0.868, 0.000
 0.868, 0.000
 0.869, 0.000
 0.869, 0.000
 0.869, 0.000
 0.870, 0.000
 0.870, 0.000
 0.870, 0.000
 0.871, 0.000
 0.871, 0.000
 0.871, 0.000
 0.872, 0.000
 0.872, 0.000
 0.872, 0.000
 0.873, 0.000
 0.873, 0.000
 0.873, 0.000
 0.874, 0.000
 0.874, 0.000
 0.874, 0.000
 0.875, 0.000
 0.875, 0.000
 0.875, 0.000
 0.876, 0.000
 0.876, 0.000
 0.876, 0.000
 0.877, 0.000
 0.877, 0.000
 0.877, 0.000
 0.878, 0.000
 0.878, 0.000
 0.879, 0.000
 0.879, 0.000
 0.879, 0.000
 0.880, 0.000
 0.880, 0.000
 0.880, 0.000
 0.881, 0.000
 0.881, 0.000
 0.881, 0.000
 0.882, 0.000
 0.882, 0.000
 0.882, 0.000
 0.883, 0.000
 0.883, 0.000
 0.883, 0.000
 0.884, 0.000
 0.884, 0.000
 0.884, 0.000
 0.885, 0.000
 0.885, 0.000
 0.885, 0.000
 0.886, 0.000
 0.886, 0.000
 0.886, 0.000
 0.887, 0.000
 0.887, 0.000
 0.887, 0.000
 0.888, 0.000
 0.888, 0.000
 0.888, 0.000
 0.889, 0.000
 0.889, 0.000
 0.889, 0.000
 0.890, 0.000
 0.890, 0.000
 0.890, 0.000
 0.891, 0.000
 0.891, 0.000
 0.891, 0.000
 0.892, 0.000
 0.892, 0.000
 0.892, 0.000
 0.893, 0.000
 0.893, 0.000
 0.893, 0.000
 0.894, 0.000
 0.894, 0.000
 0.894, 0.000
 0.895, 0.000
 0.895, 0.000
 0.895, 0.000
 0.896, 0.000
 0.896, 0.000
 0.896, 0.000
 0.897, 0.000
 0.897, 0.000
 0.897, 0.000
 0.898, 0.000
 0.898, 0.000
 0.898, 0.000
 0.899, 0.000
 0.899, 0.000
 0.899, 0.000
 0.900, 0.000
 0.900, 0.000
 0.900, 0.000
 0.901, 0.000
 0.901, 0.000
 0.901, 0.000
 0.902, 0.000
 0.902, 0.000
 0.902, 0.000
 0.903, 0.000
 0.903, 0.000
 0.903, 0.000
 0.904, 0.000
 0.904, 0.000
 0.904, 0.000
 0.905, 0.000
 0.905, 0.000
 0.906, 0.000
 0.906, 0.000
 0.906, 0.000
 0.907, 0.000
 0.907, 0.000
 0.907, 0.000
 0.908, 0.000
 0.908, 0.000
 0.908, 0.000
 0.909, 0.000
 0.909, 0.000
 0.909, 0.000
 0.910, 0.000
 0.910, 0.000
 0.910, 0.000
 0.911, 0.000
 0.911, 0.000
 0.911, 0.000
 0.912, 0.000
 0.912, 0.000
 0.912, 0.000
 0.913, 0.000
 0.913, 0.000
 0.913, 0.000
 0.914, 0.000
 0.914, 0.000
 0.914, 0.000
 0.915, 0.000
 0.915, 0.000
 0.915, 0.000
 0.916, 0.000
 0.916, 0.000
 0.916, 0.000
 0.917, 0.000
 0.917, 0.000
 0.917, 0.000
 0.918, 0.000
 0.918, 0.000
 0.918, 0.000
 0.919, 0.000
 0.919, 0.000
 0.919, 0.000
 0.920, 0.000
 0.920, 0.000
 0.920, 0.000
 0.921, 0.000
 0.921, 0.000
 0.921, 0.000
 0.922, 0.000
 0.922, 0.000
 0.922, 0.000
 0.923, 0.000
 0.923, 0.000
 0.923, 0.000
 0.924, 0.000
 0.924, 0.000
 0.924, 0.000
 0.925, 0.000
 0.925, 0.000
 0.925, 0.000
 0.926, 0.000
 0.926, 0.000
 0.926, 0.000
 0.927, 0.000
 0.927, 0.000
 0.927, 0.000
 0.928, 0.000
 0.928, 0.000
 0.928, 0.000
 0.929, 0.000
 0.929, 0.000
 0.929, 0.000
 0.930, 0.000
 0.930, 0.000
 0.930, 0.000
 0.931, 0.000
 0.931, 0.000
 0.931, 0.000
 0.932, 0.000
 0.932, 0.000
 0.933, 0.000
 0.933, 0.000
 0.933, 0.000
 0.934, 0.000
 0.934, 0.000
 0.934, 0.000
 0.935, 0.000
 0.935, 0.000
 0.935, 0.000
 0.936, 0.000
 0.936, 0.000
 0.936, 0.000
 0.937, 0.000
 0.937, 0.000
 0.937, 0.000
 0.938, 0.000
 0.938, 0.000
 0.938, 0.000
 0.939, 0.000
 0.939, 0.000
 0.939, 0.000
 0.940, 0.000
 0.940, 0.000
 0.940, 0.000
 0.941, 0.000
 0.941, 0.000
 0.941, 0.000
 0.942, 0.000
 0.942, 0.000
 0.942, 0.000
 0.943, 0.000
 0.943, 0.000
 0.943, 0.000
 0.944, 0.000
 0.944, 0.000
 0.944, 0.000
 0.945, 0.000
 0.945, 0.000
 0.945, 0.000
 0.946, 0.000
 0.946, 0.000
 0.946, 0.000
 0.947, 0.000
 0.947, 0.000
 0.947, 0.000
 0.948, 0.000
 0.948, 0.000
 0.948, 0.000
 0.949, 0.000
 0.949, 0.000
 0.949, 0.000
 0.950, 0.000
 0.950, 0.000
 0.950, 0.000
 0.951, 0.000
 0.951, 0.000
 0.951, 0.000
 0.952, 0.000
 0.952, 0.000
 0.952, 0.000
 0.953, 0.000
 0.953, 0.000
 0.953, 0.000
 0.954, 0.000
 0.954, 0.000
 0.954, 0.000
 0.955, 0.000
 0.955, 0.000
 0.955, 0.000
 0.956, 0.000
 0.956, 0.000
 0.956, 0.000
 0.957, 0.000
 0.957, 0.000
 0.957, 0.000
 0.958, 0.000
 0.958, 0.000
 0.958, 0.000
 0.959, 0.000
 0.959, 0.000
 0.960, 0.000
 0.960, 0.000
 0.960, 0.000
 0.961, 0.000
 0.961, 0.000
 0.961, 0.000
 0.962, 0.000
 0.962, 0.000
 0.962, 0.000
 0.963, 0.000
 0.963, 0.000
 0.963, 0.000
 0.964, 0.000
 0.964, 0.000
 0.964, 0.000
 0.965, 0.000
 0.965, 0.000
 0.965, 0.000
 0.966, 0.000
 0.966, 0.000
 0.966, 0.000
 0.967, 0.000
 0.967, 0.000
 0.967, 0.000
 0.968, 0.000
 0.968, 0.000
 0.968, 0.000
 0.969, 0.000
 0.969, 0.000
 0.969, 0.000
 0.970, 0.000
 0.970, 0.000
 0.970, 0.000
 0.971, 0.000
 0.971, 0.000
 0.971, 0.000
 0.972, 0.000
 0.972, 0.000
 0.972, 0.000
 0.973, 0.000
 0.973, 0.000
 0.973, 0.000
 0.974, 0.000
 0.974, 0.000
 0.974, 0.000
 0.975, 0.000
 0.975, 0.000
 0.975, 0.000
 0.976, 0.000
 0.976, 0.000
 0.976, 0.000
 0.977, 0.000
 0.977, 0.000
 0.977, 0.000
 0.978, 0.000
 0.978, 0.000
 0.978, 0.000
 0.979, 0.000
 0.979, 0.000
 0.979, 0.000
 0.980, 0.000
 0.980, 0.000
 0.980, 0.000
 0.981, 0.000
 0.981, 0.000
 0.981, 0.000
 0.982, 0.000
 0.982, 0.000
 0.982, 0.000
 0.983, 0.000
 0.983, 0.000
 0.983, 0.000
 0.984, 0.000
 0.984, 0.000
 0.984, 0.000
 0.985, 0.000
 0.985, 0.000
 0.985, 0.000
 0.986, 0.000
 0.986, 0.000
 0.987, 0.000
 0.987, 0.000
 0.987, 0.000
 0.988, 0.000
 0.988, 0.000
 0.988, 0.000
 0.989, 0.000
 0.989, 0.000
 0.989, 0.000
 0.990, 0.000
 0.990, 0.000
 0.990, 0.000
 0.991, 0.000
 0.991, 0.000
 0.991, 0.000
 0.992, 0.000
 0.992, 0.000
 0.992, 0.000
 0.993, 0.000
 0.993, 0.000
 0.993, 0.000
 0.994, 0.000
 0.994, 0.000
 0.994, 0.000
 0.995, 0.000
 0.995, 0.000
 0.995, 0.000
 0.996, 0.000
 0.996, 0.000
 0.996, 0.000
 0.997, 0.000
 0.997, 0.000
 0.997, 0.000
 0.998, 0.000
 0.998, 0.000
 0.998, 0.000
 0.999, 0.000
 0.999, 0.000
 0.999, 0.000
 1.000, 0.000
 1.000, 0.000


==> figures/mesh_update/castalia/volume.csv <==
NORMALIZED_TIME, VOLUME_PERCENT_ERROR
 0.000, 2.092
 0.000, 1.996
 0.001, 1.980
 0.001, 1.950
 0.001, 1.839
 0.002, 1.779
 0.002, 1.706
 0.002, 1.666
 0.003, 1.677
 0.003, 1.596
 0.003, 1.570
 0.004, 1.508
 0.004, 1.433
 0.004, 1.383
 0.005, 1.353
 0.005, 1.294
 0.005, 1.220
 0.006, 1.193
 0.006, 1.191
 0.006, 1.227
 0.007, 1.276
 0.007, 1.299
 0.007, 1.320
 0.008, 1.319
 0.008, 1.245
 0.008, 1.203
 0.009, 1.205
 0.009, 1.221
 0.009, 1.216
 0.010, 1.172
 0.010, 1.108
 0.010, 1.074
 0.011, 1.075
 0.011, 1.045
 0.011, 1.003
 0.012, 0.960
 0.012, 0.938
 0.012, 0.964
 0.013, 0.999
 0.013, 1.050
 0.013, 1.084
 0.014, 1.040
 0.014, 1.028
 0.015, 0.984
 0.015, 0.970
 0.015, 1.015
 0.016, 1.060
 0.016, 1.133
 0.016, 1.221
 0.017, 1.320
 0.017, 1.361
 0.017, 1.400
 0.018, 1.445
 0.018, 1.505
 0.018, 1.640
 0.019, 1.764
 0.019, 1.868
 0.019, 1.951
 0.020, 2.025
 0.020, 2.022
 0.020, 2.004
 0.021, 1.976
 0.021, 1.979
 0.021, 2.005
 0.022, 2.057
 0.022, 2.132
 0.022, 2.185
 0.023, 2.183
 0.023, 2.159
 0.023, 2.124
 0.024, 2.094
 0.024, 2.074
 0.024, 2.081
 0.025, 2.064
 0.025, 2.038
 0.025, 2.002
 0.026, 1.981
 0.026, 2.010
 0.026, 2.025
 0.027, 2.075
 0.027, 2.178
 0.027, 2.259
 0.028, 2.313
 0.028, 2.334
 0.028, 2.325
 0.029, 2.309
 0.029, 2.310
 0.029, 2.365
 0.030, 2.402
 0.030, 2.499
 0.030, 2.595
 0.031, 2.695
 0.031, 2.780
 0.031, 2.892
 0.032, 2.965
 0.032, 3.020
 0.032, 3.128
 0.033, 3.176
 0.033, 3.212
 0.033, 3.229
 0.034, 3.314
 0.034, 3.411
 0.034, 3.514
 0.035, 3.576
 0.035, 3.653
 0.035, 3.677
 0.036, 3.724
 0.036, 3.763
 0.036, 3.807
 0.037, 3.916
 0.037, 4.018
 0.037, 4.064
 0.038, 4.073
 0.038, 4.061
 0.038, 4.049
 0.039, 4.037
 0.039, 4.017
 0.039, 3.974
 0.040, 3.959
 0.040, 3.923
 0.040, 3.893
 0.041, 3.893
 0.041, 3.905
 0.042, 3.934
 0.042, 4.011
 0.042, 4.120
 0.043, 4.239
 0.043, 4.323
 0.043, 4.354
 0.044, 4.389
 0.044, 4.375
 0.044, 4.351
 0.045, 4.324
 0.045, 4.303
 0.045, 4.281
 0.046, 4.306
 0.046, 4.361
 0.046, 4.455
 0.047, 4.516
 0.047, 4.549
 0.047, 4.562
 0.048, 4.581
 0.048, 4.592
 0.048, 4.625
 0.049, 4.652
 0.049, 4.682
 0.049, 4.735
 0.050, 4.753
 0.050, 4.739
 0.050, 4.707
 0.051, 4.684
 0.051, 4.651
 0.051, 4.632
 0.052, 4.622
 0.052, 4.633
 0.052, 4.614
 0.053, 4.597
 0.053, 4.573
 0.053, 4.555
 0.054, 4.558
 0.054, 4.567
 0.054, 4.594
 0.055, 4.637
 0.055, 4.710
 0.055, 4.748
 0.056, 4.785
 0.056, 4.813
 0.056, 4.830
 0.057, 4.840
 0.057, 4.841
 0.057, 4.858
 0.058, 4.879
 0.058, 4.902
 0.058, 4.934
 0.059, 4.982
 0.059, 5.032
 0.059, 5.172
 0.060, 5.186
 0.060, 5.157
 0.060, 5.161
 0.061, 5.183
 0.061, 5.249
 0.061, 5.250
 0.062, 5.238
 0.062, 5.195
 0.062, 5.149
 0.063, 5.118
 0.063, 5.086
 0.063, 5.075
 0.064, 5.088
 0.064, 5.115
 0.064, 5.156
 0.065, 5.205
 0.065, 5.304
 0.065, 5.368
 0.066, 5.434
 0.066, 5.490
 0.066, 5.557
 0.067, 5.591
 0.067, 5.616
 0.067, 5.619
 0.068, 5.604
 0.068, 5.600
 0.069, 5.660
 0.069, 5.679
 0.069, 5.741
 0.070, 5.836
 0.070, 5.934
 0.070, 5.988
 0.071, 6.001
 0.071, 5.986
 0.071, 5.972
 0.072, 5.979
 0.072, 6.033
 0.072, 6.194
 0.073, 6.359
 0.073, 6.566
 0.073, 6.663
 0.074, 6.724
 0.074, 6.750
 0.074, 6.740
 0.075, 6.717
 0.075, 6.726
 0.075, 6.723
 0.076, 6.755
 0.076, 6.802
 0.076, 6.863
 0.077, 6.947
 0.077, 7.105
 0.077, 7.274
 0.078, 7.393
 0.078, 7.517
 0.078, 7.619
 0.079, 7.658
 0.079, 7.642
 0.079, 7.627
 0.080, 7.622
 0.080, 7.638
 0.080, 7.694
 0.081, 7.766
 0.081, 7.799
 0.081, 7.876
 0.082, 7.924
 0.082, 8.001
 0.082, 8.083
 0.083, 8.163
 0.083, 8.221
 0.083, 8.215
 0.084, 8.226
 0.084, 8.254
 0.084, 8.310
 0.085, 8.413
 0.085, 8.492
 0.085, 8.605
 0.086, 8.737
 0.086, 8.841
 0.086, 8.918
 0.087, 8.944
 0.087, 9.008
 0.087, 9.064
 0.088, 9.094
 0.088, 9.197
 0.088, 9.243
 0.089, 9.278
 0.089, 9.291
 0.089, 9.284
 0.090, 9.264
 0.090, 9.248
 0.090, 9.236
 0.091, 9.222
 0.091, 9.233
 0.091, 9.260
 0.092, 9.286
 0.092, 9.332
 0.092, 9.394
 0.093, 9.506
 0.093, 9.560
 0.093, 9.598
 0.094, 9.604
 0.094, 9.620
 0.094, 9.653
 0.095, 9.715
 0.095, 9.776
 0.096, 9.834
 0.096, 9.870
 0.096, 9.908
 0.097, 9.928
 0.097, 9.915
 0.097, 9.904
 0.098, 9.884
 0.098, 9.866
 0.098, 9.863
 0.099, 9.886
 0.099, 9.916
 0.099, 9.990
 0.100,10.076
 0.100,10.142
 0.100,10.188
 0.101,10.186
 0.101,10.161
 0.101,10.141
 0.102,10.195
 0.102,10.220
 0.102,10.247
 0.103,10.306
 0.103,10.328
 0.103,10.380
 0.104,10.393
 0.104,10.399
 0.104,10.395
 0.105,10.377
 0.105,10.360
 0.105,10.331
 0.106,10.318
 0.106,10.298
 0.106,10.293
 0.107,10.310
 0.107,10.345
 0.107,10.397
 0.108,10.438
 0.108,10.472
 0.108,10.591
 0.109,10.645
 0.109,10.645
 0.109,10.615
 0.110,10.584
 0.110,10.546
 0.110,10.510
 0.111,10.472
 0.111,10.452
 0.111,10.460
 0.112,10.465
 0.112,10.468
 0.112,10.455
 0.113,10.441
 0.113,10.433
 0.113,10.425
 0.114,10.411
 0.114,10.381
 0.114,10.355
 0.115,10.330
 0.115,10.305
 0.115,10.300
 0.116,10.315
 0.116,10.347
 0.116,10.356
 0.117,10.369
 0.117,10.421
 0.117,10.480
 0.118,10.504
 0.118,10.525
 0.118,10.517
 0.119,10.483
 0.119,10.442
 0.119,10.394
 0.120,10.388
 0.120,10.373
 0.120,10.366
 0.121,10.349
 0.121,10.323
 0.121,10.296
 0.122,10.284
 0.122,10.264
 0.123,10.243
 0.123,10.208
 0.123,10.182
 0.124,10.144
 0.124,10.113
 0.124,10.087
 0.125,10.054
 0.125,10.029
 0.125,10.008
 0.126,10.030
 0.126,10.029
 0.126,10.021
 0.127,10.036
 0.127,10.057
 0.127,10.071
 0.128,10.085
 0.128,10.080
 0.128,10.022
 0.129, 9.965
 0.129, 9.938
 0.129, 9.890
 0.130, 9.846
 0.130, 9.827
 0.130, 9.809
 0.131, 9.775
 0.131, 9.753
 0.131, 9.721
 0.132, 9.694
 0.132, 9.658
 0.132, 9.623
 0.133, 9.588
 0.133, 9.557
 0.133, 9.530
 0.134, 9.499
 0.134, 9.482
 0.134, 9.459
 0.135, 9.432
 0.135, 9.395
 0.135, 9.357
 0.136, 9.287
 0.136, 9.228
 0.136, 9.172
 0.137, 9.104
 0.137, 9.042
 0.137, 9.015
 0.138, 8.988
 0.138, 8.980
 0.138, 8.965
 0.139, 8.923
 0.139, 8.888
 0.139, 8.858
 0.140, 8.819
 0.140, 8.817
 0.140, 8.827
 0.141, 8.816
 0.141, 8.794
 0.141, 8.776
 0.142, 8.752
 0.142, 8.729
 0.142, 8.725
 0.143, 8.699
 0.143, 8.684
 0.143, 8.621
 0.144, 8.573
 0.144, 8.520
 0.144, 8.496
 0.145, 8.438
 0.145, 8.399
 0.145, 8.354
 0.146, 8.315
 0.146, 8.285
 0.146, 8.234
 0.147, 8.146
 0.147, 8.104
 0.147, 8.056
 0.148, 7.994
 0.148, 7.928
 0.148, 7.897
 0.149, 7.863
 0.149, 7.821
 0.150, 7.807
 0.150, 7.780
 0.150, 7.751
 0.151, 7.710
 0.151, 7.674
 0.151, 7.648
 0.152, 7.614
 0.152, 7.578
 0.152, 7.547
 0.153, 7.504
 0.153, 7.471
 0.153, 7.437
 0.154, 7.409
 0.154, 7.380
 0.154, 7.341
 0.155, 7.275
 0.155, 7.233
 0.155, 7.184
 0.156, 7.106
 0.156, 7.033
 0.156, 6.969
 0.157, 6.926
 0.157, 6.866
 0.157, 6.822
 0.158, 6.784
 0.158, 6.741
 0.158, 6.691
 0.159, 6.660
 0.159, 6.631
 0.159, 6.613
 0.160, 6.581
 0.160, 6.542
 0.160, 6.511
 0.161, 6.494
 0.161, 6.469
 0.161, 6.442
 0.162, 6.428
 0.162, 6.429
 0.162, 6.420
 0.163, 6.404
 0.163, 6.388
 0.163, 6.375
 0.164, 6.362
 0.164, 6.359
 0.164, 6.371
 0.165, 6.416
 0.165, 6.451
 0.165, 6.503
 0.166, 6.558
 0.166, 6.626
 0.166, 6.656
 0.167, 6.716
 0.167, 6.730
 0.167, 6.712
 0.168, 6.670
 0.168, 6.626
 0.168, 6.599
 0.169, 6.564
 0.169, 6.536
 0.169, 6.509
 0.170, 6.501
 0.170, 6.523
 0.170, 6.623
 0.171, 6.689
 0.171, 6.729
 0.171, 6.726
 0.172, 6.724
 0.172, 6.715
 0.172, 6.718
 0.173, 6.718
 0.173, 6.711
 0.173, 6.705
 0.174, 6.696
 0.174, 6.702
 0.174, 6.717
 0.175, 6.741
 0.175, 6.775
 0.175, 6.785
 0.176, 6.788
 0.176, 6.780
 0.177, 6.785
 0.177, 6.801
 0.177, 6.822
 0.178, 6.832
 0.178, 6.851
 0.178, 6.862
 0.179, 6.879
 0.179, 6.891
 0.179, 6.906
 0.180, 6.920
 0.180, 6.938
 0.180, 6.937
 0.181, 6.929
 0.181, 6.932
 0.181, 6.943
 0.182, 6.953
 0.182, 6.960
 0.182, 6.947
 0.183, 6.921
 0.183, 6.902
 0.183, 6.857
 0.184, 6.826
 0.184, 6.808
 0.184, 6.790
 0.185, 6.779
 0.185, 6.780
 0.185, 6.784
 0.186, 6.798
 0.186, 6.805
 0.186, 6.811
 0.187, 6.804
 0.187, 6.795
 0.187, 6.778
 0.188, 6.767
 0.188, 6.757
 0.188, 6.748
 0.189, 6.743
 0.189, 6.736
 0.189, 6.726
 0.190, 6.799
 0.190, 6.875
 0.190, 6.939
 0.191, 6.965
 0.191, 6.957
 0.191, 6.923
 0.192, 6.879
 0.192, 6.853
 0.192, 6.818
 0.193, 6.789
 0.193, 6.756
 0.193, 6.762
 0.194, 6.753
 0.194, 6.728
 0.194, 6.686
 0.195, 6.666
 0.195, 6.639
 0.195, 6.622
 0.196, 6.582
 0.196, 6.549
 0.196, 6.530
 0.197, 6.482
 0.197, 6.453
 0.197, 6.408
 0.198, 6.392
 0.198, 6.392
 0.198, 6.422
 0.199, 6.459
 0.199, 6.509
 0.199, 6.574
 0.200, 6.597
 0.200, 6.621
 0.200, 6.667
 0.201, 6.674
 0.201, 6.713
 0.201, 6.757
 0.202, 6.761
 0.202, 6.751
 0.202, 6.729
 0.203, 6.705
 0.203, 6.691
 0.204, 6.671
 0.204, 6.640
 0.204, 6.617
 0.205, 6.582
 0.205, 6.551
 0.205, 6.525
 0.206, 6.490
 0.206, 6.430
 0.206, 6.370
 0.207, 6.318
 0.207, 6.260
 0.207, 6.218
 0.208, 6.197
 0.208, 6.171
 0.208, 6.149
 0.209, 6.135
 0.209, 6.114
 0.209, 6.096
 0.210, 6.083
 0.210, 6.072
 0.210, 6.047
 0.211, 6.028
 0.211, 6.006
 0.211, 5.983
 0.212, 5.963
 0.212, 5.932
 0.212, 5.902
 0.213, 5.891
 0.213, 5.879
 0.213, 5.859
 0.214, 5.858
 0.214, 5.866
 0.214, 5.881
 0.215, 5.899
 0.215, 5.902
 0.215, 5.905
 0.216, 5.901
 0.216, 5.922
 0.216, 5.949
 0.217, 6.008
 0.217, 6.026
 0.217, 6.030
 0.218, 6.010
 0.218, 6.000
 0.218, 5.964
 0.219, 5.950
 0.219, 5.921
 0.219, 5.890
 0.220, 5.862
 0.220, 5.838
 0.220, 5.809
 0.221, 5.774
 0.221, 5.736
 0.221, 5.706
 0.222, 5.692
 0.222, 5.676
 0.222, 5.656
 0.223, 5.637
 0.223, 5.610
 0.223, 5.579
 0.224, 5.552
 0.224, 5.525
 0.224, 5.497
 0.225, 5.474
 0.225, 5.438
 0.225, 5.421
 0.226, 5.401
 0.226, 5.375
 0.226, 5.353
 0.227, 5.336
 0.227, 5.318
 0.227, 5.303
 0.228, 5.282
 0.228, 5.264
 0.228, 5.252
 0.229, 5.221
 0.229, 5.194
 0.229, 5.169
 0.230, 5.156
 0.230, 5.141
 0.231, 5.116
 0.231, 5.104
 0.231, 5.087
 0.232, 5.058
 0.232, 5.044
 0.232, 5.021
 0.233, 4.990
 0.233, 4.948
 0.233, 4.910
 0.234, 4.901
 0.234, 4.888
 0.234, 4.874
 0.235, 4.849
 0.235, 4.840
 0.235, 4.844
 0.236, 4.867
 0.236, 4.896
 0.236, 4.904
 0.237, 4.883
 0.237, 4.856
 0.237, 4.840
 0.238, 4.826
 0.238, 4.820
 0.238, 4.803
 0.239, 4.795
 0.239, 4.776
 0.239, 4.761
 0.240, 4.735
 0.240, 4.729
 0.240, 4.727
 0.241, 4.720
 0.241, 4.696
 0.241, 4.681
 0.242, 4.667
 0.242, 4.642
 0.242, 4.624
 0.243, 4.601
 0.243, 4.579
 0.243, 4.518
 0.244, 4.484
 0.244, 4.405
 0.244, 4.369
 0.245, 4.309
 0.245, 4.267
 0.245, 4.239
 0.246, 4.198
 0.246, 4.134
 0.246, 4.090
 0.247, 4.071
 0.247, 4.047
 0.247, 4.008
 0.248, 3.964
 0.248, 3.946
 0.248, 3.931
 0.249, 3.918
 0.249, 3.901
 0.249, 3.885
 0.250, 3.871
 0.250, 3.862
 0.250, 3.851
 0.251, 3.832
 0.251, 3.820
 0.251, 3.811
 0.252, 3.818
 0.252, 3.804
 0.252, 3.791
 0.253, 3.764
 0.253, 3.731
 0.253, 3.724
 0.254, 3.690
 0.254, 3.677
 0.254, 3.651
 0.255, 3.622
 0.255, 3.599
 0.255, 3.587
 0.256, 3.575
 0.256, 3.563
 0.256, 3.545
 0.257, 3.533
 0.257, 3.514
 0.258, 3.495
 0.258, 3.478
 0.258, 3.457
 0.259, 3.441
 0.259, 3.424
 0.259, 3.403
 0.260, 3.375
 0.260, 3.358
 0.260, 3.334
 0.261, 3.308
 0.261, 3.272
 0.261, 3.202
 0.262, 3.184
 0.262, 3.130
 0.262, 3.086
 0.263, 3.034
 0.263, 2.977
 0.263, 2.942
 0.264, 2.914
 0.264, 2.895
 0.264, 2.872
 0.265, 2.856
 0.265, 2.844
 0.265, 2.828
 0.266, 2.802
 0.266, 2.766
 0.266, 2.740
 0.267, 2.721
 0.267, 2.687
 0.267, 2.668
 0.268, 2.645
 0.268, 2.590
 0.268, 2.548
 0.269, 2.512
 0.269, 2.473
 0.269, 2.434
 0.270, 2.414
 0.270, 2.370
 0.270, 2.312
 0.271, 2.276
 0.271, 2.221
 0.271, 2.204
 0.272, 2.170
 0.272, 2.155
 0.272, 2.140
 0.273, 2.119
 0.273, 2.111
 0.273, 2.096
 0.274, 2.081
 0.274, 2.042
 0.274, 2.024
 0.275, 2.008
 0.275, 1.970
 0.275, 1.955
 0.276, 1.898
 0.276, 1.877
 0.276, 1.832
 0.277, 1.817
 0.277, 1.802
 0.277, 1.738
 0.278, 1.725
 0.278, 1.684
 0.278, 1.644
 0.279, 1.614
 0.279, 1.590
 0.279, 1.574
 0.280, 1.549
 0.280, 1.520
 0.280, 1.503
 0.281, 1.491
 0.281, 1.471
 0.281, 1.454
 0.282, 1.436
 0.282, 1.383
 0.282, 1.355
 0.283, 1.329
 0.283, 1.273
 0.283, 1.241
 0.284, 1.228
 0.284, 1.193
 0.285, 1.140
 0.285, 1.121
 0.285, 1.104
 0.286, 1.068
 0.286, 1.042
 0.286, 1.003
 0.287, 0.974
 0.287, 0.950
 0.287, 0.922
 0.288, 0.895
 0.288, 0.871
 0.288, 0.851
 0.289, 0.833
 0.289, 0.799
 0.289, 0.782
 0.290, 0.751
 0.290, 0.730
 0.290, 0.720
 0.291, 0.710
 0.291, 0.697
 0.291, 0.681
 0.292, 0.667
 0.292, 0.655
 0.292, 0.647
 0.293, 0.634
 0.293, 0.642
 0.293, 0.669
 0.294, 0.688
 0.294, 0.713
 0.294, 0.721
 0.295, 0.732
 0.295, 0.729
 0.295, 0.733
 0.296, 0.722
 0.296, 0.706
 0.296, 0.687
 0.297, 0.682
 0.297, 0.678
 0.297, 0.673
 0.298, 0.662
 0.298, 0.637
 0.298, 0.609
 0.299, 0.596
 0.299, 0.565
 0.299, 0.520
 0.300, 0.496
 0.300, 0.470
 0.300, 0.436
 0.301, 0.408
 0.301, 0.394
 0.301, 0.368
 0.302, 0.357
 0.302, 0.345
 0.302, 0.330
 0.303, 0.311
 0.303, 0.296
 0.303, 0.284
 0.304, 0.276
 0.304, 0.282
 0.304, 0.291
 0.305, 0.323
 0.305, 0.343
 0.305, 0.355
 0.306, 0.372
 0.306, 0.363
 0.306, 0.352
 0.307, 0.334
 0.307, 0.306
 0.307, 0.281
 0.308, 0.274
 0.308, 0.261
 0.308, 0.241
 0.309, 0.222
 0.309, 0.203
 0.309, 0.188
 0.310, 0.160
 0.310, 0.151
 0.310, 0.127
 0.311, 0.118
 0.311, 0.099
 0.312, 0.090
 0.312, 0.075
 0.312, 0.067
 0.313, 0.055
 0.313, 0.045
 0.313, 0.036
 0.314, 0.024
 0.314, 0.018
 0.314, 0.011
 0.315, 0.004
 0.315, 0.001
 0.315,-0.001
 0.316, 0.007
 0.316, 0.007
 0.316, 0.004
 0.317,-0.003
 0.317,-0.008
 0.317,-0.014
 0.318,-0.026
 0.318,-0.033
 0.318,-0.045
 0.319,-0.053
 0.319,-0.059
 0.319,-0.065
 0.320,-0.069
 0.320,-0.072
 0.320,-0.073
 0.321,-0.070
 0.321,-0.060
 0.321,-0.055
 0.322,-0.055
 0.322,-0.059
 0.322,-0.064
 0.323,-0.073
 0.323,-0.085
 0.323,-0.098
 0.324,-0.108
 0.324,-0.120
 0.324,-0.134
 0.325,-0.159
 0.325,-0.179
 0.325,-0.187
 0.326,-0.192
 0.326,-0.200
 0.326,-0.208
 0.327,-0.234
 0.327,-0.248
 0.327,-0.257
 0.328,-0.264
 0.328,-0.272
 0.328,-0.280
 0.329,-0.292
 0.329,-0.300
 0.329,-0.308
 0.330,-0.318
 0.330,-0.327
 0.330,-0.336
 0.331,-0.351
 0.331,-0.358
 0.331,-0.377
 0.332,-0.386
 0.332,-0.387
 0.332,-0.386
 0.333,-0.392
 0.333,-0.416
 0.333,-0.438
 0.334,-0.446
 0.334,-0.452
 0.334,-0.459
 0.335,-0.456
 0.335,-0.463
 0.335,-0.473
 0.336,-0.468
 0.336,-0.481
 0.336,-0.483
 0.337,-0.485
 0.337,-0.494
 0.337,-0.495
 0.338,-0.498
 0.338,-0.497
 0.339,-0.491
 0.339,-0.489
 0.339,-0.487
 0.340,-0.484
 0.340,-0.481
 0.340,-0.479
 0.341,-0.475
 0.341,-0.471
 0.341,-0.465
 0.342,-0.468
 0.342,-0.476
 0.342,-0.484
 0.343,-0.486
 0.343,-0.486
 0.343,-0.486
 0.344,-0.487
 0.344,-0.485
 0.344,-0.482
 0.345,-0.480
 0.345,-0.477
 0.345,-0.476
 0.346,-0.472
 0.346,-0.474
 0.346,-0.476
 0.347,-0.470
 0.347,-0.470
 0.347,-0.474
 0.348,-0.480
 0.348,-0.476
 0.348,-0.471
 0.349,-0.470
 0.349,-0.466
 0.349,-0.467
 0.350,-0.468
 0.350,-0.467
 0.350,-0.463
 0.351,-0.465
 0.351,-0.467
 0.351,-0.474
 0.352,-0.483
 0.352,-0.486
 0.352,-0.488
 0.353,-0.485
 0.353,-0.493
 0.353,-0.497
 0.354,-0.491
 0.354,-0.494
 0.354,-0.499
 0.355,-0.504
 0.355,-0.508
 0.355,-0.510
 0.356,-0.512
 0.356,-0.516
 0.356,-0.519
 0.357,-0.521
 0.357,-0.523
 0.357,-0.525
 0.358,-0.528
 0.358,-0.533
 0.358,-0.533
 0.359,-0.532
 0.359,-0.529
 0.359,-0.525
 0.360,-0.533
 0.360,-0.530
 0.360,-0.527
 0.361,-0.523
 0.361,-0.522
 0.361,-0.522
 0.362,-0.520
 0.362,-0.519
 0.362,-0.521
 0.363,-0.522
 0.363,-0.523
 0.363,-0.525
 0.364,-0.523
 0.364,-0.521
 0.364,-0.521
 0.365,-0.523
 0.365,-0.520
 0.366,-0.520
 0.366,-0.518
 0.366,-0.524
 0.367,-0.528
 0.367,-0.532
 0.367,-0.537
 0.368,-0.534
 0.368,-0.532
 0.368,-0.524
 0.369,-0.526
 0.369,-0.530
 0.369,-0.535
 0.370,-0.536
 0.370,-0.536
 0.370,-0.534
 0.371,-0.536
 0.371,-0.536
 0.371,-0.537
 0.372,-0.540
 0.372,-0.539
 0.372,-0.535
 0.373,-0.538
 0.373,-0.537
 0.373,-0.539
 0.374,-0.545
 0.374,-0.548
 0.374,-0.552
 0.375,-0.550
 0.375,-0.548
 0.375,-0.546
 0.376,-0.545
 0.376,-0.544
 0.376,-0.547
 0.377,-0.546
 0.377,-0.542
 0.377,-0.542
 0.378,-0.543
 0.378,-0.544
 0.378,-0.546
 0.379,-0.550
 0.379,-0.550
 0.379,-0.544
 0.380,-0.541
 0.380,-0.539
 0.380,-0.537
 0.381,-0.537
 0.381,-0.533
 0.381,-0.531
 0.382,-0.528
 0.382,-0.540
 0.382,-0.539
 0.383,-0.537
 0.383,-0.542
 0.383,-0.542
 0.384,-0.539
 0.384,-0.536
 0.384,-0.534
 0.385,-0.534
 0.385,-0.534
 0.385,-0.536
 0.386,-0.536
 0.386,-0.537
 0.386,-0.540
 0.387,-0.542
 0.387,-0.543
 0.387,-0.548
 0.388,-0.548
 0.388,-0.552
 0.388,-0.555
 0.389,-0.556
 0.389,-0.558
 0.389,-0.561
 0.390,-0.563
 0.390,-0.563
 0.390,-0.561
 0.391,-0.559
 0.391,-0.557
 0.391,-0.559
 0.392,-0.562
 0.392,-0.560
 0.393,-0.562
 0.393,-0.559
 0.393,-0.556
 0.394,-0.556
 0.394,-0.556
 0.394,-0.560
 0.395,-0.557
 0.395,-0.555
 0.395,-0.554
 0.396,-0.553
 0.396,-0.552
 0.396,-0.553
 0.397,-0.551
 0.397,-0.552
 0.397,-0.550
 0.398,-0.551
 0.398,-0.549
 0.398,-0.549
 0.399,-0.550
 0.399,-0.551
 0.399,-0.548
 0.400,-0.549
 0.400,-0.549
 0.400,-0.549
 0.401,-0.549
 0.401,-0.548
 0.401,-0.554
 0.402,-0.556
 0.402,-0.558
 0.402,-0.559
 0.403,-0.559
 0.403,-0.556
 0.403,-0.554
 0.404,-0.551
 0.404,-0.551
 0.404,-0.552
 0.405,-0.550
 0.405,-0.550
 0.405,-0.549
 0.406,-0.549
 0.406,-0.547
 0.406,-0.546
 0.407,-0.543
 0.407,-0.544
 0.407,-0.545
 0.408,-0.548
 0.408,-0.549
 0.408,-0.549
 0.409,-0.545
 0.409,-0.543
 0.409,-0.541
 0.410,-0.537
 0.410,-0.535
 0.410,-0.536
 0.411,-0.533
 0.411,-0.532
 0.411,-0.530
 0.412,-0.534
 0.412,-0.538
 0.412,-0.539
 0.413,-0.536
 0.413,-0.536
 0.413,-0.537
 0.414,-0.538
 0.414,-0.540
 0.414,-0.539
 0.415,-0.541
 0.415,-0.541
 0.415,-0.540
 0.416,-0.540
 0.416,-0.541
 0.416,-0.540
 0.417,-0.538
 0.417,-0.538
 0.417,-0.539
 0.418,-0.537
 0.418,-0.536
 0.418,-0.534
 0.419,-0.533
 0.419,-0.532
 0.420,-0.529
 0.420,-0.528
 0.420,-0.526
 0.421,-0.525
 0.421,-0.529
 0.421,-0.526
 0.422,-0.526
 0.422,-0.525
 0.422,-0.525
 0.423,-0.526
 0.423,-0.526
 0.423,-0.525
 0.424,-0.523
 0.424,-0.523
 0.424,-0.523
 0.425,-0.520
 0.425,-0.518
 0.425,-0.518
 0.426,-0.516
 0.426,-0.517
 0.426,-0.516
 0.427,-0.517
 0.427,-0.515
 0.427,-0.514
 0.428,-0.508
 0.428,-0.506
 0.428,-0.504
 0.429,-0.501
 0.429,-0.500
 0.429,-0.505
 0.430,-0.508
 0.430,-0.513
 0.430,-0.511
 0.431,-0.508
 0.431,-0.510
 0.431,-0.512
 0.432,-0.517
 0.432,-0.519
 0.432,-0.521
 0.433,-0.522
 0.433,-0.522
 0.433,-0.524
 0.434,-0.524
 0.434,-0.524
 0.434,-0.528
 0.435,-0.528
 0.435,-0.525
 0.435,-0.522
 0.436,-0.522
 0.436,-0.524
 0.436,-0.524
 0.437,-0.522
 0.437,-0.521
 0.437,-0.520
 0.438,-0.521
 0.438,-0.522
 0.438,-0.522
 0.439,-0.520
 0.439,-0.515
 0.439,-0.514
 0.440,-0.514
 0.440,-0.521
 0.440,-0.521
 0.441,-0.518
 0.441,-0.516
 0.441,-0.515
 0.442,-0.515
 0.442,-0.517
 0.442,-0.517
 0.443,-0.517
 0.443,-0.516
 0.443,-0.516
 0.444,-0.512
 0.444,-0.513
 0.444,-0.514
 0.445,-0.512
 0.445,-0.513
 0.445,-0.516
 0.446,-0.517
 0.446,-0.517
 0.447,-0.516
 0.447,-0.513
 0.447,-0.511
 0.448,-0.510
 0.448,-0.511
 0.448,-0.512
 0.449,-0.513
 0.449,-0.513
 0.449,-0.512
 0.450,-0.512
 0.450,-0.512
 0.450,-0.512
 0.451,-0.512
 0.451,-0.512
 0.451,-0.514
 0.452,-0.516
 0.452,-0.517
 0.452,-0.518
 0.453,-0.518
 0.453,-0.518
 0.453,-0.520
 0.454,-0.521
 0.454,-0.521
 0.454,-0.522
 0.455,-0.523
 0.455,-0.523
 0.455,-0.520
 0.456,-0.516
 0.456,-0.515
 0.456,-0.514
 0.457,-0.510
 0.457,-0.509
 0.457,-0.508
 0.458,-0.506
 0.458,-0.505
 0.458,-0.504
 0.459,-0.511
 0.459,-0.516
 0.459,-0.516
 0.460,-0.516
 0.460,-0.513
 0.460,-0.512
 0.461,-0.515
 0.461,-0.516
 0.461,-0.515
 0.462,-0.517
 0.462,-0.517
 0.462,-0.519
 0.463,-0.520
 0.463,-0.520
 0.463,-0.521
 0.464,-0.523
 0.464,-0.523
 0.464,-0.521
 0.465,-0.520
 0.465,-0.516
 0.465,-0.516
 0.466,-0.520
 0.466,-0.523
 0.466,-0.524
 0.467,-0.522
 0.467,-0.522
 0.467,-0.522
 0.468,-0.521
 0.468,-0.521
 0.468,-0.521
 0.469,-0.521
 0.469,-0.520
 0.469,-0.519
 0.470,-0.517
 0.470,-0.515
 0.470,-0.513
 0.471,-0.513
 0.471,-0.512
 0.471,-0.511
 0.472,-0.512
 0.472,-0.515
 0.472,-0.518
 0.473,-0.522
 0.473,-0.524
 0.474,-0.526
 0.474,-0.525
 0.474,-0.525
 0.475,-0.525
 0.475,-0.526
 0.475,-0.525
 0.476,-0.525
 0.476,-0.524
 0.476,-0.522
 0.477,-0.522
 0.477,-0.521
 0.477,-0.518
 0.478,-0.517
 0.478,-0.521
 0.478,-0.520
 0.479,-0.520
 0.479,-0.520
 0.479,-0.518
 0.480,-0.516
 0.480,-0.521
 0.480,-0.522
 0.481,-0.522
 0.481,-0.520
 0.481,-0.519
 0.482,-0.521
 0.482,-0.522
 0.482,-0.522
 0.483,-0.522
 0.483,-0.523
 0.483,-0.523
 0.484,-0.523
 0.484,-0.523
 0.484,-0.521
 0.485,-0.518
 0.485,-0.517
 0.485,-0.517
 0.486,-0.517
 0.486,-0.517
 0.486,-0.516
 0.487,-0.516
 0.487,-0.514
 0.487,-0.513
 0.488,-0.513
 0.488,-0.513
 0.488,-0.511
 0.489,-0.513
 0.489,-0.515
 0.489,-0.516
 0.490,-0.516
 0.490,-0.516
 0.490,-0.516
 0.491,-0.516
 0.491,-0.517
 0.491,-0.518
 0.492,-0.516
 0.492,-0.514
 0.492,-0.513
 0.493,-0.514
 0.493,-0.513
 0.493,-0.510
 0.494,-0.509
 0.494,-0.511
 0.494,-0.511
 0.495,-0.510
 0.495,-0.509
 0.495,-0.506
 0.496,-0.503
 0.496,-0.505
 0.496,-0.506
 0.497,-0.507
 0.497,-0.506
 0.497,-0.506
 0.498,-0.506
 0.498,-0.507
 0.498,-0.507
 0.499,-0.507
 0.499,-0.504
 0.499,-0.506
 0.500,-0.509
 0.500,-0.509
 0.501,-0.509
 0.501,-0.510
 0.501,-0.510
 0.502,-0.513
 0.502,-0.513
 0.502,-0.514
 0.503,-0.514
 0.503,-0.514
 0.503,-0.514
 0.504,-0.513
 0.504,-0.512
 0.504,-0.512
 0.505,-0.512
 0.505,-0.512
 0.505,-0.512
 0.506,-0.512
 0.506,-0.510
 0.506,-0.511
 0.507,-0.510
 0.507,-0.509
 0.507,-0.507
 0.508,-0.504
 0.508,-0.503
 0.508,-0.503
 0.509,-0.502
 0.509,-0.506
 0.509,-0.506
 0.510,-0.505
 0.510,-0.503
 0.510,-0.505
 0.511,-0.505
 0.511,-0.505
 0.511,-0.506
 0.512,-0.505
 0.512,-0.505
 0.512,-0.506
 0.513,-0.505
 0.513,-0.505
 0.513,-0.505
 0.514,-0.506
 0.514,-0.506
 0.514,-0.505
 0.515,-0.504
 0.515,-0.503
 0.515,-0.502
 0.516,-0.501
 0.516,-0.503
 0.516,-0.504
 0.517,-0.505
 0.517,-0.507
 0.517,-0.507
 0.518,-0.508
 0.518,-0.509
 0.518,-0.509
 0.519,-0.510
 0.519,-0.509
 0.519,-0.511
 0.520,-0.511
 0.520,-0.511
 0.520,-0.512
 0.521,-0.512
 0.521,-0.512
 0.521,-0.512
 0.522,-0.511
 0.522,-0.510
 0.522,-0.510
 0.523,-0.509
 0.523,-0.509
 0.523,-0.509
 0.524,-0.509
 0.524,-0.509
 0.524,-0.510
 0.525,-0.512
 0.525,-0.511
 0.525,-0.511
 0.526,-0.509
 0.526,-0.508
 0.526,-0.508
 0.527,-0.506
 0.527,-0.504
 0.528,-0.503
 0.528,-0.502
 0.528,-0.501
 0.529,-0.499
 0.529,-0.499
 0.529,-0.500
 0.530,-0.500
 0.530,-0.500
 0.530,-0.500
 0.531,-0.500
 0.531,-0.500
 0.531,-0.501
 0.532,-0.501
 0.532,-0.501
 0.532,-0.501
 0.533,-0.501
 0.533,-0.502
 0.533,-0.501
 0.534,-0.502
 0.534,-0.505
 0.534,-0.507
 0.535,-0.506
 0.535,-0.506
 0.535,-0.505
 0.536,-0.505
 0.536,-0.505
 0.536,-0.504
 0.537,-0.505
 0.537,-0.504
 0.537,-0.503
 0.538,-0.503
 0.538,-0.501
 0.538,-0.497
 0.539,-0.498
 0.539,-0.499
 0.539,-0.500
 0.540,-0.501
 0.540,-0.499
 0.540,-0.500
 0.541,-0.500
 0.541,-0.501
 0.541,-0.500
 0.542,-0.501
 0.542,-0.500
 0.542,-0.502
 0.543,-0.503
 0.543,-0.502
 0.543,-0.504
 0.544,-0.499
 0.544,-0.493
 0.544,-0.491
 0.545,-0.489
 0.545,-0.489
 0.545,-0.489
 0.546,-0.492
 0.546,-0.493
 0.546,-0.494
 0.547,-0.495
 0.547,-0.495
 0.547,-0.495
 0.548,-0.494
 0.548,-0.493
 0.548,-0.491
 0.549,-0.490
 0.549,-0.487
 0.549,-0.485
 0.550,-0.484
 0.550,-0.484
 0.550,-0.483
 0.551,-0.483
 0.551,-0.482
 0.551,-0.485
 0.552,-0.487
 0.552,-0.490
 0.552,-0.491
 0.553,-0.491
 0.553,-0.491
 0.553,-0.491
 0.554,-0.490
 0.554,-0.490
 0.555,-0.491
 0.555,-0.493
 0.555,-0.493
 0.556,-0.493
 0.556,-0.494
 0.556,-0.493
 0.557,-0.492
 0.557,-0.489
 0.557,-0.487
 0.558,-0.488
 0.558,-0.488
 0.558,-0.485
 0.559,-0.484
 0.559,-0.484
 0.559,-0.485
 0.560,-0.486
 0.560,-0.485
 0.560,-0.484
 0.561,-0.483
 0.561,-0.481
 0.561,-0.484
 0.562,-0.485
 0.562,-0.486
 0.562,-0.488
 0.563,-0.486
 0.563,-0.486
 0.563,-0.487
 0.564,-0.486
 0.564,-0.486
 0.564,-0.486
 0.565,-0.485
 0.565,-0.484
 0.565,-0.484
 0.566,-0.483
 0.566,-0.482
 0.566,-0.482
 0.567,-0.483
 0.567,-0.484
 0.567,-0.485
 0.568,-0.485
 0.568,-0.485
 0.568,-0.486
 0.569,-0.485
 0.569,-0.484
 0.569,-0.483
 0.570,-0.483
 0.570,-0.482
 0.570,-0.482
 0.571,-0.481
 0.571,-0.481
 0.571,-0.480
 0.572,-0.480
 0.572,-0.480
 0.572,-0.480
 0.573,-0.480
 0.573,-0.480
 0.573,-0.479
 0.574,-0.479
 0.574,-0.479
 0.574,-0.478
 0.575,-0.477
 0.575,-0.478
 0.575,-0.478
 0.576,-0.478
 0.576,-0.477
 0.576,-0.478
 0.577,-0.477
 0.577,-0.477
 0.577,-0.477
 0.578,-0.477
 0.578,-0.476
 0.578,-0.477
 0.579,-0.479
 0.579,-0.480
 0.579,-0.482
 0.580,-0.481
 0.580,-0.484
 0.580,-0.486
 0.581,-0.486
 0.581,-0.486
 0.582,-0.487
 0.582,-0.488
 0.582,-0.489
 0.583,-0.488
 0.583,-0.489
 0.583,-0.487
 0.584,-0.485
 0.584,-0.484
 0.584,-0.483
 0.585,-0.483
 0.585,-0.482
 0.585,-0.481
 0.586,-0.482
 0.586,-0.482
 0.586,-0.482
 0.587,-0.481
 0.587,-0.481
 0.587,-0.481
 0.588,-0.481
 0.588,-0.481
 0.588,-0.481
 0.589,-0.481
 0.589,-0.482
 0.589,-0.483
 0.590,-0.484
 0.590,-0.484
 0.590,-0.485
 0.591,-0.484
 0.591,-0.485
 0.591,-0.483
 0.592,-0.483
 0.592,-0.482
 0.592,-0.484
 0.593,-0.483
 0.593,-0.483
 0.593,-0.484
 0.594,-0.481
 0.594,-0.481
 0.594,-0.480
 0.595,-0.479
 0.595,-0.479
 0.595,-0.480
 0.596,-0.480
 0.596,-0.481
 0.596,-0.481
 0.597,-0.482
 0.597,-0.481
 0.597,-0.478
 0.598,-0.479
 0.598,-0.477
 0.598,-0.477
 0.599,-0.477
 0.599,-0.477
 0.599,-0.477
 0.600,-0.478
 0.600,-0.478
 0.600,-0.478
 0.601,-0.477
 0.601,-0.477
 0.601,-0.476
 0.602,-0.474
 0.602,-0.474
 0.602,-0.475
 0.603,-0.476
 0.603,-0.476
 0.603,-0.474
 0.604,-0.476
 0.604,-0.476
 0.604,-0.477
 0.605,-0.477
 0.605,-0.477
 0.605,-0.477
 0.606,-0.477
 0.606,-0.476
 0.606,-0.474
 0.607,-0.474
 0.607,-0.473
 0.607,-0.472
 0.608,-0.471
 0.608,-0.470
 0.609,-0.469
 0.609,-0.468
 0.609,-0.468
 0.610,-0.469
 0.610,-0.468
 0.610,-0.469
 0.611,-0.469
 0.611,-0.469
 0.611,-0.469
 0.612,-0.471
 0.612,-0.471
 0.612,-0.471
 0.613,-0.471
 0.613,-0.471
 0.613,-0.471
 0.614,-0.471
 0.614,-0.471
 0.614,-0.472
 0.615,-0.471
 0.615,-0.470
 0.615,-0.468
 0.616,-0.468
 0.616,-0.469
 0.616,-0.469
 0.617,-0.469
 0.617,-0.469
 0.617,-0.469
 0.618,-0.469
 0.618,-0.468
 0.618,-0.467
 0.619,-0.468
 0.619,-0.468
 0.619,-0.469
 0.620,-0.470
 0.620,-0.468
 0.620,-0.468
 0.621,-0.468
 0.621,-0.467
 0.621,-0.466
 0.622,-0.464
 0.622,-0.463
 0.622,-0.462
 0.623,-0.462
 0.623,-0.460
 0.623,-0.458
 0.624,-0.457
 0.624,-0.456
 0.624,-0.456
 0.625,-0.455
 0.625,-0.454
 0.625,-0.454
 0.626,-0.453
 0.626,-0.453
 0.626,-0.454
 0.627,-0.455
 0.627,-0.455
 0.627,-0.455
 0.628,-0.455
 0.628,-0.455
 0.628,-0.457
 0.629,-0.455
 0.629,-0.455
 0.629,-0.455
 0.630,-0.455
 0.630,-0.456
 0.630,-0.456
 0.631,-0.456
 0.631,-0.456
 0.631,-0.456
 0.632,-0.454
 0.632,-0.454
 0.632,-0.456
 0.633,-0.456
 0.633,-0.454
 0.633,-0.454
 0.634,-0.454
 0.634,-0.453
 0.634,-0.454
 0.635,-0.454
 0.635,-0.453
 0.636,-0.453
 0.636,-0.453
 0.636,-0.453
 0.637,-0.453
 0.637,-0.453
 0.637,-0.453
 0.638,-0.453
 0.638,-0.454
 0.638,-0.454
 0.639,-0.453
 0.639,-0.451
 0.639,-0.449
 0.640,-0.448
 0.640,-0.446
 0.640,-0.446
 0.641,-0.446
 0.641,-0.444
 0.641,-0.442
 0.642,-0.441
 0.642,-0.440
 0.642,-0.440
 0.643,-0.440
 0.643,-0.440
 0.643,-0.441
 0.644,-0.440
 0.644,-0.440
 0.644,-0.440
 0.645,-0.440
 0.645,-0.438
 0.645,-0.436
 0.646,-0.437
 0.646,-0.436
 0.646,-0.436
 0.647,-0.437
 0.647,-0.435
 0.647,-0.435
 0.648,-0.434
 0.648,-0.434
 0.648,-0.434
 0.649,-0.434
 0.649,-0.433
 0.649,-0.432
 0.650,-0.431
 0.650,-0.431
 0.650,-0.429
 0.651,-0.428
 0.651,-0.428
 0.651,-0.428
 0.652,-0.428
 0.652,-0.428
 0.652,-0.428
 0.653,-0.428
 0.653,-0.427
 0.653,-0.426
 0.654,-0.426
 0.654,-0.426
 0.654,-0.426
 0.655,-0.426
 0.655,-0.426
 0.655,-0.426
 0.656,-0.426
 0.656,-0.426
 0.656,-0.426
 0.657,-0.426
 0.657,-0.425
 0.657,-0.426
 0.658,-0.426
 0.658,-0.426
 0.658,-0.426
 0.659,-0.427
 0.659,-0.425
 0.659,-0.426
 0.660,-0.425
 0.660,-0.429
 0.660,-0.431
 0.661,-0.431
 0.661,-0.432
 0.661,-0.432
 0.662,-0.432
 0.662,-0.432
 0.663,-0.431
 0.663,-0.431
 0.663,-0.431
 0.664,-0.429
 0.664,-0.429
 0.664,-0.430
 0.665,-0.431
 0.665,-0.431
 0.665,-0.432
 0.666,-0.432
 0.666,-0.432
 0.666,-0.432
 0.667,-0.434
 0.667,-0.433
 0.667,-0.432
 0.668,-0.431
 0.668,-0.428
 0.668,-0.427
 0.669,-0.424
 0.669,-0.425
 0.669,-0.423
 0.670,-0.423
 0.670,-0.423
 0.670,-0.423
 0.671,-0.423
 0.671,-0.425
 0.671,-0.425
 0.672,-0.425
 0.672,-0.425
 0.672,-0.425
 0.673,-0.426
 0.673,-0.426
 0.673,-0.426
 0.674,-0.426
 0.674,-0.427
 0.674,-0.428
 0.675,-0.428
 0.675,-0.428
 0.675,-0.427
 0.676,-0.426
 0.676,-0.427
 0.676,-0.426
 0.677,-0.426
 0.677,-0.427
 0.677,-0.427
 0.678,-0.427
 0.678,-0.428
 0.678,-0.427
 0.679,-0.428
 0.679,-0.426
 0.679,-0.426
 0.680,-0.425
 0.680,-0.425
 0.680,-0.424
 0.681,-0.424
 0.681,-0.424
 0.681,-0.424
 0.682,-0.424
 0.682,-0.424
 0.682,-0.423
 0.683,-0.423
 0.683,-0.423
 0.683,-0.422
 0.684,-0.422
 0.684,-0.422
 0.684,-0.423
 0.685,-0.421
 0.685,-0.421
 0.685,-0.420
 0.686,-0.417
 0.686,-0.417
 0.686,-0.417
 0.687,-0.418
 0.687,-0.417
 0.687,-0.417
 0.688,-0.416
 0.688,-0.416
 0.688,-0.417
 0.689,-0.417
 0.689,-0.416
 0.690,-0.416
 0.690,-0.415
 0.690,-0.416
 0.691,-0.415
 0.691,-0.415
 0.691,-0.416
 0.692,-0.416
 0.692,-0.416
 0.692,-0.416
 0.693,-0.416
 0.693,-0.414
 0.693,-0.413
 0.694,-0.411
 0.694,-0.410
 0.694,-0.410
 0.695,-0.410
 0.695,-0.410
 0.695,-0.410
 0.696,-0.411
 0.696,-0.410
 0.696,-0.410
 0.697,-0.409
 0.697,-0.409
 0.697,-0.409
 0.698,-0.407
 0.698,-0.405
 0.698,-0.406
 0.699,-0.406
 0.699,-0.407
 0.699,-0.406
 0.700,-0.405
 0.700,-0.405
 0.700,-0.404
 0.701,-0.405
 0.701,-0.405
 0.701,-0.404
 0.702,-0.403
 0.702,-0.401
 0.702,-0.400
 0.703,-0.399
 0.703,-0.398
 0.703,-0.398
 0.704,-0.398
 0.704,-0.397
 0.704,-0.397
 0.705,-0.398
 0.705,-0.400
 0.705,-0.400
 0.706,-0.400
 0.706,-0.400
 0.706,-0.400
 0.707,-0.400
 0.707,-0.401
 0.707,-0.400
 0.708,-0.400
 0.708,-0.400
 0.708,-0.400
 0.709,-0.400
 0.709,-0.399
 0.709,-0.400
 0.710,-0.399
 0.710,-0.399
 0.710,-0.399
 0.711,-0.398
 0.711,-0.398
 0.711,-0.398
 0.712,-0.398
 0.712,-0.396
 0.712,-0.396
 0.713,-0.396
 0.713,-0.396
 0.713,-0.396
 0.714,-0.395
 0.714,-0.396
 0.714,-0.396
 0.715,-0.396
 0.715,-0.397
 0.715,-0.396
 0.716,-0.396
 0.716,-0.396
 0.717,-0.395
 0.717,-0.396
 0.717,-0.395
 0.718,-0.394
 0.718,-0.393
 0.718,-0.393
 0.719,-0.394
 0.719,-0.394
 0.719,-0.394
 0.720,-0.392
 0.720,-0.391
 0.720,-0.389
 0.721,-0.389
 0.721,-0.389
 0.721,-0.389
 0.722,-0.390
 0.722,-0.389
 0.722,-0.388
 0.723,-0.389
 0.723,-0.390
 0.723,-0.391
 0.724,-0.391
 0.724,-0.390
 0.724,-0.390
 0.725,-0.390
 0.725,-0.390
 0.725,-0.390
 0.726,-0.390
 0.726,-0.391
 0.726,-0.389
 0.727,-0.389
 0.727,-0.388
 0.727,-0.389
 0.728,-0.388
 0.728,-0.388
 0.728,-0.387
 0.729,-0.387
 0.729,-0.388
 0.729,-0.387
 0.730,-0.388
 0.730,-0.387
 0.730,-0.387
 0.731,-0.386
 0.731,-0.386
 0.731,-0.384
 0.732,-0.384
 0.732,-0.384
 0.732,-0.383
 0.733,-0.383
 0.733,-0.383
 0.733,-0.383
 0.734,-0.382
 0.734,-0.382
 0.734,-0.381
 0.735,-0.380
 0.735,-0.379
 0.735,-0.379
 0.736,-0.379
 0.736,-0.380
 0.736,-0.380
 0.737,-0.381
 0.737,-0.382
 0.737,-0.381
 0.738,-0.384
 0.738,-0.384
 0.738,-0.384
 0.739,-0.387
 0.739,-0.387
 0.739,-0.386
 0.740,-0.384
 0.740,-0.384
 0.740,-0.384
 0.741,-0.384
 0.741,-0.385
 0.741,-0.385
 0.742,-0.383
 0.742,-0.382
 0.742,-0.381
 0.743,-0.380
 0.743,-0.380
 0.744,-0.380
 0.744,-0.380
 0.744,-0.379
 0.745,-0.380
 0.745,-0.379
 0.745,-0.377
 0.746,-0.378
 0.746,-0.378
 0.746,-0.377
 0.747,-0.378
 0.747,-0.379
 0.747,-0.380
 0.748,-0.381
 0.748,-0.380
 0.748,-0.381
 0.749,-0.381
 0.749,-0.380
 0.749,-0.381
 0.750,-0.380
 0.750,-0.379
 0.750,-0.379
 0.751,-0.378
 0.751,-0.378
 0.751,-0.377
 0.752,-0.377
 0.752,-0.375
 0.752,-0.374
 0.753,-0.374
 0.753,-0.373
 0.753,-0.372
 0.754,-0.370
 0.754,-0.369
 0.754,-0.367
 0.755,-0.365
 0.755,-0.364
 0.755,-0.365
 0.756,-0.365
 0.756,-0.364
 0.756,-0.364
 0.757,-0.365
 0.757,-0.364
 0.757,-0.366
 0.758,-0.365
 0.758,-0.363
 0.758,-0.363
 0.759,-0.363
 0.759,-0.362
 0.759,-0.362
 0.760,-0.362
 0.760,-0.362
 0.760,-0.362
 0.761,-0.362
 0.761,-0.363
 0.761,-0.362
 0.762,-0.362
 0.762,-0.361
 0.762,-0.361
 0.763,-0.360
 0.763,-0.360
 0.763,-0.360
 0.764,-0.361
 0.764,-0.361
 0.764,-0.361
 0.765,-0.361
 0.765,-0.361
 0.765,-0.361
 0.766,-0.362
 0.766,-0.362
 0.766,-0.362
 0.767,-0.363
 0.767,-0.363
 0.767,-0.363
 0.768,-0.363
 0.768,-0.364
 0.768,-0.364
 0.769,-0.364
 0.769,-0.363
 0.769,-0.363
 0.770,-0.363
 0.770,-0.362
 0.771,-0.361
 0.771,-0.361
 0.771,-0.360
 0.772,-0.359
 0.772,-0.359
 0.772,-0.359
 0.773,-0.359
 0.773,-0.358
 0.773,-0.358
 0.774,-0.359
 0.774,-0.360
 0.774,-0.360
 0.775,-0.361
 0.775,-0.361
 0.775,-0.361
 0.776,-0.361
 0.776,-0.362
 0.776,-0.362
 0.777,-0.363
 0.777,-0.362
 0.777,-0.364
 0.778,-0.365
 0.778,-0.365
 0.778,-0.365
 0.779,-0.365
 0.779,-0.365
 0.779,-0.365
 0.780,-0.365
 0.780,-0.365
 0.780,-0.364
 0.781,-0.365
 0.781,-0.365
 0.781,-0.366
 0.782,-0.366
 0.782,-0.366
 0.782,-0.366
 0.783,-0.367
 0.783,-0.366
 0.783,-0.366
 0.784,-0.365
 0.784,-0.364
 0.784,-0.364
 0.785,-0.364
 0.785,-0.364
 0.785,-0.364
 0.786,-0.364
 0.786,-0.364
 0.786,-0.364
 0.787,-0.364
 0.787,-0.363
 0.787,-0.363
 0.788,-0.363
 0.788,-0.363
 0.788,-0.363
 0.789,-0.363
 0.789,-0.361
 0.789,-0.362
 0.790,-0.362
 0.790,-0.361
 0.790,-0.360
 0.791,-0.359
 0.791,-0.359
 0.791,-0.359
 0.792,-0.358
 0.792,-0.358
 0.792,-0.358
 0.793,-0.358
 0.793,-0.358
 0.793,-0.358
 0.794,-0.357
 0.794,-0.358
 0.794,-0.357
 0.795,-0.357
 0.795,-0.357
 0.795,-0.357
 0.796,-0.358
 0.796,-0.358
 0.796,-0.357
 0.797,-0.356
 0.797,-0.355
 0.798,-0.354
 0.798,-0.353
 0.798,-0.354
 0.799,-0.353
 0.799,-0.353
 0.799,-0.353
 0.800,-0.354
 0.800,-0.354
 0.800,-0.353
 0.801,-0.352
 0.801,-0.352
 0.801,-0.351
 0.802,-0.353
 0.802,-0.351
 0.802,-0.350
 0.803,-0.349
 0.803,-0.349
 0.803,-0.349
 0.804,-0.349
 0.804,-0.349
 0.804,-0.348
 0.805,-0.348
 0.805,-0.348
 0.805,-0.347
 0.806,-0.348
 0.806,-0.347
 0.806,-0.347
 0.807,-0.347
 0.807,-0.347
 0.807,-0.347
 0.808,-0.347
 0.808,-0.347
 0.808,-0.348
 0.809,-0.348
 0.809,-0.348
 0.809,-0.348
 0.810,-0.348
 0.810,-0.348
 0.810,-0.348
 0.811,-0.348
 0.811,-0.349
 0.811,-0.348
 0.812,-0.347
 0.812,-0.346
 0.812,-0.346
 0.813,-0.345
 0.813,-0.345
 0.813,-0.345
 0.814,-0.344
 0.814,-0.344
 0.814,-0.343
 0.815,-0.342
 0.815,-0.342
 0.815,-0.341
 0.816,-0.342
 0.816,-0.342
 0.816,-0.342
 0.817,-0.342
 0.817,-0.343
 0.817,-0.343
 0.818,-0.344
 0.818,-0.343
 0.818,-0.343
 0.819,-0.343
 0.819,-0.343
 0.819,-0.343
 0.820,-0.343
 0.820,-0.343
 0.820,-0.343
 0.821,-0.343
 0.821,-0.342
 0.821,-0.342
 0.822,-0.342
 0.822,-0.342
 0.822,-0.341
 0.823,-0.341
 0.823,-0.341
 0.823,-0.342
 0.824,-0.341
 0.824,-0.341
 0.825,-0.341
 0.825,-0.341
 0.825,-0.341
 0.826,-0.341
 0.826,-0.341
 0.826,-0.341
 0.827,-0.341
 0.827,-0.342
 0.827,-0.342
 0.828,-0.342
 0.828,-0.342
 0.828,-0.342
 0.829,-0.343
 0.829,-0.343
 0.829,-0.343
 0.830,-0.343
 0.830,-0.343
 0.830,-0.343
 0.831,-0.343
 0.831,-0.344
 0.831,-0.344
 0.832,-0.344
 0.832,-0.344
 0.832,-0.344
 0.833,-0.344
 0.833,-0.344
 0.833,-0.344
 0.834,-0.343
 0.834,-0.344
 0.834,-0.344
 0.835,-0.344
 0.835,-0.343
 0.835,-0.343
 0.836,-0.342
 0.836,-0.342
 0.836,-0.341
 0.837,-0.341
 0.837,-0.341
 0.837,-0.341
 0.838,-0.339
 0.838,-0.340
 0.838,-0.340
 0.839,-0.341
 0.839,-0.341
 0.839,-0.341
 0.840,-0.342
 0.840,-0.342
 0.840,-0.342
 0.841,-0.342
 0.841,-0.342
 0.841,-0.342
 0.842,-0.343
 0.842,-0.343
 0.842,-0.344
 0.843,-0.344
 0.843,-0.344
 0.843,-0.344
 0.844,-0.344
 0.844,-0.341
 0.844,-0.341
 0.845,-0.342
 0.845,-0.341
 0.845,-0.341
 0.846,-0.341
 0.846,-0.341
 0.846,-0.340
 0.847,-0.341
 0.847,-0.340
 0.847,-0.340
 0.848,-0.340
 0.848,-0.340
 0.848,-0.340
 0.849,-0.340
 0.849,-0.340
 0.849,-0.340
 0.850,-0.340
 0.850,-0.339
 0.850,-0.339
 0.851,-0.339
 0.851,-0.338
 0.852,-0.338
 0.852,-0.337
 0.852,-0.337
 0.853,-0.337
 0.853,-0.337
 0.853,-0.337
 0.854,-0.337
 0.854,-0.336
 0.854,-0.335
 0.855,-0.335
 0.855,-0.334
 0.855,-0.335
 0.856,-0.336
 0.856,-0.336
 0.856,-0.335
 0.857,-0.335
 0.857,-0.334
 0.857,-0.334
 0.858,-0.334
 0.858,-0.334
 0.858,-0.334
 0.859,-0.334
 0.859,-0.334
 0.859,-0.334
 0.860,-0.335
 0.860,-0.335
 0.860,-0.335
 0.861,-0.335
 0.861,-0.335
 0.861,-0.335
 0.862,-0.335
 0.862,-0.336
 0.862,-0.337
 0.863,-0.337
 0.863,-0.337
 0.863,-0.337
 0.864,-0.337
 0.864,-0.337
 0.864,-0.337
 0.865,-0.338
 0.865,-0.338
 0.865,-0.339
 0.866,-0.339
 0.866,-0.339
 0.866,-0.339
 0.867,-0.339
 0.867,-0.339
 0.867,-0.340
 0.868,-0.339
 0.868,-0.339
 0.868,-0.339
 0.869,-0.340
 0.869,-0.340
 0.869,-0.340
 0.870,-0.341
 0.870,-0.341
 0.870,-0.341
 0.871,-0.341
 0.871,-0.341
 0.871,-0.341
 0.872,-0.341
 0.872,-0.341
 0.872,-0.341
 0.873,-0.340
 0.873,-0.340
 0.873,-0.340
 0.874,-0.340
 0.874,-0.340
 0.874,-0.339
 0.875,-0.339
 0.875,-0.338
 0.875,-0.339
 0.876,-0.339
 0.876,-0.338
 0.876,-0.337
 0.877,-0.337
 0.877,-0.337
 0.877,-0.337
 0.878,-0.337
 0.878,-0.337
 0.879,-0.338
 0.879,-0.337
 0.879,-0.338
 0.880,-0.338
 0.880,-0.338
 0.880,-0.338
 0.881,-0.338
 0.881,-0.338
 0.881,-0.338
 0.882,-0.338
 0.882,-0.338
 0.882,-0.338
 0.883,-0.338
 0.883,-0.337
 0.883,-0.337
 0.884,-0.337
 0.884,-0.337
 0.884,-0.337
 0.885,-0.337
 0.885,-0.337
 0.885,-0.337
 0.886,-0.337
 0.886,-0.336
 0.886,-0.336
 0.887,-0.336
 0.887,-0.336
 0.887,-0.336
 0.888,-0.336
 0.888,-0.336
 0.888,-0.336
 0.889,-0.335
 0.889,-0.335
 0.889,-0.334
 0.890,-0.334
 0.890,-0.335
 0.890,-0.334
 0.891,-0.334
 0.891,-0.334
 0.891,-0.335
 0.892,-0.335
 0.892,-0.335
 0.892,-0.335
 0.893,-0.334
 0.893,-0.334
 0.893,-0.335
 0.894,-0.336
 0.894,-0.336
 0.894,-0.336
 0.895,-0.335
 0.895,-0.335
 0.895,-0.334
 0.896,-0.334
 0.896,-0.334
 0.896,-0.335
 0.897,-0.334
 0.897,-0.334
 0.897,-0.333
 0.898,-0.333
 0.898,-0.333
 0.898,-0.333
 0.899,-0.332
 0.899,-0.331
 0.899,-0.330
 0.900,-0.330
 0.900,-0.330
 0.900,-0.329
 0.901,-0.328
 0.901,-0.328
 0.901,-0.328
 0.902,-0.328
 0.902,-0.327
 0.902,-0.327
 0.903,-0.327
 0.903,-0.327
 0.903,-0.327
 0.904,-0.327
 0.904,-0.327
 0.904,-0.327
 0.905,-0.327
 0.905,-0.327
 0.906,-0.327
 0.906,-0.327
 0.906,-0.327
 0.907,-0.327
 0.907,-0.326
 0.907,-0.326
 0.908,-0.326
 0.908,-0.325
 0.908,-0.326
 0.909,-0.326
 0.909,-0.326
 0.909,-0.327
 0.910,-0.326
 0.910,-0.326
 0.910,-0.326
 0.911,-0.326
 0.911,-0.327
 0.911,-0.327
 0.912,-0.327
 0.912,-0.327
 0.912,-0.327
 0.913,-0.327
 0.913,-0.327
 0.913,-0.327
 0.914,-0.328
 0.914,-0.328
 0.914,-0.328
 0.915,-0.327
 0.915,-0.327
 0.915,-0.327
 0.916,-0.328
 0.916,-0.327
 0.916,-0.327
 0.917,-0.326
 0.917,-0.326
 0.917,-0.326
 0.918,-0.325
 0.918,-0.324
 0.918,-0.324
 0.919,-0.325
 0.919,-0.324
 0.919,-0.324
 0.920,-0.325
 0.920,-0.325
 0.920,-0.325
 0.921,-0.325
 0.921,-0.325
 0.921,-0.325
 0.922,-0.326
 0.922,-0.326
 0.922,-0.326
 0.923,-0.326
 0.923,-0.326
 0.923,-0.326
 0.924,-0.327
 0.924,-0.327
 0.924,-0.326
 0.925,-0.326
 0.925,-0.325
 0.925,-0.325
 0.926,-0.325
 0.926,-0.325
 0.926,-0.326
 0.927,-0.326
 0.927,-0.327
 0.927,-0.326
 0.928,-0.326
 0.928,-0.325
 0.928,-0.326
 0.929,-0.327
 0.929,-0.327
 0.929,-0.326
 0.930,-0.325
 0.930,-0.325
 0.930,-0.325
 0.931,-0.325
 0.931,-0.326
 0.931,-0.326
 0.932,-0.326
 0.932,-0.326
 0.933,-0.326
 0.933,-0.325
 0.933,-0.325
 0.934,-0.325
 0.934,-0.324
 0.934,-0.323
 0.935,-0.323
 0.935,-0.323
 0.935,-0.323
 0.936,-0.322
 0.936,-0.323
 0.936,-0.323
 0.937,-0.323
 0.937,-0.323
 0.937,-0.323
 0.938,-0.322
 0.938,-0.322
 0.938,-0.322
 0.939,-0.322
 0.939,-0.322
 0.939,-0.322
 0.940,-0.321
 0.940,-0.321
 0.940,-0.321
 0.941,-0.321
 0.941,-0.321
 0.941,-0.320
 0.942,-0.320
 0.942,-0.320
 0.942,-0.320
 0.943,-0.321
 0.943,-0.320
 0.943,-0.320
 0.944,-0.321
 0.944,-0.321
 0.944,-0.321
 0.945,-0.320
 0.945,-0.319
 0.945,-0.319
 0.946,-0.318
 0.946,-0.317
 0.946,-0.318
 0.947,-0.318
 0.947,-0.318
 0.947,-0.318
 0.948,-0.318
 0.948,-0.318
 0.948,-0.318
 0.949,-0.317
 0.949,-0.317
 0.949,-0.317
 0.950,-0.317
 0.950,-0.318
 0.950,-0.318
 0.951,-0.318
 0.951,-0.319
 0.951,-0.319
 0.952,-0.319
 0.952,-0.319
 0.952,-0.319
 0.953,-0.319
 0.953,-0.319
 0.953,-0.319
 0.954,-0.320
 0.954,-0.319
 0.954,-0.319
 0.955,-0.318
 0.955,-0.318
 0.955,-0.319
 0.956,-0.319
 0.956,-0.319
 0.956,-0.320
 0.957,-0.319
 0.957,-0.319
 0.957,-0.318
 0.958,-0.318
 0.958,-0.318
 0.958,-0.318
 0.959,-0.318
 0.959,-0.318
 0.960,-0.318
 0.960,-0.319
 0.960,-0.319
 0.961,-0.319
 0.961,-0.319
 0.961,-0.319
 0.962,-0.319
 0.962,-0.319
 0.962,-0.319
 0.963,-0.319
 0.963,-0.319
 0.963,-0.319
 0.964,-0.319
 0.964,-0.319
 0.964,-0.320
 0.965,-0.319
 0.965,-0.318
 0.965,-0.318
 0.966,-0.318
 0.966,-0.318
 0.966,-0.317
 0.967,-0.317
 0.967,-0.317
 0.967,-0.317
 0.968,-0.317
 0.968,-0.317
 0.968,-0.316
 0.969,-0.315
 0.969,-0.315
 0.969,-0.315
 0.970,-0.315
 0.970,-0.315
 0.970,-0.314
 0.971,-0.315
 0.971,-0.315
 0.971,-0.315
 0.972,-0.315
 0.972,-0.315
 0.972,-0.315
 0.973,-0.315
 0.973,-0.316
 0.973,-0.315
 0.974,-0.316
 0.974,-0.316
 0.974,-0.316
 0.975,-0.316
 0.975,-0.316
 0.975,-0.316
 0.976,-0.316
 0.976,-0.316
 0.976,-0.316
 0.977,-0.317
 0.977,-0.317
 0.977,-0.317
 0.978,-0.317
 0.978,-0.317
 0.978,-0.318
 0.979,-0.318
 0.979,-0.318
 0.979,-0.317
 0.980,-0.317
 0.980,-0.317
 0.980,-0.316
 0.981,-0.316
 0.981,-0.316
 0.981,-0.316
 0.982,-0.316
 0.982,-0.316
 0.982,-0.317
 0.983,-0.317
 0.983,-0.317
 0.983,-0.318
 0.984,-0.318
 0.984,-0.318
 0.984,-0.317
 0.985,-0.318
 0.985,-0.317
 0.985,-0.316
 0.986,-0.315
 0.986,-0.315
 0.987,-0.314
 0.987,-0.314
 0.987,-0.314
 0.988,-0.315
 0.988,-0.315
 0.988,-0.314
 0.989,-0.314
 0.989,-0.314
 0.989,-0.314
 0.990,-0.314
 0.990,-0.314
 0.990,-0.315
 0.991,-0.315
 0.991,-0.315
 0.991,-0.315
 0.992,-0.315
 0.992,-0.314
 0.992,-0.314
 0.993,-0.313
 0.993,-0.313
 0.993,-0.313
 0.994,-0.313
 0.994,-0.313
 0.994,-0.313
 0.995,-0.312
 0.995,-0.312
 0.995,-0.311
 0.996,-0.312
 0.996,-0.312
 0.996,-0.312
 0.997,-0.312
 0.997,-0.312
 0.997,-0.312
 0.998,-0.312
 0.998,-0.313
 0.998,-0.313
 0.999,-0.312
 0.999,-0.312
 0.999,-0.312
 1.000,-0.312
 1.000,-0.312


==> mesh_update_geographos_uncertainty.csv <==
NORMALIZED_TIME, NORMALIZED_UNCERTAINTY
 0.000, 1.000
 0.000, 0.999
 0.000, 0.997
 0.000, 0.996
 0.001, 0.995
 0.001, 0.994
 0.001, 0.993
 0.001, 0.992
 0.001, 0.992
 0.001, 0.991
 0.001, 0.990
 0.001, 0.988
 0.002, 0.988
 0.002, 0.986
 0.002, 0.986
 0.002, 0.985
 0.002, 0.984
 0.002, 0.984
 0.002, 0.983
 0.003, 0.982
 0.003, 0.981
 0.003, 0.980
 0.003, 0.979
 0.003, 0.977
 0.003, 0.977
 0.003, 0.976
 0.003, 0.975
 0.004, 0.975
 0.004, 0.973
 0.004, 0.973
 0.004, 0.972
 0.004, 0.971
 0.004, 0.970
 0.004, 0.970
 0.005, 0.969
 0.005, 0.968
 0.005, 0.967
 0.005, 0.967
 0.005, 0.967
 0.005, 0.966
 0.005, 0.965
 0.005, 0.965
 0.006, 0.964
 0.006, 0.963
 0.006, 0.962
 0.006, 0.961
 0.006, 0.960
 0.006, 0.959
 0.006, 0.959
 0.007, 0.958
 0.007, 0.957
 0.007, 0.956
 0.007, 0.956
 0.007, 0.955
 0.007, 0.954
 0.007, 0.953
 0.007, 0.953
 0.008, 0.952
 0.008, 0.952
 0.008, 0.951
 0.008, 0.950
 0.008, 0.949
 0.008, 0.948
 0.008, 0.947
 0.009, 0.946
 0.009, 0.945
 0.009, 0.944
 0.009, 0.943
 0.009, 0.942
 0.009, 0.941
 0.009, 0.941
 0.009, 0.940
 0.010, 0.939
 0.010, 0.938
 0.010, 0.937
 0.010, 0.936
 0.010, 0.936
 0.010, 0.935
 0.010, 0.935
 0.011, 0.933
 0.011, 0.932
 0.011, 0.931
 0.011, 0.931
 0.011, 0.930
 0.011, 0.929
 0.011, 0.929
 0.011, 0.928
 0.012, 0.927
 0.012, 0.925
 0.012, 0.925
 0.012, 0.924
 0.012, 0.923
 0.012, 0.922
 0.012, 0.921
 0.013, 0.921
 0.013, 0.920
 0.013, 0.919
 0.013, 0.919
 0.013, 0.918
 0.013, 0.918
 0.013, 0.917
 0.013, 0.916
 0.014, 0.915
 0.014, 0.914
 0.014, 0.913
 0.014, 0.912
 0.014, 0.911
 0.014, 0.911
 0.014, 0.910
 0.015, 0.909
 0.015, 0.908
 0.015, 0.907
 0.015, 0.907
 0.015, 0.906
 0.015, 0.905
 0.015, 0.904
 0.015, 0.903
 0.016, 0.903
 0.016, 0.902
 0.016, 0.901
 0.016, 0.901
 0.016, 0.900
 0.016, 0.899
 0.016, 0.899
 0.017, 0.898
 0.017, 0.897
 0.017, 0.896
 0.017, 0.895
 0.017, 0.894
 0.017, 0.894
 0.017, 0.893
 0.017, 0.892
 0.018, 0.891
 0.018, 0.891
 0.018, 0.890
 0.018, 0.889
 0.018, 0.889
 0.018, 0.888
 0.018, 0.888
 0.019, 0.887
 0.019, 0.886
 0.019, 0.885
 0.019, 0.885
 0.019, 0.884
 0.019, 0.884
 0.019, 0.883
 0.019, 0.883
 0.020, 0.882
 0.020, 0.882
 0.020, 0.881
 0.020, 0.881
 0.020, 0.880
 0.020, 0.879
 0.020, 0.879
 0.021, 0.878
 0.021, 0.877
 0.021, 0.876
 0.021, 0.876
 0.021, 0.875
 0.021, 0.875
 0.021, 0.874
 0.021, 0.873
 0.022, 0.872
 0.022, 0.871
 0.022, 0.871
 0.022, 0.870
 0.022, 0.870
 0.022, 0.869
 0.022, 0.868
 0.023, 0.868
 0.023, 0.867
 0.023, 0.867
 0.023, 0.866
 0.023, 0.866
 0.023, 0.866
 0.023, 0.865
 0.024, 0.864
 0.024, 0.863
 0.024, 0.862
 0.024, 0.861
 0.024, 0.861
 0.024, 0.860
 0.024, 0.860
 0.024, 0.859
 0.025, 0.859
 0.025, 0.858
 0.025, 0.858
 0.025, 0.857
 0.025, 0.857
 0.025, 0.856
 0.025, 0.855
 0.026, 0.854
 0.026, 0.854
 0.026, 0.853
 0.026, 0.852
 0.026, 0.852
 0.026, 0.851
 0.026, 0.850
 0.026, 0.850
 0.027, 0.850
 0.027, 0.849
 0.027, 0.849
 0.027, 0.848
 0.027, 0.848
 0.027, 0.847
 0.027, 0.846
 0.028, 0.846
 0.028, 0.846
 0.028, 0.845
 0.028, 0.844
 0.028, 0.843
 0.028, 0.843
 0.028, 0.842
 0.028, 0.841
 0.029, 0.841
 0.029, 0.841
 0.029, 0.840
 0.029, 0.840
 0.029, 0.839
 0.029, 0.838
 0.029, 0.838
 0.030, 0.837
 0.030, 0.836
 0.030, 0.836
 0.030, 0.835
 0.030, 0.834
 0.030, 0.834
 0.030, 0.833
 0.030, 0.833
 0.031, 0.832
 0.031, 0.832
 0.031, 0.831
 0.031, 0.831
 0.031, 0.830
 0.031, 0.830
 0.031, 0.829
 0.032, 0.829
 0.032, 0.828
 0.032, 0.828
 0.032, 0.827
 0.032, 0.827
 0.032, 0.826
 0.032, 0.825
 0.032, 0.825
 0.033, 0.824
 0.033, 0.823
 0.033, 0.823
 0.033, 0.822
 0.033, 0.822
 0.033, 0.821
 0.033, 0.821
 0.034, 0.820
 0.034, 0.819
 0.034, 0.819
 0.034, 0.819
 0.034, 0.818
 0.034, 0.818
 0.034, 0.817
 0.034, 0.817
 0.035, 0.816
 0.035, 0.816
 0.035, 0.815
 0.035, 0.815
 0.035, 0.814
 0.035, 0.813
 0.035, 0.813
 0.036, 0.812
 0.036, 0.812
 0.036, 0.811
 0.036, 0.811
 0.036, 0.810
 0.036, 0.810
 0.036, 0.810
 0.036, 0.809
 0.037, 0.809
 0.037, 0.808
 0.037, 0.808
 0.037, 0.807
 0.037, 0.807
 0.037, 0.807
 0.037, 0.806
 0.038, 0.806
 0.038, 0.806
 0.038, 0.805
 0.038, 0.805
 0.038, 0.804
 0.038, 0.804
 0.038, 0.803
 0.038, 0.802
 0.039, 0.802
 0.039, 0.802
 0.039, 0.801
 0.039, 0.801
 0.039, 0.801
 0.039, 0.800
 0.039, 0.800
 0.040, 0.800
 0.040, 0.799
 0.040, 0.799
 0.040, 0.799
 0.040, 0.798
 0.040, 0.798
 0.040, 0.797
 0.040, 0.797
 0.041, 0.797
 0.041, 0.796
 0.041, 0.795
 0.041, 0.795
 0.041, 0.795
 0.041, 0.794
 0.041, 0.794
 0.042, 0.793
 0.042, 0.793
 0.042, 0.792
 0.042, 0.792
 0.042, 0.792
 0.042, 0.791
 0.042, 0.791
 0.042, 0.791
 0.043, 0.790
 0.043, 0.790
 0.043, 0.790
 0.043, 0.789
 0.043, 0.789
 0.043, 0.789
 0.043, 0.788
 0.044, 0.787
 0.044, 0.787
 0.044, 0.787
 0.044, 0.786
 0.044, 0.786
 0.044, 0.785
 0.044, 0.785
 0.044, 0.784
 0.045, 0.784
 0.045, 0.783
 0.045, 0.783
 0.045, 0.782
 0.045, 0.782
 0.045, 0.782
 0.045, 0.782
 0.046, 0.781
 0.046, 0.781
 0.046, 0.780
 0.046, 0.780
 0.046, 0.780
 0.046, 0.779
 0.046, 0.779
 0.046, 0.779
 0.047, 0.779
 0.047, 0.778
 0.047, 0.778
 0.047, 0.777
 0.047, 0.777
 0.047, 0.776
 0.047, 0.776
 0.048, 0.775
 0.048, 0.775
 0.048, 0.775
 0.048, 0.774
 0.048, 0.774
 0.048, 0.773
 0.048, 0.773
 0.048, 0.772
 0.049, 0.772
 0.049, 0.771
 0.049, 0.771
 0.049, 0.771
 0.049, 0.770
 0.049, 0.770
 0.049, 0.770
 0.050, 0.770
 0.050, 0.770
 0.050, 0.769
 0.050, 0.769
 0.050, 0.769
 0.050, 0.769
 0.050, 0.769
 0.050, 0.768
 0.051, 0.768
 0.051, 0.768
 0.051, 0.768
 0.051, 0.768
 0.051, 0.767
 0.051, 0.767
 0.051, 0.767
 0.052, 0.766
 0.052, 0.766
 0.052, 0.765
 0.052, 0.765
 0.052, 0.765
 0.052, 0.764
 0.052, 0.764
 0.052, 0.764
 0.053, 0.763
 0.053, 0.763
 0.053, 0.763
 0.053, 0.762
 0.053, 0.762
 0.053, 0.762
 0.053, 0.761
 0.054, 0.761
 0.054, 0.761
 0.054, 0.760
 0.054, 0.760
 0.054, 0.760
 0.054, 0.759
 0.054, 0.759
 0.054, 0.758
 0.055, 0.758
 0.055, 0.758
 0.055, 0.758
 0.055, 0.758
 0.055, 0.757
 0.055, 0.757
 0.055, 0.757
 0.056, 0.757
 0.056, 0.756
 0.056, 0.756
 0.056, 0.756
 0.056, 0.755
 0.056, 0.755
 0.056, 0.755
 0.056, 0.755
 0.057, 0.754
 0.057, 0.754
 0.057, 0.754
 0.057, 0.753
 0.057, 0.753
 0.057, 0.753
 0.057, 0.752
 0.058, 0.752
 0.058, 0.751
 0.058, 0.751
 0.058, 0.751
 0.058, 0.751
 0.058, 0.750
 0.058, 0.750
 0.058, 0.750
 0.059, 0.749
 0.059, 0.749
 0.059, 0.748
 0.059, 0.747
 0.059, 0.747
 0.059, 0.747
 0.059, 0.746
 0.060, 0.746
 0.060, 0.746
 0.060, 0.745
 0.060, 0.745
 0.060, 0.745
 0.060, 0.744
 0.060, 0.744
 0.060, 0.744
 0.061, 0.743
 0.061, 0.743
 0.061, 0.743
 0.061, 0.743
 0.061, 0.742
 0.061, 0.742
 0.061, 0.742
 0.062, 0.742
 0.062, 0.741
 0.062, 0.741
 0.062, 0.741
 0.062, 0.741
 0.062, 0.740
 0.062, 0.740
 0.062, 0.740
 0.063, 0.739
 0.063, 0.739
 0.063, 0.739
 0.063, 0.739
 0.063, 0.738
 0.063, 0.738
 0.063, 0.738
 0.064, 0.738
 0.064, 0.737
 0.064, 0.737
 0.064, 0.737
 0.064, 0.736
 0.064, 0.736
 0.064, 0.736
 0.064, 0.736
 0.065, 0.736
 0.065, 0.735
 0.065, 0.735
 0.065, 0.735
 0.065, 0.735
 0.065, 0.735
 0.065, 0.735
 0.066, 0.734
 0.066, 0.734
 0.066, 0.734
 0.066, 0.733
 0.066, 0.733
 0.066, 0.733
 0.066, 0.733
 0.066, 0.733
 0.067, 0.732
 0.067, 0.732
 0.067, 0.732
 0.067, 0.731
 0.067, 0.731
 0.067, 0.731
 0.067, 0.730
 0.068, 0.730
 0.068, 0.730
 0.068, 0.730
 0.068, 0.730
 0.068, 0.729
 0.068, 0.729
 0.068, 0.729
 0.069, 0.729
 0.069, 0.729
 0.069, 0.728
 0.069, 0.728
 0.069, 0.728
 0.069, 0.727
 0.069, 0.727
 0.069, 0.727
 0.070, 0.727
 0.070, 0.726
 0.070, 0.726
 0.070, 0.726
 0.070, 0.726
 0.070, 0.726
 0.070, 0.725
 0.071, 0.725
 0.071, 0.725
 0.071, 0.725
 0.071, 0.725
 0.071, 0.724
 0.071, 0.724
 0.071, 0.724
 0.071, 0.724
 0.072, 0.723
 0.072, 0.723
 0.072, 0.723
 0.072, 0.723
 0.072, 0.723
 0.072, 0.722
 0.072, 0.722
 0.073, 0.722
 0.073, 0.722
 0.073, 0.721
 0.073, 0.721
 0.073, 0.721
 0.073, 0.721
 0.073, 0.720
 0.073, 0.720
 0.074, 0.720
 0.074, 0.720
 0.074, 0.719
 0.074, 0.719
 0.074, 0.719
 0.074, 0.719
 0.074, 0.719
 0.075, 0.718
 0.075, 0.718
 0.075, 0.718
 0.075, 0.718
 0.075, 0.717
 0.075, 0.717
 0.075, 0.717
 0.075, 0.717
 0.076, 0.716
 0.076, 0.716
 0.076, 0.716
 0.076, 0.716
 0.076, 0.715
 0.076, 0.715
 0.076, 0.715
 0.077, 0.715
 0.077, 0.714
 0.077, 0.714
 0.077, 0.714
 0.077, 0.714
 0.077, 0.713
 0.077, 0.713
 0.077, 0.713
 0.078, 0.713
 0.078, 0.712
 0.078, 0.712
 0.078, 0.712
 0.078, 0.712
 0.078, 0.712
 0.078, 0.711
 0.079, 0.711
 0.079, 0.711
 0.079, 0.711
 0.079, 0.711
 0.079, 0.710
 0.079, 0.710
 0.079, 0.710
 0.079, 0.709
 0.080, 0.709
 0.080, 0.709
 0.080, 0.709
 0.080, 0.708
 0.080, 0.708
 0.080, 0.708
 0.080, 0.708
 0.081, 0.708
 0.081, 0.708
 0.081, 0.707
 0.081, 0.707
 0.081, 0.707
 0.081, 0.707
 0.081, 0.706
 0.081, 0.706
 0.082, 0.706
 0.082, 0.706
 0.082, 0.705
 0.082, 0.705
 0.082, 0.705
 0.082, 0.705
 0.082, 0.705
 0.083, 0.705
 0.083, 0.704
 0.083, 0.704
 0.083, 0.704
 0.083, 0.704
 0.083, 0.704
 0.083, 0.703
 0.083, 0.703
 0.084, 0.703
 0.084, 0.703
 0.084, 0.703
 0.084, 0.703
 0.084, 0.702
 0.084, 0.702
 0.084, 0.702
 0.085, 0.702
 0.085, 0.701
 0.085, 0.701
 0.085, 0.701
 0.085, 0.701
 0.085, 0.701
 0.085, 0.700
 0.085, 0.700
 0.086, 0.700
 0.086, 0.700
 0.086, 0.699
 0.086, 0.699
 0.086, 0.699
 0.086, 0.699
 0.086, 0.699
 0.087, 0.699
 0.087, 0.698
 0.087, 0.698
 0.087, 0.698
 0.087, 0.698
 0.087, 0.697
 0.087, 0.697
 0.087, 0.697
 0.088, 0.697
 0.088, 0.696
 0.088, 0.696
 0.088, 0.696
 0.088, 0.696
 0.088, 0.696
 0.088, 0.695
 0.089, 0.695
 0.089, 0.695
 0.089, 0.695
 0.089, 0.695
 0.089, 0.695
 0.089, 0.694
 0.089, 0.694
 0.089, 0.694
 0.090, 0.694
 0.090, 0.694
 0.090, 0.694
 0.090, 0.693
 0.090, 0.693
 0.090, 0.693
 0.090, 0.693
 0.091, 0.693
 0.091, 0.693
 0.091, 0.692
 0.091, 0.692
 0.091, 0.692
 0.091, 0.692
 0.091, 0.692
 0.091, 0.691
 0.092, 0.691
 0.092, 0.691
 0.092, 0.691
 0.092, 0.691
 0.092, 0.691
 0.092, 0.691
 0.092, 0.690
 0.093, 0.690
 0.093, 0.690
 0.093, 0.690
 0.093, 0.690
 0.093, 0.689
 0.093, 0.689
 0.093, 0.689
 0.093, 0.689
 0.094, 0.689
 0.094, 0.688
 0.094, 0.688
 0.094, 0.688
 0.094, 0.688
 0.094, 0.687
 0.094, 0.687
 0.095, 0.687
 0.095, 0.687
 0.095, 0.687
 0.095, 0.686
 0.095, 0.686
 0.095, 0.686
 0.095, 0.686
 0.095, 0.686
 0.096, 0.686
 0.096, 0.686
 0.096, 0.685
 0.096, 0.685
 0.096, 0.685
 0.096, 0.685
 0.096, 0.685
 0.097, 0.685
 0.097, 0.685
 0.097, 0.684
 0.097, 0.684
 0.097, 0.684
 0.097, 0.684
 0.097, 0.683
 0.097, 0.683
 0.098, 0.683
 0.098, 0.683
 0.098, 0.683
 0.098, 0.682
 0.098, 0.682
 0.098, 0.682
 0.098, 0.682
 0.099, 0.682
 0.099, 0.682
 0.099, 0.682
 0.099, 0.682
 0.099, 0.681
 0.099, 0.681
 0.099, 0.681
 0.099, 0.681
 0.100, 0.681
 0.100, 0.681
 0.100, 0.681
 0.100, 0.681
 0.100, 0.680
 0.100, 0.680
 0.100, 0.680
 0.101, 0.680
 0.101, 0.680
 0.101, 0.680
 0.101, 0.680
 0.101, 0.679
 0.101, 0.679
 0.101, 0.679
 0.101, 0.679
 0.102, 0.679
 0.102, 0.679
 0.102, 0.678
 0.102, 0.678
 0.102, 0.678
 0.102, 0.678
 0.102, 0.678
 0.103, 0.678
 0.103, 0.677
 0.103, 0.677
 0.103, 0.677
 0.103, 0.677
 0.103, 0.676
 0.103, 0.676
 0.103, 0.676
 0.104, 0.676
 0.104, 0.676
 0.104, 0.676
 0.104, 0.675
 0.104, 0.675
 0.104, 0.675
 0.104, 0.675
 0.105, 0.674
 0.105, 0.674
 0.105, 0.674
 0.105, 0.674
 0.105, 0.674
 0.105, 0.673
 0.105, 0.673
 0.105, 0.673
 0.106, 0.673
 0.106, 0.672
 0.106, 0.672
 0.106, 0.672
 0.106, 0.672
 0.106, 0.672
 0.106, 0.671
 0.107, 0.671
 0.107, 0.671
 0.107, 0.671
 0.107, 0.671
 0.107, 0.671
 0.107, 0.671
 0.107, 0.671
 0.107, 0.670
 0.108, 0.670
 0.108, 0.670
 0.108, 0.670
 0.108, 0.670
 0.108, 0.670
 0.108, 0.670
 0.108, 0.670
 0.109, 0.669
 0.109, 0.669
 0.109, 0.669
 0.109, 0.669
 0.109, 0.669
 0.109, 0.668
 0.109, 0.668
 0.109, 0.668
 0.110, 0.668
 0.110, 0.668
 0.110, 0.668
 0.110, 0.668
 0.110, 0.667
 0.110, 0.667
 0.110, 0.667
 0.111, 0.667
 0.111, 0.667
 0.111, 0.667
 0.111, 0.666
 0.111, 0.666
 0.111, 0.666
 0.111, 0.666
 0.111, 0.666
 0.112, 0.666
 0.112, 0.666
 0.112, 0.666
 0.112, 0.666
 0.112, 0.665
 0.112, 0.665
 0.112, 0.665
 0.113, 0.665
 0.113, 0.665
 0.113, 0.665
 0.113, 0.665
 0.113, 0.665
 0.113, 0.665
 0.113, 0.665
 0.113, 0.664
 0.114, 0.664
 0.114, 0.664
 0.114, 0.664
 0.114, 0.664
 0.114, 0.664
 0.114, 0.664
 0.114, 0.664
 0.115, 0.663
 0.115, 0.663
 0.115, 0.663
 0.115, 0.663
 0.115, 0.663
 0.115, 0.663
 0.115, 0.663
 0.116, 0.663
 0.116, 0.663
 0.116, 0.662
 0.116, 0.662
 0.116, 0.662
 0.116, 0.662
 0.116, 0.662
 0.116, 0.662
 0.117, 0.662
 0.117, 0.662
 0.117, 0.662
 0.117, 0.662
 0.117, 0.661
 0.117, 0.661
 0.117, 0.661
 0.118, 0.661
 0.118, 0.661
 0.118, 0.661
 0.118, 0.661
 0.118, 0.660
 0.118, 0.660
 0.118, 0.660
 0.118, 0.660
 0.119, 0.660
 0.119, 0.660
 0.119, 0.659
 0.119, 0.659
 0.119, 0.659
 0.119, 0.659
 0.119, 0.659
 0.120, 0.658
 0.120, 0.658
 0.120, 0.658
 0.120, 0.658
 0.120, 0.658
 0.120, 0.657
 0.120, 0.657
 0.120, 0.657
 0.121, 0.657
 0.121, 0.657
 0.121, 0.657
 0.121, 0.656
 0.121, 0.656
 0.121, 0.656
 0.121, 0.656
 0.122, 0.656
 0.122, 0.656
 0.122, 0.656
 0.122, 0.655
 0.122, 0.655
 0.122, 0.655
 0.122, 0.655
 0.122, 0.655
 0.123, 0.655
 0.123, 0.655
 0.123, 0.655
 0.123, 0.654
 0.123, 0.654
 0.123, 0.654
 0.123, 0.654
 0.124, 0.654
 0.124, 0.654
 0.124, 0.654
 0.124, 0.653
 0.124, 0.653
 0.124, 0.653
 0.124, 0.653
 0.124, 0.653
 0.125, 0.653
 0.125, 0.653
 0.125, 0.653
 0.125, 0.653
 0.125, 0.652
 0.125, 0.652
 0.125, 0.652
 0.126, 0.652
 0.126, 0.652
 0.126, 0.652
 0.126, 0.652
 0.126, 0.652
 0.126, 0.652
 0.126, 0.651
 0.126, 0.651
 0.127, 0.651
 0.127, 0.651
 0.127, 0.651
 0.127, 0.651
 0.127, 0.651
 0.127, 0.651
 0.127, 0.651
 0.128, 0.650
 0.128, 0.650
 0.128, 0.650
 0.128, 0.650
 0.128, 0.650
 0.128, 0.650
 0.128, 0.650
 0.128, 0.650
 0.129, 0.650
 0.129, 0.650
 0.129, 0.649
 0.129, 0.649
 0.129, 0.649
 0.129, 0.649
 0.129, 0.649
 0.130, 0.649
 0.130, 0.649
 0.130, 0.649
 0.130, 0.649
 0.130, 0.649
 0.130, 0.648
 0.130, 0.648
 0.130, 0.648
 0.131, 0.648
 0.131, 0.648
 0.131, 0.648
 0.131, 0.648
 0.131, 0.648
 0.131, 0.648
 0.131, 0.647
 0.132, 0.647
 0.132, 0.647
 0.132, 0.647
 0.132, 0.647
 0.132, 0.647
 0.132, 0.647
 0.132, 0.647
 0.132, 0.647
 0.133, 0.646
 0.133, 0.646
 0.133, 0.646
 0.133, 0.646
 0.133, 0.646
 0.133, 0.646
 0.133, 0.646
 0.134, 0.646
 0.134, 0.646
 0.134, 0.645
 0.134, 0.645
 0.134, 0.645
 0.134, 0.645
 0.134, 0.645
 0.134, 0.645
 0.135, 0.645
 0.135, 0.645
 0.135, 0.645
 0.135, 0.643
 0.135, 0.642
 0.135, 0.640
 0.135, 0.639
 0.136, 0.638
 0.136, 0.637
 0.136, 0.635
 0.136, 0.634
 0.136, 0.633
 0.136, 0.632
 0.136, 0.631
 0.136, 0.630
 0.137, 0.629
 0.137, 0.628
 0.137, 0.627
 0.137, 0.626
 0.137, 0.625
 0.137, 0.625
 0.137, 0.624
 0.138, 0.623
 0.138, 0.623
 0.138, 0.622
 0.138, 0.621
 0.138, 0.621
 0.138, 0.620
 0.138, 0.619
 0.138, 0.618
 0.139, 0.617
 0.139, 0.616
 0.139, 0.615
 0.139, 0.614
 0.139, 0.614
 0.139, 0.613
 0.139, 0.612
 0.140, 0.612
 0.140, 0.611
 0.140, 0.611
 0.140, 0.610
 0.140, 0.610
 0.140, 0.608
 0.140, 0.607
 0.140, 0.606
 0.141, 0.605
 0.141, 0.604
 0.141, 0.603
 0.141, 0.602
 0.141, 0.601
 0.141, 0.600
 0.141, 0.599
 0.142, 0.598
 0.142, 0.597
 0.142, 0.596
 0.142, 0.595
 0.142, 0.594
 0.142, 0.593
 0.142, 0.592
 0.142, 0.592
 0.143, 0.590
 0.143, 0.590
 0.143, 0.589
 0.143, 0.588
 0.143, 0.587
 0.143, 0.586
 0.143, 0.586
 0.144, 0.585
 0.144, 0.584
 0.144, 0.583
 0.144, 0.582
 0.144, 0.582
 0.144, 0.581
 0.144, 0.580
 0.144, 0.579
 0.145, 0.579
 0.145, 0.578
 0.145, 0.577
 0.145, 0.576
 0.145, 0.575
 0.145, 0.574
 0.145, 0.573
 0.146, 0.573
 0.146, 0.572
 0.146, 0.571
 0.146, 0.570
 0.146, 0.569
 0.146, 0.568
 0.146, 0.567
 0.146, 0.566
 0.147, 0.565
 0.147, 0.564
 0.147, 0.563
 0.147, 0.563
 0.147, 0.562
 0.147, 0.562
 0.147, 0.561
 0.148, 0.560
 0.148, 0.560
 0.148, 0.559
 0.148, 0.559
 0.148, 0.558
 0.148, 0.557
 0.148, 0.556
 0.148, 0.556
 0.149, 0.555
 0.149, 0.554
 0.149, 0.553
 0.149, 0.552
 0.149, 0.551
 0.149, 0.550
 0.149, 0.549
 0.150, 0.548
 0.150, 0.548
 0.150, 0.546
 0.150, 0.546
 0.150, 0.545
 0.150, 0.544
 0.150, 0.543
 0.150, 0.543
 0.151, 0.541
 0.151, 0.541
 0.151, 0.540
 0.151, 0.538
 0.151, 0.537
 0.151, 0.537
 0.151, 0.536
 0.152, 0.535
 0.152, 0.535
 0.152, 0.534
 0.152, 0.533
 0.152, 0.532
 0.152, 0.531
 0.152, 0.531
 0.152, 0.530
 0.153, 0.530
 0.153, 0.529
 0.153, 0.528
 0.153, 0.528
 0.153, 0.527
 0.153, 0.525
 0.153, 0.525
 0.154, 0.524
 0.154, 0.523
 0.154, 0.523
 0.154, 0.522
 0.154, 0.521
 0.154, 0.521
 0.154, 0.520
 0.154, 0.520
 0.155, 0.519
 0.155, 0.519
 0.155, 0.518
 0.155, 0.518
 0.155, 0.517
 0.155, 0.516
 0.155, 0.516
 0.156, 0.515
 0.156, 0.515
 0.156, 0.514
 0.156, 0.513
 0.156, 0.512
 0.156, 0.511
 0.156, 0.510
 0.156, 0.510
 0.157, 0.509
 0.157, 0.509
 0.157, 0.508
 0.157, 0.507
 0.157, 0.507
 0.157, 0.506
 0.157, 0.506
 0.158, 0.505
 0.158, 0.504
 0.158, 0.504
 0.158, 0.504
 0.158, 0.504
 0.158, 0.503
 0.158, 0.502
 0.158, 0.502
 0.159, 0.501
 0.159, 0.501
 0.159, 0.501
 0.159, 0.500
 0.159, 0.500
 0.159, 0.499
 0.159, 0.499
 0.160, 0.498
 0.160, 0.498
 0.160, 0.497
 0.160, 0.496
 0.160, 0.496
 0.160, 0.495
 0.160, 0.495
 0.161, 0.494
 0.161, 0.493
 0.161, 0.492
 0.161, 0.491
 0.161, 0.491
 0.161, 0.490
 0.161, 0.490
 0.161, 0.489
 0.162, 0.489
 0.162, 0.488
 0.162, 0.487
 0.162, 0.487
 0.162, 0.487
 0.162, 0.486
 0.162, 0.485
 0.163, 0.485
 0.163, 0.484
 0.163, 0.484
 0.163, 0.483
 0.163, 0.482
 0.163, 0.481
 0.163, 0.481
 0.163, 0.481
 0.164, 0.480
 0.164, 0.479
 0.164, 0.479
 0.164, 0.479
 0.164, 0.478
 0.164, 0.478
 0.164, 0.477
 0.165, 0.477
 0.165, 0.477
 0.165, 0.476
 0.165, 0.475
 0.165, 0.475
 0.165, 0.475
 0.165, 0.474
 0.165, 0.474
 0.166, 0.474
 0.166, 0.473
 0.166, 0.473
 0.166, 0.472
 0.166, 0.472
 0.166, 0.471
 0.166, 0.471
 0.167, 0.470
 0.167, 0.470
 0.167, 0.469
 0.167, 0.469
 0.167, 0.468
 0.167, 0.468
 0.167, 0.468
 0.167, 0.467
 0.168, 0.467
 0.168, 0.466
 0.168, 0.466
 0.168, 0.465
 0.168, 0.465
 0.168, 0.465
 0.168, 0.464
 0.169, 0.464
 0.169, 0.463
 0.169, 0.463
 0.169, 0.462
 0.169, 0.462
 0.169, 0.461
 0.169, 0.461
 0.169, 0.460
 0.170, 0.460
 0.170, 0.459
 0.170, 0.459
 0.170, 0.458
 0.170, 0.458
 0.170, 0.458
 0.170, 0.457
 0.171, 0.457
 0.171, 0.456
 0.171, 0.456
 0.171, 0.456
 0.171, 0.455
 0.171, 0.455
 0.171, 0.455
 0.171, 0.454
 0.172, 0.454
 0.172, 0.453
 0.172, 0.452
 0.172, 0.452
 0.172, 0.451
 0.172, 0.451
 0.172, 0.450
 0.173, 0.450
 0.173, 0.450
 0.173, 0.449
 0.173, 0.448
 0.173, 0.448
 0.173, 0.448
 0.173, 0.447
 0.173, 0.447
 0.174, 0.446
 0.174, 0.446
 0.174, 0.445
 0.174, 0.445
 0.174, 0.444
 0.174, 0.444
 0.174, 0.443
 0.175, 0.443
 0.175, 0.442
 0.175, 0.441
 0.175, 0.441
 0.175, 0.440
 0.175, 0.440
 0.175, 0.440
 0.175, 0.439
 0.176, 0.439
 0.176, 0.438
 0.176, 0.438
 0.176, 0.438
 0.176, 0.437
 0.176, 0.437
 0.176, 0.437
 0.177, 0.436
 0.177, 0.436
 0.177, 0.435
 0.177, 0.435
 0.177, 0.434
 0.177, 0.433
 0.177, 0.433
 0.177, 0.432
 0.178, 0.432
 0.178, 0.431
 0.178, 0.431
 0.178, 0.431
 0.178, 0.430
 0.178, 0.430
 0.178, 0.429
 0.179, 0.429
 0.179, 0.428
 0.179, 0.428
 0.179, 0.428
 0.179, 0.427
 0.179, 0.427
 0.179, 0.427
 0.179, 0.426
 0.180, 0.426
 0.180, 0.425
 0.180, 0.425
 0.180, 0.425
 0.180, 0.424
 0.180, 0.424
 0.180, 0.424
 0.181, 0.423
 0.181, 0.423
 0.181, 0.423
 0.181, 0.422
 0.181, 0.422
 0.181, 0.421
 0.181, 0.421
 0.181, 0.420
 0.182, 0.420
 0.182, 0.420
 0.182, 0.419
 0.182, 0.419
 0.182, 0.419
 0.182, 0.418
 0.182, 0.418
 0.183, 0.417
 0.183, 0.417
 0.183, 0.417
 0.183, 0.416
 0.183, 0.416
 0.183, 0.416
 0.183, 0.415
 0.183, 0.415
 0.184, 0.415
 0.184, 0.414
 0.184, 0.414
 0.184, 0.414
 0.184, 0.414
 0.184, 0.413
 0.184, 0.413
 0.185, 0.413
 0.185, 0.413
 0.185, 0.412
 0.185, 0.412
 0.185, 0.412
 0.185, 0.411
 0.185, 0.411
 0.185, 0.410
 0.186, 0.410
 0.186, 0.410
 0.186, 0.409
 0.186, 0.409
 0.186, 0.408
 0.186, 0.408
 0.186, 0.408
 0.187, 0.408
 0.187, 0.407
 0.187, 0.406
 0.187, 0.406
 0.187, 0.406
 0.187, 0.406
 0.187, 0.405
 0.187, 0.405
 0.188, 0.405
 0.188, 0.404
 0.188, 0.404
 0.188, 0.404
 0.188, 0.404
 0.188, 0.403
 0.188, 0.403
 0.189, 0.403
 0.189, 0.402
 0.189, 0.402
 0.189, 0.402
 0.189, 0.401
 0.189, 0.401
 0.189, 0.401
 0.189, 0.400
 0.190, 0.400
 0.190, 0.399
 0.190, 0.399
 0.190, 0.399
 0.190, 0.398
 0.190, 0.398
 0.190, 0.398
 0.191, 0.397
 0.191, 0.397
 0.191, 0.396
 0.191, 0.396
 0.191, 0.396
 0.191, 0.395
 0.191, 0.395
 0.191, 0.395
 0.192, 0.394
 0.192, 0.394
 0.192, 0.394
 0.192, 0.393
 0.192, 0.393
 0.192, 0.393
 0.192, 0.392
 0.193, 0.392
 0.193, 0.392
 0.193, 0.392
 0.193, 0.391
 0.193, 0.391
 0.193, 0.391
 0.193, 0.390
 0.193, 0.390
 0.194, 0.389
 0.194, 0.389
 0.194, 0.389
 0.194, 0.389
 0.194, 0.388
 0.194, 0.388
 0.194, 0.388
 0.195, 0.387
 0.195, 0.387
 0.195, 0.387
 0.195, 0.387
 0.195, 0.386
 0.195, 0.386
 0.195, 0.386
 0.195, 0.385
 0.196, 0.385
 0.196, 0.385
 0.196, 0.384
 0.196, 0.384
 0.196, 0.384
 0.196, 0.384
 0.196, 0.383
 0.197, 0.383
 0.197, 0.383
 0.197, 0.382
 0.197, 0.382
 0.197, 0.382
 0.197, 0.382
 0.197, 0.381
 0.197, 0.381
 0.198, 0.381
 0.198, 0.380
 0.198, 0.380
 0.198, 0.380
 0.198, 0.380
 0.198, 0.380
 0.198, 0.380
 0.199, 0.379
 0.199, 0.379
 0.199, 0.379
 0.199, 0.378
 0.199, 0.378
 0.199, 0.378
 0.199, 0.378
 0.199, 0.377
 0.200, 0.377
 0.200, 0.377
 0.200, 0.376
 0.200, 0.376
 0.200, 0.375
 0.200, 0.375
 0.200, 0.375
 0.201, 0.374
 0.201, 0.374
 0.201, 0.374
 0.201, 0.373
 0.201, 0.373
 0.201, 0.373
 0.201, 0.373
 0.201, 0.373
 0.202, 0.372
 0.202, 0.372
 0.202, 0.372
 0.202, 0.372
 0.202, 0.372
 0.202, 0.371
 0.202, 0.371
 0.203, 0.371
 0.203, 0.371
 0.203, 0.371
 0.203, 0.370
 0.203, 0.370
 0.203, 0.370
 0.203, 0.370
 0.203, 0.370
 0.204, 0.369
 0.204, 0.369
 0.204, 0.369
 0.204, 0.368
 0.204, 0.368
 0.204, 0.368
 0.204, 0.367
 0.205, 0.367
 0.205, 0.367
 0.205, 0.367
 0.205, 0.367
 0.205, 0.366
 0.205, 0.366
 0.205, 0.366
 0.206, 0.366
 0.206, 0.365
 0.206, 0.365
 0.206, 0.364
 0.206, 0.364
 0.206, 0.364
 0.206, 0.364
 0.206, 0.364
 0.207, 0.364
 0.207, 0.363
 0.207, 0.363
 0.207, 0.363
 0.207, 0.363
 0.207, 0.363
 0.207, 0.362
 0.208, 0.362
 0.208, 0.362
 0.208, 0.362
 0.208, 0.361
 0.208, 0.361
 0.208, 0.361
 0.208, 0.361
 0.208, 0.360
 0.209, 0.360
 0.209, 0.360
 0.209, 0.360
 0.209, 0.359
 0.209, 0.359
 0.209, 0.359
 0.209, 0.358
 0.210, 0.358
 0.210, 0.358
 0.210, 0.358
 0.210, 0.357
 0.210, 0.357
 0.210, 0.357
 0.210, 0.357
 0.210, 0.356
 0.211, 0.356
 0.211, 0.356
 0.211, 0.356
 0.211, 0.356
 0.211, 0.355
 0.211, 0.355
 0.211, 0.355
 0.212, 0.355
 0.212, 0.354
 0.212, 0.354
 0.212, 0.354
 0.212, 0.354
 0.212, 0.353
 0.212, 0.353
 0.212, 0.353
 0.213, 0.353
 0.213, 0.352
 0.213, 0.352
 0.213, 0.352
 0.213, 0.352
 0.213, 0.352
 0.213, 0.351
 0.214, 0.351
 0.214, 0.351
 0.214, 0.351
 0.214, 0.350
 0.214, 0.350
 0.214, 0.350
 0.214, 0.350
 0.214, 0.350
 0.215, 0.349
 0.215, 0.349
 0.215, 0.349
 0.215, 0.349
 0.215, 0.348
 0.215, 0.348
 0.215, 0.348
 0.216, 0.347
 0.216, 0.347
 0.216, 0.347
 0.216, 0.347
 0.216, 0.347
 0.216, 0.347
 0.216, 0.346
 0.216, 0.346
 0.217, 0.346
 0.217, 0.346
 0.217, 0.346
 0.217, 0.345
 0.217, 0.345
 0.217, 0.345
 0.217, 0.345
 0.218, 0.344
 0.218, 0.344
 0.218, 0.344
 0.218, 0.344
 0.218, 0.344
 0.218, 0.344
 0.218, 0.343
 0.218, 0.343
 0.219, 0.343
 0.219, 0.343
 0.219, 0.343
 0.219, 0.343
 0.219, 0.342
 0.219, 0.342
 0.219, 0.342
 0.220, 0.342
 0.220, 0.342
 0.220, 0.342
 0.220, 0.342
 0.220, 0.341
 0.220, 0.341
 0.220, 0.341
 0.220, 0.341
 0.221, 0.340
 0.221, 0.340
 0.221, 0.340
 0.221, 0.340
 0.221, 0.340
 0.221, 0.339
 0.221, 0.339
 0.222, 0.339
 0.222, 0.339
 0.222, 0.338
 0.222, 0.338
 0.222, 0.338
 0.222, 0.338
 0.222, 0.337
 0.222, 0.337
 0.223, 0.337
 0.223, 0.337
 0.223, 0.336
 0.223, 0.336
 0.223, 0.336
 0.223, 0.336
 0.223, 0.336
 0.224, 0.335
 0.224, 0.335
 0.224, 0.335
 0.224, 0.335
 0.224, 0.335
 0.224, 0.334
 0.224, 0.334
 0.224, 0.334
 0.225, 0.334
 0.225, 0.334
 0.225, 0.333
 0.225, 0.333
 0.225, 0.333
 0.225, 0.333
 0.225, 0.332
 0.226, 0.332
 0.226, 0.332
 0.226, 0.332
 0.226, 0.331
 0.226, 0.331
 0.226, 0.331
 0.226, 0.331
 0.226, 0.330
 0.227, 0.330
 0.227, 0.330
 0.227, 0.330
 0.227, 0.330
 0.227, 0.329
 0.227, 0.329
 0.227, 0.329
 0.228, 0.329
 0.228, 0.329
 0.228, 0.328
 0.228, 0.328
 0.228, 0.328
 0.228, 0.328
 0.228, 0.328
 0.228, 0.328
 0.229, 0.327
 0.229, 0.327
 0.229, 0.327
 0.229, 0.327
 0.229, 0.327
 0.229, 0.327
 0.229, 0.326
 0.230, 0.326
 0.230, 0.326
 0.230, 0.326
 0.230, 0.325
 0.230, 0.325
 0.230, 0.325
 0.230, 0.325
 0.230, 0.325
 0.231, 0.325
 0.231, 0.325
 0.231, 0.324
 0.231, 0.324
 0.231, 0.324
 0.231, 0.324
 0.231, 0.324
 0.232, 0.324
 0.232, 0.323
 0.232, 0.323
 0.232, 0.323
 0.232, 0.323
 0.232, 0.323
 0.232, 0.322
 0.232, 0.322
 0.233, 0.322
 0.233, 0.322
 0.233, 0.322
 0.233, 0.322
 0.233, 0.321
 0.233, 0.321
 0.233, 0.321
 0.234, 0.321
 0.234, 0.321
 0.234, 0.320
 0.234, 0.320
 0.234, 0.320
 0.234, 0.320
 0.234, 0.320
 0.234, 0.319
 0.235, 0.319
 0.235, 0.319
 0.235, 0.319
 0.235, 0.319
 0.235, 0.319
 0.235, 0.318
 0.235, 0.318
 0.236, 0.318
 0.236, 0.318
 0.236, 0.318
 0.236, 0.318
 0.236, 0.317
 0.236, 0.317
 0.236, 0.317
 0.236, 0.317
 0.237, 0.317
 0.237, 0.317
 0.237, 0.316
 0.237, 0.316
 0.237, 0.316
 0.237, 0.316
 0.237, 0.316
 0.238, 0.316
 0.238, 0.316
 0.238, 0.315
 0.238, 0.315
 0.238, 0.315
 0.238, 0.315
 0.238, 0.315
 0.238, 0.315
 0.239, 0.314
 0.239, 0.314
 0.239, 0.314
 0.239, 0.314
 0.239, 0.314
 0.239, 0.314
 0.239, 0.314
 0.240, 0.314
 0.240, 0.313
 0.240, 0.313
 0.240, 0.313
 0.240, 0.313
 0.240, 0.313
 0.240, 0.313
 0.240, 0.313
 0.241, 0.313
 0.241, 0.312
 0.241, 0.312
 0.241, 0.312
 0.241, 0.312
 0.241, 0.312
 0.241, 0.312
 0.242, 0.311
 0.242, 0.311
 0.242, 0.311
 0.242, 0.311
 0.242, 0.311
 0.242, 0.311
 0.242, 0.310
 0.242, 0.310
 0.243, 0.310
 0.243, 0.310
 0.243, 0.310
 0.243, 0.310
 0.243, 0.309
 0.243, 0.309
 0.243, 0.309
 0.244, 0.309
 0.244, 0.309
 0.244, 0.309
 0.244, 0.309
 0.244, 0.308
 0.244, 0.308
 0.244, 0.308
 0.244, 0.308
 0.245, 0.308
 0.245, 0.308
 0.245, 0.308
 0.245, 0.308
 0.245, 0.307
 0.245, 0.307
 0.245, 0.307
 0.246, 0.307
 0.246, 0.307
 0.246, 0.307
 0.246, 0.307
 0.246, 0.307
 0.246, 0.307
 0.246, 0.306
 0.246, 0.306
 0.247, 0.306
 0.247, 0.306
 0.247, 0.306
 0.247, 0.306
 0.247, 0.306
 0.247, 0.305
 0.247, 0.305
 0.248, 0.305
 0.248, 0.305
 0.248, 0.305
 0.248, 0.305
 0.248, 0.305
 0.248, 0.305
 0.248, 0.305
 0.248, 0.304
 0.249, 0.304
 0.249, 0.304
 0.249, 0.304
 0.249, 0.304
 0.249, 0.304
 0.249, 0.303
 0.249, 0.303
 0.250, 0.303
 0.250, 0.303
 0.250, 0.303
 0.250, 0.303
 0.250, 0.303
 0.250, 0.302
 0.250, 0.302
 0.251, 0.302
 0.251, 0.302
 0.251, 0.302
 0.251, 0.301
 0.251, 0.301
 0.251, 0.301
 0.251, 0.301
 0.251, 0.301
 0.252, 0.301
 0.252, 0.301
 0.252, 0.300
 0.252, 0.300
 0.252, 0.300
 0.252, 0.300
 0.252, 0.300
 0.253, 0.300
 0.253, 0.300
 0.253, 0.299
 0.253, 0.299
 0.253, 0.299
 0.253, 0.299
 0.253, 0.299
 0.253, 0.299
 0.254, 0.299
 0.254, 0.298
 0.254, 0.298
 0.254, 0.298
 0.254, 0.298
 0.254, 0.298
 0.254, 0.298
 0.255, 0.298
 0.255, 0.298
 0.255, 0.297
 0.255, 0.297
 0.255, 0.297
 0.255, 0.297
 0.255, 0.297
 0.255, 0.297
 0.256, 0.297
 0.256, 0.297
 0.256, 0.297
 0.256, 0.296
 0.256, 0.296
 0.256, 0.296
 0.256, 0.296
 0.257, 0.296
 0.257, 0.296
 0.257, 0.296
 0.257, 0.296
 0.257, 0.295
 0.257, 0.295
 0.257, 0.295
 0.257, 0.295
 0.258, 0.295
 0.258, 0.295
 0.258, 0.295
 0.258, 0.295
 0.258, 0.294
 0.258, 0.294
 0.258, 0.294
 0.259, 0.294
 0.259, 0.294
 0.259, 0.294
 0.259, 0.294
 0.259, 0.293
 0.259, 0.293
 0.259, 0.293
 0.259, 0.293
 0.260, 0.293
 0.260, 0.293
 0.260, 0.293
 0.260, 0.292
 0.260, 0.292
 0.260, 0.292
 0.260, 0.292
 0.261, 0.291
 0.261, 0.291
 0.261, 0.291
 0.261, 0.291
 0.261, 0.291
 0.261, 0.291
 0.261, 0.291
 0.261, 0.291
 0.262, 0.291
 0.262, 0.290
 0.262, 0.290
 0.262, 0.290
 0.262, 0.290
 0.262, 0.290
 0.262, 0.290
 0.263, 0.289
 0.263, 0.289
 0.263, 0.289
 0.263, 0.289
 0.263, 0.289
 0.263, 0.289
 0.263, 0.289
 0.263, 0.288
 0.264, 0.288
 0.264, 0.288
 0.264, 0.288
 0.264, 0.288
 0.264, 0.288
 0.264, 0.288
 0.264, 0.287
 0.265, 0.287
 0.265, 0.287
 0.265, 0.287
 0.265, 0.287
 0.265, 0.286
 0.265, 0.286
 0.265, 0.286
 0.265, 0.286
 0.266, 0.286
 0.266, 0.286
 0.266, 0.286
 0.266, 0.286
 0.266, 0.286
 0.266, 0.285
 0.266, 0.285
 0.267, 0.285
 0.267, 0.285
 0.267, 0.285
 0.267, 0.285
 0.267, 0.285
 0.267, 0.285
 0.267, 0.285
 0.267, 0.284
 0.268, 0.284
 0.268, 0.284
 0.268, 0.284
 0.268, 0.284
 0.268, 0.284
 0.268, 0.284
 0.268, 0.284
 0.269, 0.283
 0.269, 0.283
 0.269, 0.283
 0.269, 0.283
 0.269, 0.283
 0.269, 0.283
 0.269, 0.283
 0.269, 0.283
 0.270, 0.283
 0.270, 0.282
 0.270, 0.282
 0.270, 0.282
 0.270, 0.282
 0.270, 0.282
 0.270, 0.282
 0.271, 0.282
 0.271, 0.282
 0.271, 0.282
 0.271, 0.282
 0.271, 0.281
 0.271, 0.281
 0.271, 0.281
 0.271, 0.281
 0.272, 0.281
 0.272, 0.281
 0.272, 0.281
 0.272, 0.281
 0.272, 0.281
 0.272, 0.280
 0.272, 0.280
 0.273, 0.280
 0.273, 0.280
 0.273, 0.280
 0.273, 0.280
 0.273, 0.280
 0.273, 0.280
 0.273, 0.280
 0.273, 0.280
 0.274, 0.279
 0.274, 0.279
 0.274, 0.279
 0.274, 0.279
 0.274, 0.279
 0.274, 0.279
 0.274, 0.279
 0.275, 0.279
 0.275, 0.279
 0.275, 0.279
 0.275, 0.278
 0.275, 0.278
 0.275, 0.278
 0.275, 0.278
 0.275, 0.278
 0.276, 0.278
 0.276, 0.278
 0.276, 0.278
 0.276, 0.278
 0.276, 0.277
 0.276, 0.277
 0.276, 0.277
 0.277, 0.277
 0.277, 0.277
 0.277, 0.277
 0.277, 0.277
 0.277, 0.277
 0.277, 0.276
 0.277, 0.276
 0.277, 0.276
 0.278, 0.276
 0.278, 0.276
 0.278, 0.276
 0.278, 0.276
 0.278, 0.276
 0.278, 0.276
 0.278, 0.275
 0.279, 0.275
 0.279, 0.275
 0.279, 0.275
 0.279, 0.275
 0.279, 0.275
 0.279, 0.275
 0.279, 0.275
 0.279, 0.275
 0.280, 0.274
 0.280, 0.274
 0.280, 0.274
 0.280, 0.274
 0.280, 0.274
 0.280, 0.274
 0.280, 0.274
 0.281, 0.274
 0.281, 0.274
 0.281, 0.274
 0.281, 0.273
 0.281, 0.273
 0.281, 0.273
 0.281, 0.273
 0.281, 0.273
 0.282, 0.273
 0.282, 0.273
 0.282, 0.273
 0.282, 0.273
 0.282, 0.272
 0.282, 0.272
 0.282, 0.272
 0.283, 0.272
 0.283, 0.272
 0.283, 0.272
 0.283, 0.272
 0.283, 0.272
 0.283, 0.272
 0.283, 0.272
 0.283, 0.271
 0.284, 0.271
 0.284, 0.271
 0.284, 0.271
 0.284, 0.271
 0.284, 0.271
 0.284, 0.271
 0.284, 0.271
 0.285, 0.271
 0.285, 0.271
 0.285, 0.270
 0.285, 0.270
 0.285, 0.270
 0.285, 0.270
 0.285, 0.270
 0.285, 0.270
 0.286, 0.270
 0.286, 0.270
 0.286, 0.270
 0.286, 0.270
 0.286, 0.269
 0.286, 0.269
 0.286, 0.269
 0.287, 0.269
 0.287, 0.269
 0.287, 0.269
 0.287, 0.269
 0.287, 0.269
 0.287, 0.269
 0.287, 0.269
 0.287, 0.268
 0.288, 0.268
 0.288, 0.268
 0.288, 0.268
 0.288, 0.268
 0.288, 0.268
 0.288, 0.268
 0.288, 0.268
 0.289, 0.268
 0.289, 0.268
 0.289, 0.267
 0.289, 0.267
 0.289, 0.267
 0.289, 0.267
 0.289, 0.267
 0.289, 0.267
 0.290, 0.267
 0.290, 0.267
 0.290, 0.267
 0.290, 0.267
 0.290, 0.266
 0.290, 0.266
 0.290, 0.266
 0.291, 0.266
 0.291, 0.266
 0.291, 0.266
 0.291, 0.266
 0.291, 0.266
 0.291, 0.265
 0.291, 0.265
 0.291, 0.265
 0.292, 0.265
 0.292, 0.265
 0.292, 0.265
 0.292, 0.265
 0.292, 0.265
 0.292, 0.265
 0.292, 0.265
 0.293, 0.264
 0.293, 0.264
 0.293, 0.264
 0.293, 0.264
 0.293, 0.264
 0.293, 0.264
 0.293, 0.264
 0.293, 0.264
 0.294, 0.264
 0.294, 0.263
 0.294, 0.263
 0.294, 0.263
 0.294, 0.263
 0.294, 0.263
 0.294, 0.263
 0.295, 0.263
 0.295, 0.263
 0.295, 0.263
 0.295, 0.263
 0.295, 0.263
 0.295, 0.262
 0.295, 0.262
 0.296, 0.262
 0.296, 0.262
 0.296, 0.262
 0.296, 0.262
 0.296, 0.262
 0.296, 0.262
 0.296, 0.262
 0.296, 0.262
 0.297, 0.261
 0.297, 0.261
 0.297, 0.261
 0.297, 0.261
 0.297, 0.261
 0.297, 0.261
 0.297, 0.261
 0.298, 0.261
 0.298, 0.261
 0.298, 0.261
 0.298, 0.260
 0.298, 0.260
 0.298, 0.260
 0.298, 0.260
 0.298, 0.260
 0.299, 0.260
 0.299, 0.260
 0.299, 0.260
 0.299, 0.260
 0.299, 0.260
 0.299, 0.260
 0.299, 0.259
 0.300, 0.259
 0.300, 0.259
 0.300, 0.259
 0.300, 0.259
 0.300, 0.259
 0.300, 0.259
 0.300, 0.259
 0.300, 0.259
 0.301, 0.259
 0.301, 0.258
 0.301, 0.258
 0.301, 0.258
 0.301, 0.258
 0.301, 0.258
 0.301, 0.258
 0.302, 0.258
 0.302, 0.258
 0.302, 0.258
 0.302, 0.258
 0.302, 0.257
 0.302, 0.257
 0.302, 0.257
 0.302, 0.257
 0.303, 0.257
 0.303, 0.257
 0.303, 0.257
 0.303, 0.257
 0.303, 0.257
 0.303, 0.257
 0.303, 0.256
 0.304, 0.256
 0.304, 0.256
 0.304, 0.256
 0.304, 0.256
 0.304, 0.256
 0.304, 0.256
 0.304, 0.256
 0.304, 0.256
 0.305, 0.256
 0.305, 0.255
 0.305, 0.255
 0.305, 0.255
 0.305, 0.255
 0.305, 0.255
 0.305, 0.255
 0.306, 0.255
 0.306, 0.255
 0.306, 0.255
 0.306, 0.255
 0.306, 0.254
 0.306, 0.254
 0.306, 0.254
 0.306, 0.254
 0.307, 0.254
 0.307, 0.254
 0.307, 0.254
 0.307, 0.254
 0.307, 0.254
 0.307, 0.254
 0.307, 0.254
 0.308, 0.253
 0.308, 0.253
 0.308, 0.253
 0.308, 0.253
 0.308, 0.253
 0.308, 0.253
 0.308, 0.253
 0.308, 0.253
 0.309, 0.253
 0.309, 0.253
 0.309, 0.252
 0.309, 0.252
 0.309, 0.252
 0.309, 0.252
 0.309, 0.252
 0.310, 0.252
 0.310, 0.252
 0.310, 0.252
 0.310, 0.252
 0.310, 0.252
 0.310, 0.252
 0.310, 0.251
 0.310, 0.251
 0.311, 0.251
 0.311, 0.251
 0.311, 0.251
 0.311, 0.251
 0.311, 0.251
 0.311, 0.251
 0.311, 0.251
 0.312, 0.251
 0.312, 0.251
 0.312, 0.250
 0.312, 0.250
 0.312, 0.250
 0.312, 0.250
 0.312, 0.250
 0.312, 0.250
 0.313, 0.250
 0.313, 0.250
 0.313, 0.250
 0.313, 0.250
 0.313, 0.249
 0.313, 0.249
 0.313, 0.249
 0.314, 0.249
 0.314, 0.249
 0.314, 0.249
 0.314, 0.249
 0.314, 0.249
 0.314, 0.249
 0.314, 0.249
 0.314, 0.249
 0.315, 0.248
 0.315, 0.248
 0.315, 0.248
 0.315, 0.248
 0.315, 0.248
 0.315, 0.248
 0.315, 0.248
 0.316, 0.248
 0.316, 0.248
 0.316, 0.248
 0.316, 0.248
 0.316, 0.248
 0.316, 0.247
 0.316, 0.247
 0.316, 0.247
 0.317, 0.247
 0.317, 0.247
 0.317, 0.247
 0.317, 0.247
 0.317, 0.247
 0.317, 0.247
 0.317, 0.247
 0.318, 0.247
 0.318, 0.246
 0.318, 0.246
 0.318, 0.246
 0.318, 0.246
 0.318, 0.246
 0.318, 0.246
 0.318, 0.246
 0.319, 0.246
 0.319, 0.246
 0.319, 0.246
 0.319, 0.246
 0.319, 0.245
 0.319, 0.245
 0.319, 0.245
 0.320, 0.245
 0.320, 0.245
 0.320, 0.245
 0.320, 0.245
 0.320, 0.245
 0.320, 0.245
 0.320, 0.245
 0.320, 0.245
 0.321, 0.244
 0.321, 0.244
 0.321, 0.244
 0.321, 0.244
 0.321, 0.244
 0.321, 0.244
 0.321, 0.244
 0.322, 0.244
 0.322, 0.244
 0.322, 0.244
 0.322, 0.244
 0.322, 0.243
 0.322, 0.243
 0.322, 0.243
 0.322, 0.243
 0.323, 0.243
 0.323, 0.243
 0.323, 0.243
 0.323, 0.243
 0.323, 0.243
 0.323, 0.243
 0.323, 0.243
 0.324, 0.242
 0.324, 0.242
 0.324, 0.242
 0.324, 0.242
 0.324, 0.242
 0.324, 0.242
 0.324, 0.242
 0.324, 0.242
 0.325, 0.242
 0.325, 0.242
 0.325, 0.242
 0.325, 0.241
 0.325, 0.241
 0.325, 0.241
 0.325, 0.241
 0.326, 0.241
 0.326, 0.241
 0.326, 0.241
 0.326, 0.241
 0.326, 0.241
 0.326, 0.241
 0.326, 0.241
 0.326, 0.240
 0.327, 0.240
 0.327, 0.240
 0.327, 0.240
 0.327, 0.240
 0.327, 0.240
 0.327, 0.240
 0.327, 0.240
 0.328, 0.240
 0.328, 0.240
 0.328, 0.240
 0.328, 0.239
 0.328, 0.239
 0.328, 0.239
 0.328, 0.239
 0.328, 0.239
 0.329, 0.239
 0.329, 0.239
 0.329, 0.239
 0.329, 0.239
 0.329, 0.239
 0.329, 0.239
 0.329, 0.239
 0.330, 0.238
 0.330, 0.238
 0.330, 0.238
 0.330, 0.238
 0.330, 0.238
 0.330, 0.238
 0.330, 0.238
 0.330, 0.238
 0.331, 0.238
 0.331, 0.238
 0.331, 0.238
 0.331, 0.238
 0.331, 0.237
 0.331, 0.237
 0.331, 0.237
 0.332, 0.237
 0.332, 0.237
 0.332, 0.237
 0.332, 0.237
 0.332, 0.237
 0.332, 0.237
 0.332, 0.237
 0.332, 0.237
 0.333, 0.236
 0.333, 0.236
 0.333, 0.236
 0.333, 0.236
 0.333, 0.236
 0.333, 0.236
 0.333, 0.236
 0.334, 0.236
 0.334, 0.236
 0.334, 0.236
 0.334, 0.236
 0.334, 0.236
 0.334, 0.235
 0.334, 0.235
 0.334, 0.235
 0.335, 0.235
 0.335, 0.235
 0.335, 0.235
 0.335, 0.235
 0.335, 0.235
 0.335, 0.235
 0.335, 0.235
 0.336, 0.235
 0.336, 0.235
 0.336, 0.234
 0.336, 0.234
 0.336, 0.234
 0.336, 0.234
 0.336, 0.234
 0.336, 0.234
 0.337, 0.234
 0.337, 0.234
 0.337, 0.234
 0.337, 0.234
 0.337, 0.234
 0.337, 0.234
 0.337, 0.233
 0.338, 0.233
 0.338, 0.233
 0.338, 0.233
 0.338, 0.233
 0.338, 0.233
 0.338, 0.233
 0.338, 0.233
 0.338, 0.233
 0.339, 0.233
 0.339, 0.233
 0.339, 0.233
 0.339, 0.232
 0.339, 0.232
 0.339, 0.232
 0.339, 0.232
 0.340, 0.232
 0.340, 0.232
 0.340, 0.232
 0.340, 0.232
 0.340, 0.232
 0.340, 0.232
 0.340, 0.232
 0.340, 0.231
 0.341, 0.231
 0.341, 0.231
 0.341, 0.231
 0.341, 0.231
 0.341, 0.231
 0.341, 0.231
 0.341, 0.231
 0.342, 0.231
 0.342, 0.231
 0.342, 0.231
 0.342, 0.231
 0.342, 0.230
 0.342, 0.230
 0.342, 0.230
 0.343, 0.230
 0.343, 0.230
 0.343, 0.230
 0.343, 0.230
 0.343, 0.230
 0.343, 0.230
 0.343, 0.230
 0.343, 0.230
 0.344, 0.229
 0.344, 0.229
 0.344, 0.229
 0.344, 0.229
 0.344, 0.229
 0.344, 0.229
 0.344, 0.229
 0.345, 0.229
 0.345, 0.229
 0.345, 0.229
 0.345, 0.229
 0.345, 0.229
 0.345, 0.229
 0.345, 0.228
 0.345, 0.228
 0.346, 0.228
 0.346, 0.228
 0.346, 0.228
 0.346, 0.228
 0.346, 0.228
 0.346, 0.228
 0.346, 0.228
 0.347, 0.228
 0.347, 0.228
 0.347, 0.228
 0.347, 0.228
 0.347, 0.227
 0.347, 0.227
 0.347, 0.227
 0.347, 0.227
 0.348, 0.227
 0.348, 0.227
 0.348, 0.227
 0.348, 0.227
 0.348, 0.227
 0.348, 0.227
 0.348, 0.227
 0.349, 0.227
 0.349, 0.227
 0.349, 0.226
 0.349, 0.226
 0.349, 0.226
 0.349, 0.226
 0.349, 0.226
 0.349, 0.226
 0.350, 0.226
 0.350, 0.226
 0.350, 0.226
 0.350, 0.226
 0.350, 0.226
 0.350, 0.226
 0.350, 0.225
 0.351, 0.225
 0.351, 0.225
 0.351, 0.225
 0.351, 0.225
 0.351, 0.225
 0.351, 0.225
 0.351, 0.225
 0.351, 0.225
 0.352, 0.225
 0.352, 0.225
 0.352, 0.225
 0.352, 0.224
 0.352, 0.224
 0.352, 0.224
 0.352, 0.224
 0.353, 0.224
 0.353, 0.224
 0.353, 0.224
 0.353, 0.224
 0.353, 0.224
 0.353, 0.224
 0.353, 0.224
 0.353, 0.224
 0.354, 0.223
 0.354, 0.223
 0.354, 0.223
 0.354, 0.223
 0.354, 0.223
 0.354, 0.223
 0.354, 0.223
 0.355, 0.223
 0.355, 0.223
 0.355, 0.223
 0.355, 0.223
 0.355, 0.223
 0.355, 0.222
 0.355, 0.222
 0.355, 0.222
 0.356, 0.222
 0.356, 0.222
 0.356, 0.222
 0.356, 0.222
 0.356, 0.222
 0.356, 0.222
 0.356, 0.222
 0.357, 0.222
 0.357, 0.222
 0.357, 0.222
 0.357, 0.221
 0.357, 0.221
 0.357, 0.221
 0.357, 0.221
 0.357, 0.221
 0.358, 0.221
 0.358, 0.221
 0.358, 0.221
 0.358, 0.221
 0.358, 0.221
 0.358, 0.221
 0.358, 0.221
 0.359, 0.221
 0.359, 0.220
 0.359, 0.220
 0.359, 0.220
 0.359, 0.220
 0.359, 0.220
 0.359, 0.220
 0.359, 0.220
 0.360, 0.220
 0.360, 0.220
 0.360, 0.220
 0.360, 0.220
 0.360, 0.220
 0.360, 0.220
 0.360, 0.219
 0.361, 0.219
 0.361, 0.219
 0.361, 0.219
 0.361, 0.219
 0.361, 0.219
 0.361, 0.219
 0.361, 0.219
 0.361, 0.219
 0.362, 0.219
 0.362, 0.219
 0.362, 0.219
 0.362, 0.219
 0.362, 0.218
 0.362, 0.218
 0.362, 0.218
 0.363, 0.218
 0.363, 0.218
 0.363, 0.218
 0.363, 0.218
 0.363, 0.218
 0.363, 0.218
 0.363, 0.218
 0.363, 0.218
 0.364, 0.218
 0.364, 0.218
 0.364, 0.218
 0.364, 0.217
 0.364, 0.217
 0.364, 0.217
 0.364, 0.217
 0.365, 0.217
 0.365, 0.217
 0.365, 0.217
 0.365, 0.217
 0.365, 0.217
 0.365, 0.217
 0.365, 0.217
 0.365, 0.216
 0.366, 0.216
 0.366, 0.216
 0.366, 0.216
 0.366, 0.216
 0.366, 0.216
 0.366, 0.216
 0.366, 0.216
 0.367, 0.215
 0.367, 0.215
 0.367, 0.215
 0.367, 0.215
 0.367, 0.215
 0.367, 0.215
 0.367, 0.215
 0.367, 0.215
 0.368, 0.215
 0.368, 0.214
 0.368, 0.214
 0.368, 0.214
 0.368, 0.214
 0.368, 0.214
 0.368, 0.214
 0.369, 0.213
 0.369, 0.213
 0.369, 0.213
 0.369, 0.213
 0.369, 0.213
 0.369, 0.213
 0.369, 0.213
 0.369, 0.213
 0.370, 0.212
 0.370, 0.212
 0.370, 0.212
 0.370, 0.212
 0.370, 0.212
 0.370, 0.212
 0.370, 0.212
 0.371, 0.212
 0.371, 0.211
 0.371, 0.211
 0.371, 0.211
 0.371, 0.211
 0.371, 0.211
 0.371, 0.211
 0.371, 0.211
 0.372, 0.211
 0.372, 0.211
 0.372, 0.210
 0.372, 0.210
 0.372, 0.210
 0.372, 0.210
 0.372, 0.210
 0.373, 0.210
 0.373, 0.210
 0.373, 0.210
 0.373, 0.210
 0.373, 0.210
 0.373, 0.209
 0.373, 0.209
 0.373, 0.209
 0.374, 0.209
 0.374, 0.209
 0.374, 0.209
 0.374, 0.209
 0.374, 0.209
 0.374, 0.208
 0.374, 0.208
 0.375, 0.208
 0.375, 0.208
 0.375, 0.208
 0.375, 0.208
 0.375, 0.208
 0.375, 0.208
 0.375, 0.208
 0.375, 0.207
 0.376, 0.207
 0.376, 0.207
 0.376, 0.207
 0.376, 0.207
 0.376, 0.207
 0.376, 0.207
 0.376, 0.207
 0.377, 0.207
 0.377, 0.207
 0.377, 0.206
 0.377, 0.206
 0.377, 0.206
 0.377, 0.206
 0.377, 0.206
 0.377, 0.206
 0.378, 0.206
 0.378, 0.206
 0.378, 0.206
 0.378, 0.205
 0.378, 0.205
 0.378, 0.205
 0.378, 0.205
 0.379, 0.205
 0.379, 0.205
 0.379, 0.205
 0.379, 0.205
 0.379, 0.205
 0.379, 0.205
 0.379, 0.204
 0.379, 0.204
 0.380, 0.204
 0.380, 0.204
 0.380, 0.204
 0.380, 0.204
 0.380, 0.204
 0.380, 0.204
 0.380, 0.204
 0.381, 0.204
 0.381, 0.203
 0.381, 0.203
 0.381, 0.203
 0.381, 0.203
 0.381, 0.203
 0.381, 0.203
 0.381, 0.203
 0.382, 0.203
 0.382, 0.203
 0.382, 0.203
 0.382, 0.203
 0.382, 0.202
 0.382, 0.202
 0.382, 0.202
 0.383, 0.202
 0.383, 0.202
 0.383, 0.202
 0.383, 0.202
 0.383, 0.202
 0.383, 0.202
 0.383, 0.202
 0.383, 0.201
 0.384, 0.201
 0.384, 0.201
 0.384, 0.201
 0.384, 0.201
 0.384, 0.201
 0.384, 0.201
 0.384, 0.201
 0.385, 0.201
 0.385, 0.201
 0.385, 0.200
 0.385, 0.200
 0.385, 0.200
 0.385, 0.200
 0.385, 0.200
 0.385, 0.200
 0.386, 0.200
 0.386, 0.200
 0.386, 0.200
 0.386, 0.200
 0.386, 0.200
 0.386, 0.199
 0.386, 0.199
 0.387, 0.199
 0.387, 0.199
 0.387, 0.199
 0.387, 0.199
 0.387, 0.199
 0.387, 0.199
 0.387, 0.199
 0.388, 0.199
 0.388, 0.199
 0.388, 0.198
 0.388, 0.198
 0.388, 0.198
 0.388, 0.198
 0.388, 0.198
 0.388, 0.198
 0.389, 0.198
 0.389, 0.198
 0.389, 0.198
 0.389, 0.198
 0.389, 0.198
 0.389, 0.197
 0.389, 0.197
 0.390, 0.197
 0.390, 0.197
 0.390, 0.197
 0.390, 0.197
 0.390, 0.197
 0.390, 0.197
 0.390, 0.197
 0.390, 0.197
 0.391, 0.196
 0.391, 0.196
 0.391, 0.196
 0.391, 0.196
 0.391, 0.196
 0.391, 0.196
 0.391, 0.196
 0.392, 0.196
 0.392, 0.195
 0.392, 0.195
 0.392, 0.195
 0.392, 0.195
 0.392, 0.195
 0.392, 0.195
 0.392, 0.195
 0.393, 0.195
 0.393, 0.195
 0.393, 0.194
 0.393, 0.194
 0.393, 0.194
 0.393, 0.194
 0.393, 0.194
 0.394, 0.194
 0.394, 0.194
 0.394, 0.194
 0.394, 0.194
 0.394, 0.194
 0.394, 0.193
 0.394, 0.193
 0.394, 0.193
 0.395, 0.193
 0.395, 0.193
 0.395, 0.193
 0.395, 0.193
 0.395, 0.193
 0.395, 0.193
 0.395, 0.192
 0.396, 0.192
 0.396, 0.192
 0.396, 0.192
 0.396, 0.192
 0.396, 0.192
 0.396, 0.192
 0.396, 0.192
 0.396, 0.192
 0.397, 0.192
 0.397, 0.191
 0.397, 0.191
 0.397, 0.191
 0.397, 0.191
 0.397, 0.191
 0.397, 0.191
 0.398, 0.191
 0.398, 0.191
 0.398, 0.191
 0.398, 0.191
 0.398, 0.190
 0.398, 0.190
 0.398, 0.190
 0.398, 0.190
 0.399, 0.190
 0.399, 0.190
 0.399, 0.190
 0.399, 0.190
 0.399, 0.190
 0.399, 0.190
 0.399, 0.190
 0.400, 0.189
 0.400, 0.189
 0.400, 0.189
 0.400, 0.189
 0.400, 0.189
 0.400, 0.189
 0.400, 0.189
 0.400, 0.189
 0.401, 0.189
 0.401, 0.189
 0.401, 0.188
 0.401, 0.188
 0.401, 0.188
 0.401, 0.188
 0.401, 0.188
 0.402, 0.188
 0.402, 0.188
 0.402, 0.188
 0.402, 0.188
 0.402, 0.188
 0.402, 0.187
 0.402, 0.187
 0.402, 0.187
 0.403, 0.187
 0.403, 0.187
 0.403, 0.187
 0.403, 0.187
 0.403, 0.187
 0.403, 0.187
 0.403, 0.187
 0.404, 0.186
 0.404, 0.186
 0.404, 0.186
 0.404, 0.186
 0.404, 0.186
 0.404, 0.186
 0.404, 0.186
 0.404, 0.186
 0.405, 0.186
 0.405, 0.186
 0.405, 0.185
 0.405, 0.185
 0.405, 0.185
 0.405, 0.185
 0.405, 0.185
 0.406, 0.185
 0.406, 0.185
 0.406, 0.185
 0.406, 0.185
 0.406, 0.185
 0.406, 0.185
 0.406, 0.184
 0.406, 0.184
 0.407, 0.184
 0.407, 0.184
 0.407, 0.184
 0.407, 0.184
 0.407, 0.184
 0.407, 0.184
 0.407, 0.184
 0.408, 0.184
 0.408, 0.184
 0.408, 0.183
 0.408, 0.183
 0.408, 0.183
 0.408, 0.183
 0.408, 0.183
 0.408, 0.183
 0.409, 0.183
 0.409, 0.183
 0.409, 0.183
 0.409, 0.183
 0.409, 0.183
 0.409, 0.182
 0.409, 0.182
 0.410, 0.182
 0.410, 0.182
 0.410, 0.182
 0.410, 0.182
 0.410, 0.182
 0.410, 0.182
 0.410, 0.182
 0.410, 0.182
 0.411, 0.182
 0.411, 0.181
 0.411, 0.181
 0.411, 0.181
 0.411, 0.181
 0.411, 0.181
 0.411, 0.181
 0.412, 0.181
 0.412, 0.181
 0.412, 0.181
 0.412, 0.181
 0.412, 0.181
 0.412, 0.180
 0.412, 0.180
 0.412, 0.180
 0.413, 0.180
 0.413, 0.180
 0.413, 0.180
 0.413, 0.180
 0.413, 0.180
 0.413, 0.180
 0.413, 0.180
 0.414, 0.180
 0.414, 0.180
 0.414, 0.179
 0.414, 0.179
 0.414, 0.179
 0.414, 0.179
 0.414, 0.179
 0.414, 0.179
 0.415, 0.179
 0.415, 0.179
 0.415, 0.179
 0.415, 0.179
 0.415, 0.179
 0.415, 0.179
 0.415, 0.178
 0.416, 0.178
 0.416, 0.178
 0.416, 0.178
 0.416, 0.178
 0.416, 0.178
 0.416, 0.178
 0.416, 0.178
 0.416, 0.178
 0.417, 0.178
 0.417, 0.178
 0.417, 0.178
 0.417, 0.177
 0.417, 0.177
 0.417, 0.177
 0.417, 0.177
 0.418, 0.177
 0.418, 0.177
 0.418, 0.177
 0.418, 0.177
 0.418, 0.177
 0.418, 0.177
 0.418, 0.177
 0.418, 0.176
 0.419, 0.176
 0.419, 0.176
 0.419, 0.176
 0.419, 0.176
 0.419, 0.176
 0.419, 0.176
 0.419, 0.176
 0.420, 0.176
 0.420, 0.176
 0.420, 0.176
 0.420, 0.175
 0.420, 0.175
 0.420, 0.175
 0.420, 0.175
 0.420, 0.175
 0.421, 0.175
 0.421, 0.175
 0.421, 0.175
 0.421, 0.175
 0.421, 0.175
 0.421, 0.175
 0.421, 0.175
 0.422, 0.174
 0.422, 0.174
 0.422, 0.174
 0.422, 0.174
 0.422, 0.174
 0.422, 0.174
 0.422, 0.174
 0.422, 0.174
 0.423, 0.174
 0.423, 0.174
 0.423, 0.174
 0.423, 0.174
 0.423, 0.173
 0.423, 0.173
 0.423, 0.173
 0.424, 0.173
 0.424, 0.173
 0.424, 0.173
 0.424, 0.173
 0.424, 0.173
 0.424, 0.173
 0.424, 0.173
 0.424, 0.173
 0.425, 0.173
 0.425, 0.172
 0.425, 0.172
 0.425, 0.172
 0.425, 0.172
 0.425, 0.172
 0.425, 0.172
 0.426, 0.172
 0.426, 0.172
 0.426, 0.172
 0.426, 0.172
 0.426, 0.172
 0.426, 0.172
 0.426, 0.172
 0.426, 0.171
 0.427, 0.171
 0.427, 0.171
 0.427, 0.171
 0.427, 0.171
 0.427, 0.171
 0.427, 0.171
 0.427, 0.171
 0.428, 0.171
 0.428, 0.171
 0.428, 0.171
 0.428, 0.171
 0.428, 0.171
 0.428, 0.170
 0.428, 0.170
 0.428, 0.170
 0.429, 0.170
 0.429, 0.170
 0.429, 0.170
 0.429, 0.170
 0.429, 0.170
 0.429, 0.170
 0.429, 0.170
 0.430, 0.170
 0.430, 0.169
 0.430, 0.169
 0.430, 0.169
 0.430, 0.169
 0.430, 0.169
 0.430, 0.169
 0.430, 0.169
 0.431, 0.169
 0.431, 0.169
 0.431, 0.169
 0.431, 0.168
 0.431, 0.168
 0.431, 0.168
 0.431, 0.168
 0.432, 0.168
 0.432, 0.168
 0.432, 0.168
 0.432, 0.168
 0.432, 0.168
 0.432, 0.168
 0.432, 0.168
 0.433, 0.167
 0.433, 0.167
 0.433, 0.167
 0.433, 0.167
 0.433, 0.167
 0.433, 0.167
 0.433, 0.167
 0.433, 0.167
 0.434, 0.167
 0.434, 0.167
 0.434, 0.167
 0.434, 0.167
 0.434, 0.166
 0.434, 0.166
 0.434, 0.166
 0.435, 0.166
 0.435, 0.166
 0.435, 0.166
 0.435, 0.166
 0.435, 0.166
 0.435, 0.166
 0.435, 0.166
 0.435, 0.166
 0.436, 0.165
 0.436, 0.165
 0.436, 0.165
 0.436, 0.165
 0.436, 0.165
 0.436, 0.165
 0.436, 0.165
 0.437, 0.165
 0.437, 0.165
 0.437, 0.165
 0.437, 0.165
 0.437, 0.164
 0.437, 0.164
 0.437, 0.164
 0.437, 0.164
 0.438, 0.164
 0.438, 0.164
 0.438, 0.164
 0.438, 0.164
 0.438, 0.164
 0.438, 0.164
 0.438, 0.164
 0.439, 0.164
 0.439, 0.163
 0.439, 0.163
 0.439, 0.163
 0.439, 0.163
 0.439, 0.163
 0.439, 0.163
 0.439, 0.163
 0.440, 0.163
 0.440, 0.163
 0.440, 0.163
 0.440, 0.163
 0.440, 0.163
 0.440, 0.162
 0.440, 0.162
 0.441, 0.162
 0.441, 0.162
 0.441, 0.162
 0.441, 0.162
 0.441, 0.162
 0.441, 0.162
 0.441, 0.162
 0.441, 0.162
 0.442, 0.162
 0.442, 0.162
 0.442, 0.161
 0.442, 0.161
 0.442, 0.161
 0.442, 0.161
 0.442, 0.161
 0.443, 0.161
 0.443, 0.161
 0.443, 0.161
 0.443, 0.161
 0.443, 0.161
 0.443, 0.161
 0.443, 0.161
 0.443, 0.161
 0.444, 0.160
 0.444, 0.160
 0.444, 0.160
 0.444, 0.160
 0.444, 0.160
 0.444, 0.160
 0.444, 0.160
 0.445, 0.160
 0.445, 0.160
 0.445, 0.160
 0.445, 0.160
 0.445, 0.160
 0.445, 0.160
 0.445, 0.159
 0.445, 0.159
 0.446, 0.159
 0.446, 0.159
 0.446, 0.159
 0.446, 0.159
 0.446, 0.159
 0.446, 0.159
 0.446, 0.159
 0.447, 0.159
 0.447, 0.159
 0.447, 0.159
 0.447, 0.159
 0.447, 0.159
 0.447, 0.158
 0.447, 0.158
 0.447, 0.158
 0.448, 0.158
 0.448, 0.158
 0.448, 0.158
 0.448, 0.158
 0.448, 0.158
 0.448, 0.158
 0.448, 0.158
 0.449, 0.158
 0.449, 0.158
 0.449, 0.158
 0.449, 0.158
 0.449, 0.157
 0.449, 0.157
 0.449, 0.157
 0.449, 0.157
 0.450, 0.157
 0.450, 0.157
 0.450, 0.157
 0.450, 0.157
 0.450, 0.157
 0.450, 0.157
 0.450, 0.157
 0.451, 0.157
 0.451, 0.156
 0.451, 0.156
 0.451, 0.156
 0.451, 0.156
 0.451, 0.156
 0.451, 0.156
 0.451, 0.156
 0.452, 0.156
 0.452, 0.156
 0.452, 0.156
 0.452, 0.156
 0.452, 0.156
 0.452, 0.155
 0.452, 0.155
 0.453, 0.155
 0.453, 0.155
 0.453, 0.155
 0.453, 0.155
 0.453, 0.155
 0.453, 0.155
 0.453, 0.155
 0.453, 0.155
 0.454, 0.155
 0.454, 0.155
 0.454, 0.154
 0.454, 0.154
 0.454, 0.154
 0.454, 0.154
 0.454, 0.154
 0.455, 0.154
 0.455, 0.154
 0.455, 0.154
 0.455, 0.154
 0.455, 0.154
 0.455, 0.154
 0.455, 0.154
 0.455, 0.154
 0.456, 0.153
 0.456, 0.153
 0.456, 0.153
 0.456, 0.153
 0.456, 0.153
 0.456, 0.153
 0.456, 0.153
 0.457, 0.153
 0.457, 0.153
 0.457, 0.153
 0.457, 0.153
 0.457, 0.153
 0.457, 0.152
 0.457, 0.152
 0.457, 0.152
 0.458, 0.152
 0.458, 0.152
 0.458, 0.152
 0.458, 0.152
 0.458, 0.152
 0.458, 0.152
 0.458, 0.152
 0.459, 0.152
 0.459, 0.152
 0.459, 0.152
 0.459, 0.151
 0.459, 0.151
 0.459, 0.151
 0.459, 0.151
 0.459, 0.151
 0.460, 0.151
 0.460, 0.151
 0.460, 0.151
 0.460, 0.151
 0.460, 0.151
 0.460, 0.151
 0.460, 0.151
 0.461, 0.151
 0.461, 0.150
 0.461, 0.150
 0.461, 0.150
 0.461, 0.150
 0.461, 0.150
 0.461, 0.150
 0.461, 0.150
 0.462, 0.150
 0.462, 0.150
 0.462, 0.150
 0.462, 0.150
 0.462, 0.150
 0.462, 0.149
 0.462, 0.149
 0.463, 0.149
 0.463, 0.149
 0.463, 0.149
 0.463, 0.149
 0.463, 0.149
 0.463, 0.149
 0.463, 0.149
 0.463, 0.149
 0.464, 0.149
 0.464, 0.149
 0.464, 0.149
 0.464, 0.148
 0.464, 0.148
 0.464, 0.148
 0.464, 0.148
 0.465, 0.148
 0.465, 0.148
 0.465, 0.148
 0.465, 0.148
 0.465, 0.148
 0.465, 0.148
 0.465, 0.148
 0.465, 0.148
 0.466, 0.148
 0.466, 0.147
 0.466, 0.147
 0.466, 0.147
 0.466, 0.147
 0.466, 0.147
 0.466, 0.147
 0.467, 0.147
 0.467, 0.147
 0.467, 0.147
 0.467, 0.147
 0.467, 0.147
 0.467, 0.147
 0.467, 0.147
 0.467, 0.146
 0.468, 0.146
 0.468, 0.146
 0.468, 0.146
 0.468, 0.146
 0.468, 0.146
 0.468, 0.146
 0.468, 0.146
 0.469, 0.146
 0.469, 0.146
 0.469, 0.146
 0.469, 0.146
 0.469, 0.146
 0.469, 0.146
 0.469, 0.145
 0.469, 0.145
 0.470, 0.145
 0.470, 0.145
 0.470, 0.145
 0.470, 0.145
 0.470, 0.145
 0.470, 0.145
 0.470, 0.145
 0.471, 0.145
 0.471, 0.145
 0.471, 0.145
 0.471, 0.145
 0.471, 0.144
 0.471, 0.144
 0.471, 0.144
 0.471, 0.144
 0.472, 0.144
 0.472, 0.144
 0.472, 0.144
 0.472, 0.144
 0.472, 0.144
 0.472, 0.144
 0.472, 0.144
 0.473, 0.144
 0.473, 0.144
 0.473, 0.144
 0.473, 0.143
 0.473, 0.143
 0.473, 0.143
 0.473, 0.143
 0.473, 0.143
 0.474, 0.143
 0.474, 0.143
 0.474, 0.143
 0.474, 0.143
 0.474, 0.143
 0.474, 0.143
 0.474, 0.143
 0.475, 0.143
 0.475, 0.143
 0.475, 0.142
 0.475, 0.142
 0.475, 0.142
 0.475, 0.142
 0.475, 0.142
 0.475, 0.142
 0.476, 0.142
 0.476, 0.142
 0.476, 0.142
 0.476, 0.142
 0.476, 0.142
 0.476, 0.142
 0.476, 0.142
 0.477, 0.142
 0.477, 0.141
 0.477, 0.141
 0.477, 0.141
 0.477, 0.141
 0.477, 0.141
 0.477, 0.141
 0.478, 0.141
 0.478, 0.141
 0.478, 0.141
 0.478, 0.141
 0.478, 0.141
 0.478, 0.141
 0.478, 0.141
 0.478, 0.141
 0.479, 0.140
 0.479, 0.140
 0.479, 0.140
 0.479, 0.140
 0.479, 0.140
 0.479, 0.140
 0.479, 0.140
 0.480, 0.140
 0.480, 0.140
 0.480, 0.140
 0.480, 0.140
 0.480, 0.140
 0.480, 0.140
 0.480, 0.140
 0.480, 0.140
 0.481, 0.139
 0.481, 0.139
 0.481, 0.139
 0.481, 0.139
 0.481, 0.139
 0.481, 0.139
 0.481, 0.139
 0.482, 0.139
 0.482, 0.139
 0.482, 0.139
 0.482, 0.139
 0.482, 0.139
 0.482, 0.139
 0.482, 0.139
 0.482, 0.138
 0.483, 0.138
 0.483, 0.138
 0.483, 0.138
 0.483, 0.138
 0.483, 0.138
 0.483, 0.138
 0.483, 0.138
 0.484, 0.138
 0.484, 0.138
 0.484, 0.138
 0.484, 0.138
 0.484, 0.138
 0.484, 0.138
 0.484, 0.138
 0.484, 0.137
 0.485, 0.137
 0.485, 0.137
 0.485, 0.137
 0.485, 0.137
 0.485, 0.137
 0.485, 0.137
 0.485, 0.137
 0.486, 0.137
 0.486, 0.137
 0.486, 0.137
 0.486, 0.137
 0.486, 0.137
 0.486, 0.137
 0.486, 0.137
 0.486, 0.136
 0.487, 0.136
 0.487, 0.136
 0.487, 0.136
 0.487, 0.136
 0.487, 0.136
 0.487, 0.136
 0.487, 0.136
 0.488, 0.136
 0.488, 0.136
 0.488, 0.136
 0.488, 0.136
 0.488, 0.136
 0.488, 0.136
 0.488, 0.136
 0.488, 0.135
 0.489, 0.135
 0.489, 0.135
 0.489, 0.135
 0.489, 0.135
 0.489, 0.135
 0.489, 0.135
 0.489, 0.135
 0.490, 0.135
 0.490, 0.135
 0.490, 0.135
 0.490, 0.135
 0.490, 0.135
 0.490, 0.135
 0.490, 0.135
 0.490, 0.135
 0.491, 0.134
 0.491, 0.134
 0.491, 0.134
 0.491, 0.134
 0.491, 0.134
 0.491, 0.134
 0.491, 0.134
 0.492, 0.134
 0.492, 0.134
 0.492, 0.134
 0.492, 0.134
 0.492, 0.134
 0.492, 0.134
 0.492, 0.134
 0.492, 0.134
 0.493, 0.134
 0.493, 0.133
 0.493, 0.133
 0.493, 0.133
 0.493, 0.133
 0.493, 0.133
 0.493, 0.133
 0.494, 0.133
 0.494, 0.133
 0.494, 0.133
 0.494, 0.133
 0.494, 0.133
 0.494, 0.133
 0.494, 0.133
 0.494, 0.133
 0.495, 0.133
 0.495, 0.132
 0.495, 0.132
 0.495, 0.132
 0.495, 0.132
 0.495, 0.132
 0.495, 0.132
 0.496, 0.132
 0.496, 0.132
 0.496, 0.132
 0.496, 0.132
 0.496, 0.132
 0.496, 0.132
 0.496, 0.132
 0.496, 0.131
 0.497, 0.131
 0.497, 0.131
 0.497, 0.131
 0.497, 0.131
 0.497, 0.131
 0.497, 0.131
 0.497, 0.131
 0.498, 0.131
 0.498, 0.131
 0.498, 0.131
 0.498, 0.131
 0.498, 0.131
 0.498, 0.130
 0.498, 0.130
 0.498, 0.130
 0.499, 0.130
 0.499, 0.130
 0.499, 0.130
 0.499, 0.130
 0.499, 0.130
 0.499, 0.130
 0.499, 0.130
 0.500, 0.130
 0.500, 0.130
 0.500, 0.130
 0.500, 0.130
 0.500, 0.130
 0.500, 0.129
 0.500, 0.129
 0.500, 0.129
 0.501, 0.129
 0.501, 0.129
 0.501, 0.129
 0.501, 0.129
 0.501, 0.129
 0.501, 0.129
 0.501, 0.129
 0.502, 0.129
 0.502, 0.129
 0.502, 0.129
 0.502, 0.129
 0.502, 0.129
 0.502, 0.128
 0.502, 0.128
 0.502, 0.128
 0.503, 0.128
 0.503, 0.128
 0.503, 0.128
 0.503, 0.128
 0.503, 0.128
 0.503, 0.128
 0.503, 0.128
 0.504, 0.128
 0.504, 0.128
 0.504, 0.128
 0.504, 0.128
 0.504, 0.128
 0.504, 0.128
 0.504, 0.127
 0.504, 0.127
 0.505, 0.127
 0.505, 0.127
 0.505, 0.127
 0.505, 0.127
 0.505, 0.127
 0.505, 0.127
 0.505, 0.127
 0.506, 0.127
 0.506, 0.127
 0.506, 0.127
 0.506, 0.127
 0.506, 0.127
 0.506, 0.126
 0.506, 0.126
 0.506, 0.126
 0.507, 0.126
 0.507, 0.126
 0.507, 0.126
 0.507, 0.126
 0.507, 0.126
 0.507, 0.126
 0.507, 0.126
 0.508, 0.126
 0.508, 0.126
 0.508, 0.126
 0.508, 0.126
 0.508, 0.125
 0.508, 0.125
 0.508, 0.125
 0.508, 0.125
 0.509, 0.125
 0.509, 0.125
 0.509, 0.125
 0.509, 0.125
 0.509, 0.125
 0.509, 0.125
 0.509, 0.125
 0.510, 0.125
 0.510, 0.125
 0.510, 0.125
 0.510, 0.124
 0.510, 0.124
 0.510, 0.124
 0.510, 0.124
 0.510, 0.124
 0.511, 0.124
 0.511, 0.124
 0.511, 0.124
 0.511, 0.124
 0.511, 0.124
 0.511, 0.124
 0.511, 0.124
 0.512, 0.124
 0.512, 0.124
 0.512, 0.124
 0.512, 0.123
 0.512, 0.123
 0.512, 0.123
 0.512, 0.123
 0.512, 0.123
 0.513, 0.123
 0.513, 0.123
 0.513, 0.123
 0.513, 0.123
 0.513, 0.123
 0.513, 0.123
 0.513, 0.123
 0.514, 0.123
 0.514, 0.123
 0.514, 0.123
 0.514, 0.122
 0.514, 0.122
 0.514, 0.122
 0.514, 0.122
 0.514, 0.122
 0.515, 0.122
 0.515, 0.122
 0.515, 0.122
 0.515, 0.122
 0.515, 0.122
 0.515, 0.122
 0.515, 0.122
 0.516, 0.122
 0.516, 0.122
 0.516, 0.122
 0.516, 0.121
 0.516, 0.121
 0.516, 0.121
 0.516, 0.121
 0.516, 0.121
 0.517, 0.121
 0.517, 0.121
 0.517, 0.121
 0.517, 0.121
 0.517, 0.121
 0.517, 0.121
 0.517, 0.121
 0.518, 0.121
 0.518, 0.121
 0.518, 0.121
 0.518, 0.120
 0.518, 0.120
 0.518, 0.120
 0.518, 0.120
 0.518, 0.120
 0.519, 0.120
 0.519, 0.120
 0.519, 0.120
 0.519, 0.120
 0.519, 0.120
 0.519, 0.120
 0.519, 0.120
 0.520, 0.120
 0.520, 0.120
 0.520, 0.120
 0.520, 0.120
 0.520, 0.119
 0.520, 0.119
 0.520, 0.119
 0.520, 0.119
 0.521, 0.119
 0.521, 0.119
 0.521, 0.119
 0.521, 0.119
 0.521, 0.119
 0.521, 0.119
 0.521, 0.119
 0.522, 0.119
 0.522, 0.119
 0.522, 0.119
 0.522, 0.119
 0.522, 0.118
 0.522, 0.118
 0.522, 0.118
 0.522, 0.118
 0.523, 0.118
 0.523, 0.118
 0.523, 0.118
 0.523, 0.118
 0.523, 0.118
 0.523, 0.118
 0.523, 0.118
 0.524, 0.118
 0.524, 0.118
 0.524, 0.118
 0.524, 0.118
 0.524, 0.118
 0.524, 0.117
 0.524, 0.117
 0.525, 0.117
 0.525, 0.117
 0.525, 0.117
 0.525, 0.117
 0.525, 0.117
 0.525, 0.117
 0.525, 0.117
 0.525, 0.117
 0.526, 0.117
 0.526, 0.117
 0.526, 0.117
 0.526, 0.117
 0.526, 0.117
 0.526, 0.117
 0.526, 0.116
 0.527, 0.116
 0.527, 0.116
 0.527, 0.116
 0.527, 0.116
 0.527, 0.116
 0.527, 0.116
 0.527, 0.116
 0.527, 0.116
 0.528, 0.116
 0.528, 0.116
 0.528, 0.116
 0.528, 0.116
 0.528, 0.116
 0.528, 0.116
 0.528, 0.116
 0.529, 0.115
 0.529, 0.115
 0.529, 0.115
 0.529, 0.115
 0.529, 0.115
 0.529, 0.115
 0.529, 0.115
 0.529, 0.115
 0.530, 0.115
 0.530, 0.115
 0.530, 0.115
 0.530, 0.115
 0.530, 0.115
 0.530, 0.115
 0.530, 0.115
 0.531, 0.115
 0.531, 0.114
 0.531, 0.114
 0.531, 0.114
 0.531, 0.114
 0.531, 0.114
 0.531, 0.114
 0.531, 0.114
 0.532, 0.114
 0.532, 0.114
 0.532, 0.114
 0.532, 0.114
 0.532, 0.114
 0.532, 0.114
 0.532, 0.114
 0.533, 0.113
 0.533, 0.113
 0.533, 0.113
 0.533, 0.113
 0.533, 0.113
 0.533, 0.113
 0.533, 0.113
 0.533, 0.113
 0.534, 0.113
 0.534, 0.113
 0.534, 0.113
 0.534, 0.113
 0.534, 0.113
 0.534, 0.113
 0.534, 0.112
 0.535, 0.112
 0.535, 0.112
 0.535, 0.112
 0.535, 0.112
 0.535, 0.112
 0.535, 0.112
 0.535, 0.112
 0.535, 0.112
 0.536, 0.112
 0.536, 0.112
 0.536, 0.112
 0.536, 0.112
 0.536, 0.112
 0.536, 0.112
 0.536, 0.111
 0.537, 0.111
 0.537, 0.111
 0.537, 0.111
 0.537, 0.111
 0.537, 0.111
 0.537, 0.111
 0.537, 0.111
 0.537, 0.111
 0.538, 0.111
 0.538, 0.111
 0.538, 0.111
 0.538, 0.111
 0.538, 0.111
 0.538, 0.111
 0.538, 0.110
 0.539, 0.110
 0.539, 0.110
 0.539, 0.110
 0.539, 0.110
 0.539, 0.110
 0.539, 0.110
 0.539, 0.110
 0.539, 0.110
 0.540, 0.110
 0.540, 0.110
 0.540, 0.110
 0.540, 0.110
 0.540, 0.110
 0.540, 0.109
 0.540, 0.109
 0.541, 0.109
 0.541, 0.109
 0.541, 0.109
 0.541, 0.109
 0.541, 0.109
 0.541, 0.109
 0.541, 0.109
 0.541, 0.109
 0.542, 0.109
 0.542, 0.109
 0.542, 0.108
 0.542, 0.108
 0.542, 0.108
 0.542, 0.108
 0.542, 0.108
 0.543, 0.108
 0.543, 0.108
 0.543, 0.108
 0.543, 0.108
 0.543, 0.108
 0.543, 0.108
 0.543, 0.108
 0.543, 0.108
 0.544, 0.107
 0.544, 0.107
 0.544, 0.107
 0.544, 0.107
 0.544, 0.107
 0.544, 0.107
 0.544, 0.107
 0.545, 0.107
 0.545, 0.107
 0.545, 0.107
 0.545, 0.107
 0.545, 0.107
 0.545, 0.107
 0.545, 0.106
 0.545, 0.106
 0.546, 0.106
 0.546, 0.106
 0.546, 0.106
 0.546, 0.106
 0.546, 0.106
 0.546, 0.106
 0.546, 0.106
 0.547, 0.106
 0.547, 0.106
 0.547, 0.106
 0.547, 0.106
 0.547, 0.105
 0.547, 0.105
 0.547, 0.105
 0.547, 0.105
 0.548, 0.105
 0.548, 0.105
 0.548, 0.105
 0.548, 0.105
 0.548, 0.105
 0.548, 0.105
 0.548, 0.105
 0.549, 0.105
 0.549, 0.105
 0.549, 0.104
 0.549, 0.104
 0.549, 0.104
 0.549, 0.104
 0.549, 0.104
 0.549, 0.104
 0.550, 0.104
 0.550, 0.104
 0.550, 0.104
 0.550, 0.104
 0.550, 0.104
 0.550, 0.104
 0.550, 0.104
 0.551, 0.103
 0.551, 0.103
 0.551, 0.103
 0.551, 0.103
 0.551, 0.103
 0.551, 0.103
 0.551, 0.103
 0.551, 0.103
 0.552, 0.103
 0.552, 0.103
 0.552, 0.103
 0.552, 0.103
 0.552, 0.103
 0.552, 0.103
 0.552, 0.102
 0.553, 0.102
 0.553, 0.102
 0.553, 0.102
 0.553, 0.102
 0.553, 0.102
 0.553, 0.102
 0.553, 0.102
 0.553, 0.102
 0.554, 0.102
 0.554, 0.102
 0.554, 0.102
 0.554, 0.102
 0.554, 0.101
 0.554, 0.101
 0.554, 0.101
 0.555, 0.101
 0.555, 0.101
 0.555, 0.101
 0.555, 0.101
 0.555, 0.101
 0.555, 0.101
 0.555, 0.101
 0.555, 0.101
 0.556, 0.101
 0.556, 0.101
 0.556, 0.101
 0.556, 0.100
 0.556, 0.100
 0.556, 0.100
 0.556, 0.100
 0.557, 0.100
 0.557, 0.100
 0.557, 0.100
 0.557, 0.100
 0.557, 0.100
 0.557, 0.100
 0.557, 0.100
 0.557, 0.100
 0.558, 0.100
 0.558, 0.100
 0.558, 0.099
 0.558, 0.099
 0.558, 0.099
 0.558, 0.099
 0.558, 0.099
 0.559, 0.099
 0.559, 0.099
 0.559, 0.099
 0.559, 0.099
 0.559, 0.099
 0.559, 0.099
 0.559, 0.099
 0.559, 0.099
 0.560, 0.099
 0.560, 0.099
 0.560, 0.098
 0.560, 0.098
 0.560, 0.098
 0.560, 0.098
 0.560, 0.098
 0.561, 0.098
 0.561, 0.098
 0.561, 0.098
 0.561, 0.098
 0.561, 0.098
 0.561, 0.098
 0.561, 0.098
 0.561, 0.098
 0.562, 0.098
 0.562, 0.097
 0.562, 0.097
 0.562, 0.097
 0.562, 0.097
 0.562, 0.097
 0.562, 0.097
 0.563, 0.097
 0.563, 0.097
 0.563, 0.097
 0.563, 0.097
 0.563, 0.097
 0.563, 0.097
 0.563, 0.097
 0.563, 0.097
 0.564, 0.097
 0.564, 0.096
 0.564, 0.096
 0.564, 0.096
 0.564, 0.096
 0.564, 0.096
 0.564, 0.096
 0.565, 0.096
 0.565, 0.096
 0.565, 0.096
 0.565, 0.096
 0.565, 0.096
 0.565, 0.096
 0.565, 0.096
 0.565, 0.096
 0.566, 0.095
 0.566, 0.095
 0.566, 0.095
 0.566, 0.095
 0.566, 0.095
 0.566, 0.095
 0.566, 0.095
 0.567, 0.095
 0.567, 0.095
 0.567, 0.095
 0.567, 0.095
 0.567, 0.095
 0.567, 0.095
 0.567, 0.095
 0.567, 0.095
 0.568, 0.094
 0.568, 0.094
 0.568, 0.094
 0.568, 0.094
 0.568, 0.094
 0.568, 0.094
 0.568, 0.094
 0.569, 0.094
 0.569, 0.094
 0.569, 0.094
 0.569, 0.094
 0.569, 0.094
 0.569, 0.094
 0.569, 0.094
 0.570, 0.094
 0.570, 0.093
 0.570, 0.093
 0.570, 0.093
 0.570, 0.093
 0.570, 0.093
 0.570, 0.093
 0.570, 0.093
 0.571, 0.093
 0.571, 0.093
 0.571, 0.093
 0.571, 0.093
 0.571, 0.093
 0.571, 0.093
 0.571, 0.093
 0.572, 0.093
 0.572, 0.092
 0.572, 0.092
 0.572, 0.092
 0.572, 0.092
 0.572, 0.092
 0.572, 0.092
 0.572, 0.092
 0.573, 0.092
 0.573, 0.092
 0.573, 0.092
 0.573, 0.092
 0.573, 0.092
 0.573, 0.092
 0.573, 0.092
 0.574, 0.092
 0.574, 0.092
 0.574, 0.091
 0.574, 0.091
 0.574, 0.091
 0.574, 0.091
 0.574, 0.091
 0.574, 0.091
 0.575, 0.091
 0.575, 0.091
 0.575, 0.091
 0.575, 0.091
 0.575, 0.091
 0.575, 0.091
 0.575, 0.091
 0.576, 0.091
 0.576, 0.090
 0.576, 0.090
 0.576, 0.090
 0.576, 0.090
 0.576, 0.090
 0.576, 0.090
 0.576, 0.090
 0.577, 0.090
 0.577, 0.090
 0.577, 0.090
 0.577, 0.090
 0.577, 0.090
 0.577, 0.090
 0.577, 0.090
 0.578, 0.090
 0.578, 0.089
 0.578, 0.089
 0.578, 0.089
 0.578, 0.089
 0.578, 0.089
 0.578, 0.089
 0.578, 0.089
 0.579, 0.089
 0.579, 0.089
 0.579, 0.089
 0.579, 0.089
 0.579, 0.089
 0.579, 0.089
 0.579, 0.089
 0.580, 0.088
 0.580, 0.088
 0.580, 0.088
 0.580, 0.088
 0.580, 0.088
 0.580, 0.088
 0.580, 0.088
 0.580, 0.088
 0.581, 0.088
 0.581, 0.088
 0.581, 0.088
 0.581, 0.088
 0.581, 0.088
 0.581, 0.088
 0.581, 0.087
 0.582, 0.087
 0.582, 0.087
 0.582, 0.087
 0.582, 0.087
 0.582, 0.087
 0.582, 0.087
 0.582, 0.087
 0.582, 0.087
 0.583, 0.087
 0.583, 0.087
 0.583, 0.087
 0.583, 0.087
 0.583, 0.087
 0.583, 0.087
 0.583, 0.087
 0.584, 0.086
 0.584, 0.086
 0.584, 0.086
 0.584, 0.086
 0.584, 0.086
 0.584, 0.086
 0.584, 0.086
 0.584, 0.086
 0.585, 0.086
 0.585, 0.086
 0.585, 0.086
 0.585, 0.086
 0.585, 0.086
 0.585, 0.086
 0.585, 0.086
 0.586, 0.085
 0.586, 0.085
 0.586, 0.085
 0.586, 0.085
 0.586, 0.085
 0.586, 0.085
 0.586, 0.085
 0.586, 0.085
 0.587, 0.085
 0.587, 0.085
 0.587, 0.085
 0.587, 0.085
 0.587, 0.085
 0.587, 0.085
 0.587, 0.085
 0.588, 0.084
 0.588, 0.084
 0.588, 0.084
 0.588, 0.084
 0.588, 0.084
 0.588, 0.084
 0.588, 0.084
 0.588, 0.084
 0.589, 0.084
 0.589, 0.084
 0.589, 0.084
 0.589, 0.084
 0.589, 0.084
 0.589, 0.084
 0.589, 0.084
 0.590, 0.083
 0.590, 0.083
 0.590, 0.083
 0.590, 0.083
 0.590, 0.083
 0.590, 0.083
 0.590, 0.083
 0.590, 0.083
 0.591, 0.083
 0.591, 0.083
 0.591, 0.083
 0.591, 0.083
 0.591, 0.083
 0.591, 0.083
 0.591, 0.083
 0.592, 0.083
 0.592, 0.082
 0.592, 0.082
 0.592, 0.082
 0.592, 0.082
 0.592, 0.082
 0.592, 0.082
 0.592, 0.082
 0.593, 0.082
 0.593, 0.082
 0.593, 0.082
 0.593, 0.082
 0.593, 0.082
 0.593, 0.082
 0.593, 0.082
 0.594, 0.082
 0.594, 0.082
 0.594, 0.081
 0.594, 0.081
 0.594, 0.081
 0.594, 0.081
 0.594, 0.081
 0.594, 0.081
 0.595, 0.081
 0.595, 0.081
 0.595, 0.081
 0.595, 0.081
 0.595, 0.081
 0.595, 0.081
 0.595, 0.081
 0.596, 0.081
 0.596, 0.081
 0.596, 0.081
 0.596, 0.080
 0.596, 0.080
 0.596, 0.080
 0.596, 0.080
 0.596, 0.080
 0.597, 0.080
 0.597, 0.080
 0.597, 0.080
 0.597, 0.080
 0.597, 0.080
 0.597, 0.080
 0.597, 0.080
 0.598, 0.080
 0.598, 0.080
 0.598, 0.080
 0.598, 0.080
 0.598, 0.079
 0.598, 0.079
 0.598, 0.079
 0.598, 0.079
 0.599, 0.079
 0.599, 0.079
 0.599, 0.079
 0.599, 0.079
 0.599, 0.079
 0.599, 0.079
 0.599, 0.079
 0.600, 0.079
 0.600, 0.079
 0.600, 0.079
 0.600, 0.079
 0.600, 0.079
 0.600, 0.078
 0.600, 0.078
 0.600, 0.078
 0.601, 0.078
 0.601, 0.078
 0.601, 0.078
 0.601, 0.078
 0.601, 0.078
 0.601, 0.078
 0.601, 0.078
 0.602, 0.078
 0.602, 0.078
 0.602, 0.078
 0.602, 0.078
 0.602, 0.078
 0.602, 0.077
 0.602, 0.077
 0.602, 0.077
 0.603, 0.077
 0.603, 0.077
 0.603, 0.077
 0.603, 0.077
 0.603, 0.077
 0.603, 0.077
 0.603, 0.077
 0.604, 0.077
 0.604, 0.077
 0.604, 0.077
 0.604, 0.077
 0.604, 0.077
 0.604, 0.077
 0.604, 0.076
 0.604, 0.076
 0.605, 0.076
 0.605, 0.076
 0.605, 0.076
 0.605, 0.076
 0.605, 0.076
 0.605, 0.076
 0.605, 0.076
 0.606, 0.076
 0.606, 0.076
 0.606, 0.076
 0.606, 0.076
 0.606, 0.076
 0.606, 0.076
 0.606, 0.076
 0.606, 0.075
 0.607, 0.075
 0.607, 0.075
 0.607, 0.075
 0.607, 0.075
 0.607, 0.075
 0.607, 0.075
 0.607, 0.075
 0.608, 0.075
 0.608, 0.075
 0.608, 0.075
 0.608, 0.075
 0.608, 0.075
 0.608, 0.075
 0.608, 0.075
 0.608, 0.075
 0.609, 0.074
 0.609, 0.074
 0.609, 0.074
 0.609, 0.074
 0.609, 0.074
 0.609, 0.074
 0.609, 0.074
 0.610, 0.074
 0.610, 0.074
 0.610, 0.074
 0.610, 0.074
 0.610, 0.074
 0.610, 0.074
 0.610, 0.074
 0.610, 0.074
 0.611, 0.074
 0.611, 0.073
 0.611, 0.073
 0.611, 0.073
 0.611, 0.073
 0.611, 0.073
 0.611, 0.073
 0.612, 0.073
 0.612, 0.073
 0.612, 0.073
 0.612, 0.073
 0.612, 0.073
 0.612, 0.073
 0.612, 0.073
 0.612, 0.073
 0.613, 0.073
 0.613, 0.073
 0.613, 0.072
 0.613, 0.072
 0.613, 0.072
 0.613, 0.072
 0.613, 0.072
 0.614, 0.072
 0.614, 0.072
 0.614, 0.072
 0.614, 0.072
 0.614, 0.072
 0.614, 0.072
 0.614, 0.072
 0.615, 0.072
 0.615, 0.072
 0.615, 0.072
 0.615, 0.072
 0.615, 0.072
 0.615, 0.071
 0.615, 0.071
 0.615, 0.071
 0.616, 0.071
 0.616, 0.071
 0.616, 0.071
 0.616, 0.071
 0.616, 0.071
 0.616, 0.071
 0.616, 0.071
 0.617, 0.071
 0.617, 0.071
 0.617, 0.071
 0.617, 0.071
 0.617, 0.071
 0.617, 0.071
 0.617, 0.071
 0.617, 0.070
 0.618, 0.070
 0.618, 0.070
 0.618, 0.070
 0.618, 0.070
 0.618, 0.070
 0.618, 0.070
 0.618, 0.070
 0.619, 0.070
 0.619, 0.070
 0.619, 0.070
 0.619, 0.070
 0.619, 0.070
 0.619, 0.070
 0.619, 0.070
 0.619, 0.070
 0.620, 0.070
 0.620, 0.069
 0.620, 0.069
 0.620, 0.069
 0.620, 0.069
 0.620, 0.069
 0.620, 0.069
 0.621, 0.069
 0.621, 0.069
 0.621, 0.069
 0.621, 0.069
 0.621, 0.069
 0.621, 0.069
 0.621, 0.069
 0.621, 0.069
 0.622, 0.069
 0.622, 0.069
 0.622, 0.068
 0.622, 0.068
 0.622, 0.068
 0.622, 0.068
 0.622, 0.068
 0.623, 0.068
 0.623, 0.068
 0.623, 0.068
 0.623, 0.068
 0.623, 0.068
 0.623, 0.068
 0.623, 0.068
 0.623, 0.068
 0.624, 0.068
 0.624, 0.068
 0.624, 0.068
 0.624, 0.068
 0.624, 0.067
 0.624, 0.067
 0.624, 0.067
 0.625, 0.067
 0.625, 0.067
 0.625, 0.067
 0.625, 0.067
 0.625, 0.067
 0.625, 0.067
 0.625, 0.067
 0.625, 0.067
 0.626, 0.067
 0.626, 0.067
 0.626, 0.067
 0.626, 0.067
 0.626, 0.067
 0.626, 0.067
 0.626, 0.066
 0.627, 0.066
 0.627, 0.066
 0.627, 0.066
 0.627, 0.066
 0.627, 0.066
 0.627, 0.066
 0.627, 0.066
 0.627, 0.066
 0.628, 0.066
 0.628, 0.066
 0.628, 0.066
 0.628, 0.066
 0.628, 0.066
 0.628, 0.066
 0.628, 0.066
 0.629, 0.066
 0.629, 0.065
 0.629, 0.065
 0.629, 0.065
 0.629, 0.065
 0.629, 0.065
 0.629, 0.065
 0.629, 0.065
 0.630, 0.065
 0.630, 0.065
 0.630, 0.065
 0.630, 0.065
 0.630, 0.065
 0.630, 0.065
 0.630, 0.065
 0.631, 0.065
 0.631, 0.065
 0.631, 0.065
 0.631, 0.064
 0.631, 0.064
 0.631, 0.064
 0.631, 0.064
 0.631, 0.064
 0.632, 0.064
 0.632, 0.064
 0.632, 0.064
 0.632, 0.064
 0.632, 0.064
 0.632, 0.064
 0.632, 0.064
 0.633, 0.064
 0.633, 0.064
 0.633, 0.064
 0.633, 0.064
 0.633, 0.063
 0.633, 0.063
 0.633, 0.063
 0.633, 0.063
 0.634, 0.063
 0.634, 0.063
 0.634, 0.063
 0.634, 0.063
 0.634, 0.063
 0.634, 0.063
 0.634, 0.063
 0.635, 0.063
 0.635, 0.063
 0.635, 0.063
 0.635, 0.063
 0.635, 0.063
 0.635, 0.062
 0.635, 0.062
 0.635, 0.062
 0.636, 0.062
 0.636, 0.062
 0.636, 0.062
 0.636, 0.062
 0.636, 0.062
 0.636, 0.062
 0.636, 0.062
 0.637, 0.062
 0.637, 0.062
 0.637, 0.062
 0.637, 0.062
 0.637, 0.062
 0.637, 0.061
 0.637, 0.061
 0.637, 0.061
 0.638, 0.061
 0.638, 0.061
 0.638, 0.061
 0.638, 0.061
 0.638, 0.061
 0.638, 0.061
 0.638, 0.061
 0.639, 0.061
 0.639, 0.061
 0.639, 0.061
 0.639, 0.061
 0.639, 0.061
 0.639, 0.061
 0.639, 0.061
 0.639, 0.060
 0.640, 0.060
 0.640, 0.060
 0.640, 0.060
 0.640, 0.060
 0.640, 0.060
 0.640, 0.060
 0.640, 0.060
 0.641, 0.060
 0.641, 0.060
 0.641, 0.060
 0.641, 0.060
 0.641, 0.060
 0.641, 0.060
 0.641, 0.060
 0.641, 0.059
 0.642, 0.059
 0.642, 0.059
 0.642, 0.059
 0.642, 0.059
 0.642, 0.059
 0.642, 0.059
 0.642, 0.059
 0.643, 0.059
 0.643, 0.059
 0.643, 0.059
 0.643, 0.059
 0.643, 0.059
 0.643, 0.059
 0.643, 0.059
 0.643, 0.059
 0.644, 0.058
 0.644, 0.058
 0.644, 0.058
 0.644, 0.058
 0.644, 0.058
 0.644, 0.058
 0.644, 0.058
 0.645, 0.058
 0.645, 0.058
 0.645, 0.058
 0.645, 0.058
 0.645, 0.058
 0.645, 0.058
 0.645, 0.058
 0.645, 0.058
 0.646, 0.058
 0.646, 0.057
 0.646, 0.057
 0.646, 0.057
 0.646, 0.057
 0.646, 0.057
 0.646, 0.057
 0.647, 0.057
 0.647, 0.057
 0.647, 0.057
 0.647, 0.057
 0.647, 0.057
 0.647, 0.057
 0.647, 0.057
 0.647, 0.057
 0.648, 0.057
 0.648, 0.057
 0.648, 0.057
 0.648, 0.056
 0.648, 0.056
 0.648, 0.056
 0.648, 0.056
 0.649, 0.056
 0.649, 0.056
 0.649, 0.056
 0.649, 0.056
 0.649, 0.056
 0.649, 0.056
 0.649, 0.056
 0.649, 0.056
 0.650, 0.056
 0.650, 0.056
 0.650, 0.056
 0.650, 0.056
 0.650, 0.055
 0.650, 0.055
 0.650, 0.055
 0.651, 0.055
 0.651, 0.055
 0.651, 0.055
 0.651, 0.055
 0.651, 0.055
 0.651, 0.055
 0.651, 0.055
 0.651, 0.055
 0.652, 0.055
 0.652, 0.055
 0.652, 0.055
 0.652, 0.055
 0.652, 0.055
 0.652, 0.054
 0.652, 0.054
 0.653, 0.054
 0.653, 0.054
 0.653, 0.054
 0.653, 0.054
 0.653, 0.054
 0.653, 0.054
 0.653, 0.054
 0.653, 0.054
 0.654, 0.054
 0.654, 0.054
 0.654, 0.054
 0.654, 0.054
 0.654, 0.054
 0.654, 0.054
 0.654, 0.053
 0.655, 0.053
 0.655, 0.053
 0.655, 0.053
 0.655, 0.053
 0.655, 0.053
 0.655, 0.053
 0.655, 0.053
 0.655, 0.053
 0.656, 0.053
 0.656, 0.053
 0.656, 0.053
 0.656, 0.053
 0.656, 0.053
 0.656, 0.053
 0.656, 0.053
 0.657, 0.053
 0.657, 0.052
 0.657, 0.052
 0.657, 0.052
 0.657, 0.052
 0.657, 0.052
 0.657, 0.052
 0.657, 0.052
 0.658, 0.052
 0.658, 0.052
 0.658, 0.052
 0.658, 0.052
 0.658, 0.052
 0.658, 0.052
 0.658, 0.052
 0.659, 0.052
 0.659, 0.052
 0.659, 0.052
 0.659, 0.051
 0.659, 0.051
 0.659, 0.051
 0.659, 0.051
 0.660, 0.051
 0.660, 0.051
 0.660, 0.051
 0.660, 0.051
 0.660, 0.051
 0.660, 0.051
 0.660, 0.051
 0.660, 0.051
 0.661, 0.051
 0.661, 0.051
 0.661, 0.051
 0.661, 0.051
 0.661, 0.050
 0.661, 0.050
 0.661, 0.050
 0.662, 0.050
 0.662, 0.050
 0.662, 0.050
 0.662, 0.050
 0.662, 0.050
 0.662, 0.050
 0.662, 0.050
 0.662, 0.050
 0.663, 0.050
 0.663, 0.050
 0.663, 0.050
 0.663, 0.050
 0.663, 0.050
 0.663, 0.050
 0.663, 0.049
 0.664, 0.049
 0.664, 0.049
 0.664, 0.049
 0.664, 0.049
 0.664, 0.049
 0.664, 0.049
 0.664, 0.049
 0.664, 0.049
 0.665, 0.049
 0.665, 0.049
 0.665, 0.049
 0.665, 0.049
 0.665, 0.049
 0.665, 0.049
 0.665, 0.049
 0.666, 0.048
 0.666, 0.048
 0.666, 0.048
 0.666, 0.048
 0.666, 0.048
 0.666, 0.048
 0.666, 0.048
 0.666, 0.048
 0.667, 0.048
 0.667, 0.048
 0.667, 0.048
 0.667, 0.048
 0.667, 0.048
 0.667, 0.048
 0.667, 0.048
 0.668, 0.048
 0.668, 0.048
 0.668, 0.047
 0.668, 0.047
 0.668, 0.047
 0.668, 0.047
 0.668, 0.047
 0.668, 0.047
 0.669, 0.047
 0.669, 0.047
 0.669, 0.047
 0.669, 0.047
 0.669, 0.047
 0.669, 0.047
 0.669, 0.047
 0.670, 0.047
 0.670, 0.047
 0.670, 0.047
 0.670, 0.046
 0.670, 0.046
 0.670, 0.046
 0.670, 0.046
 0.670, 0.046
 0.671, 0.046
 0.671, 0.046
 0.671, 0.046
 0.671, 0.046
 0.671, 0.046
 0.671, 0.046
 0.671, 0.046
 0.672, 0.046
 0.672, 0.046
 0.672, 0.046
 0.672, 0.046
 0.672, 0.046
 0.672, 0.045
 0.672, 0.045
 0.672, 0.045
 0.673, 0.045
 0.673, 0.045
 0.673, 0.045
 0.673, 0.045
 0.673, 0.045
 0.673, 0.045
 0.673, 0.045
 0.674, 0.045
 0.674, 0.045
 0.674, 0.045
 0.674, 0.045
 0.674, 0.045
 0.674, 0.045
 0.674, 0.045
 0.674, 0.044
 0.675, 0.044
 0.675, 0.044
 0.675, 0.044
 0.675, 0.044
 0.675, 0.044
 0.675, 0.044
 0.675, 0.044
 0.676, 0.044
 0.676, 0.044
 0.676, 0.044
 0.676, 0.044
 0.676, 0.044
 0.676, 0.044
 0.676, 0.044
 0.676, 0.044
 0.677, 0.044
 0.677, 0.043
 0.677, 0.043
 0.677, 0.043
 0.677, 0.043
 0.677, 0.043
 0.677, 0.043
 0.678, 0.043
 0.678, 0.043
 0.678, 0.043
 0.678, 0.043
 0.678, 0.043
 0.678, 0.043
 0.678, 0.043
 0.678, 0.043
 0.679, 0.043
 0.679, 0.043
 0.679, 0.043
 0.679, 0.042
 0.679, 0.042
 0.679, 0.042
 0.679, 0.042
 0.680, 0.042
 0.680, 0.042
 0.680, 0.042
 0.680, 0.042
 0.680, 0.042
 0.680, 0.042
 0.680, 0.042
 0.680, 0.042
 0.681, 0.042
 0.681, 0.042
 0.681, 0.042
 0.681, 0.042
 0.681, 0.042
 0.681, 0.041
 0.681, 0.041
 0.682, 0.041
 0.682, 0.041
 0.682, 0.041
 0.682, 0.041
 0.682, 0.041
 0.682, 0.041
 0.682, 0.041
 0.682, 0.041
 0.683, 0.041
 0.683, 0.041
 0.683, 0.041
 0.683, 0.041
 0.683, 0.041
 0.683, 0.041
 0.683, 0.041
 0.684, 0.040
 0.684, 0.040
 0.684, 0.040
 0.684, 0.040
 0.684, 0.040
 0.684, 0.040
 0.684, 0.040
 0.684, 0.040
 0.685, 0.040
 0.685, 0.040
 0.685, 0.040
 0.685, 0.040
 0.685, 0.040
 0.685, 0.040
 0.685, 0.040
 0.686, 0.040
 0.686, 0.040
 0.686, 0.039
 0.686, 0.039
 0.686, 0.039
 0.686, 0.039
 0.686, 0.039
 0.686, 0.039
 0.687, 0.039
 0.687, 0.039
 0.687, 0.039
 0.687, 0.039
 0.687, 0.039
 0.687, 0.039
 0.687, 0.039
 0.688, 0.039
 0.688, 0.039
 0.688, 0.039
 0.688, 0.039
 0.688, 0.039
 0.688, 0.038
 0.688, 0.038
 0.688, 0.038
 0.689, 0.038
 0.689, 0.038
 0.689, 0.038
 0.689, 0.038
 0.689, 0.038
 0.689, 0.038
 0.689, 0.038
 0.690, 0.038
 0.690, 0.038
 0.690, 0.038
 0.690, 0.038
 0.690, 0.038
 0.690, 0.038
 0.690, 0.038
 0.690, 0.037
 0.691, 0.037
 0.691, 0.037
 0.691, 0.037
 0.691, 0.037
 0.691, 0.037
 0.691, 0.037
 0.691, 0.037
 0.692, 0.037
 0.692, 0.037
 0.692, 0.037
 0.692, 0.037
 0.692, 0.037
 0.692, 0.037
 0.692, 0.037
 0.692, 0.037
 0.693, 0.037
 0.693, 0.036
 0.693, 0.036
 0.693, 0.036
 0.693, 0.036
 0.693, 0.036
 0.693, 0.036
 0.694, 0.036
 0.694, 0.036
 0.694, 0.036
 0.694, 0.036
 0.694, 0.036
 0.694, 0.036
 0.694, 0.036
 0.694, 0.036
 0.695, 0.036
 0.695, 0.036
 0.695, 0.036
 0.695, 0.035
 0.695, 0.035
 0.695, 0.035
 0.695, 0.035
 0.696, 0.035
 0.696, 0.035
 0.696, 0.035
 0.696, 0.035
 0.696, 0.035
 0.696, 0.035
 0.696, 0.035
 0.696, 0.035
 0.697, 0.035
 0.697, 0.035
 0.697, 0.035
 0.697, 0.035
 0.697, 0.035
 0.697, 0.035
 0.697, 0.034
 0.698, 0.034
 0.698, 0.034
 0.698, 0.034
 0.698, 0.034
 0.698, 0.034
 0.698, 0.034
 0.698, 0.034
 0.698, 0.034
 0.699, 0.034
 0.699, 0.034
 0.699, 0.034
 0.699, 0.034
 0.699, 0.034
 0.699, 0.034
 0.699, 0.034
 0.700, 0.034
 0.700, 0.034
 0.700, 0.033
 0.700, 0.033
 0.700, 0.033
 0.700, 0.033
 0.700, 0.033
 0.700, 0.033
 0.701, 0.033
 0.701, 0.033
 0.701, 0.033
 0.701, 0.033
 0.701, 0.033
 0.701, 0.033
 0.701, 0.033
 0.702, 0.033
 0.702, 0.033
 0.702, 0.033
 0.702, 0.033
 0.702, 0.032
 0.702, 0.032
 0.702, 0.032
 0.702, 0.032
 0.703, 0.032
 0.703, 0.032
 0.703, 0.032
 0.703, 0.032
 0.703, 0.032
 0.703, 0.032
 0.703, 0.032
 0.704, 0.032
 0.704, 0.032
 0.704, 0.032
 0.704, 0.032
 0.704, 0.032
 0.704, 0.032
 0.704, 0.032
 0.704, 0.031
 0.705, 0.031
 0.705, 0.031
 0.705, 0.031
 0.705, 0.031
 0.705, 0.031
 0.705, 0.031
 0.705, 0.031
 0.706, 0.031
 0.706, 0.031
 0.706, 0.031
 0.706, 0.031
 0.706, 0.031
 0.706, 0.031
 0.706, 0.031
 0.707, 0.031
 0.707, 0.031
 0.707, 0.030
 0.707, 0.030
 0.707, 0.030
 0.707, 0.030
 0.707, 0.030
 0.707, 0.030
 0.708, 0.030
 0.708, 0.030
 0.708, 0.030
 0.708, 0.030
 0.708, 0.030
 0.708, 0.030
 0.708, 0.030
 0.709, 0.030
 0.709, 0.030
 0.709, 0.030
 0.709, 0.030
 0.709, 0.030
 0.709, 0.029
 0.709, 0.029
 0.709, 0.029
 0.710, 0.029
 0.710, 0.029
 0.710, 0.029
 0.710, 0.029
 0.710, 0.029
 0.710, 0.029
 0.710, 0.029
 0.711, 0.029
 0.711, 0.029
 0.711, 0.029
 0.711, 0.029
 0.711, 0.029
 0.711, 0.029
 0.711, 0.029
 0.711, 0.029
 0.712, 0.028
 0.712, 0.028
 0.712, 0.028
 0.712, 0.028
 0.712, 0.028
 0.712, 0.028
 0.712, 0.028
 0.713, 0.028
 0.713, 0.028
 0.713, 0.028
 0.713, 0.028
 0.713, 0.028
 0.713, 0.028
 0.713, 0.028
 0.713, 0.028
 0.714, 0.028
 0.714, 0.028
 0.714, 0.028
 0.714, 0.027
 0.714, 0.027
 0.714, 0.027
 0.714, 0.027
 0.715, 0.027
 0.715, 0.027
 0.715, 0.027
 0.715, 0.027
 0.715, 0.027
 0.715, 0.027
 0.715, 0.027
 0.715, 0.027
 0.716, 0.027
 0.716, 0.027
 0.716, 0.027
 0.716, 0.027
 0.716, 0.027
 0.716, 0.027
 0.716, 0.026
 0.717, 0.026
 0.717, 0.026
 0.717, 0.026
 0.717, 0.026
 0.717, 0.026
 0.717, 0.026
 0.717, 0.026
 0.717, 0.026
 0.718, 0.026
 0.718, 0.026
 0.718, 0.026
 0.718, 0.026
 0.718, 0.026
 0.718, 0.026
 0.718, 0.026
 0.719, 0.026
 0.719, 0.026
 0.719, 0.026
 0.719, 0.025
 0.719, 0.025
 0.719, 0.025
 0.719, 0.025
 0.719, 0.025
 0.720, 0.025
 0.720, 0.025
 0.720, 0.025
 0.720, 0.025
 0.720, 0.025
 0.720, 0.025
 0.720, 0.025
 0.721, 0.025
 0.721, 0.025
 0.721, 0.025
 0.721, 0.025
 0.721, 0.025
 0.721, 0.025
 0.721, 0.024
 0.721, 0.024
 0.722, 0.024
 0.722, 0.024
 0.722, 0.024
 0.722, 0.024
 0.722, 0.024
 0.722, 0.024
 0.722, 0.024
 0.723, 0.024
 0.723, 0.024
 0.723, 0.024
 0.723, 0.024
 0.723, 0.024
 0.723, 0.024
 0.723, 0.024
 0.723, 0.024
 0.724, 0.024
 0.724, 0.023
 0.724, 0.023
 0.724, 0.023
 0.724, 0.023
 0.724, 0.023
 0.724, 0.023
 0.725, 0.023
 0.725, 0.023
 0.725, 0.023
 0.725, 0.023
 0.725, 0.023
 0.725, 0.023
 0.725, 0.023
 0.725, 0.023
 0.726, 0.023
 0.726, 0.023
 0.726, 0.023
 0.726, 0.023
 0.726, 0.022
 0.726, 0.022
 0.726, 0.022
 0.727, 0.022
 0.727, 0.022
 0.727, 0.022
 0.727, 0.022
 0.727, 0.022
 0.727, 0.022
 0.727, 0.022
 0.727, 0.022
 0.728, 0.022
 0.728, 0.022
 0.728, 0.022
 0.728, 0.022
 0.728, 0.022
 0.728, 0.022
 0.728, 0.021
 0.729, 0.021
 0.729, 0.021
 0.729, 0.021
 0.729, 0.021
 0.729, 0.021
 0.729, 0.021
 0.729, 0.021
 0.729, 0.021
 0.730, 0.021
 0.730, 0.021
 0.730, 0.021
 0.730, 0.021
 0.730, 0.021
 0.730, 0.021
 0.730, 0.021
 0.731, 0.021
 0.731, 0.020
 0.731, 0.020
 0.731, 0.020
 0.731, 0.020
 0.731, 0.020
 0.731, 0.020
 0.731, 0.020
 0.732, 0.020
 0.732, 0.020
 0.732, 0.020
 0.732, 0.020
 0.732, 0.020
 0.732, 0.020
 0.732, 0.020
 0.733, 0.020
 0.733, 0.020
 0.733, 0.020
 0.733, 0.020
 0.733, 0.019
 0.733, 0.019
 0.733, 0.019
 0.733, 0.019
 0.734, 0.019
 0.734, 0.019
 0.734, 0.019
 0.734, 0.019
 0.734, 0.019
 0.734, 0.019
 0.734, 0.019
 0.735, 0.019
 0.735, 0.019
 0.735, 0.019
 0.735, 0.019
 0.735, 0.019
 0.735, 0.019
 0.735, 0.018
 0.735, 0.018
 0.736, 0.018
 0.736, 0.018
 0.736, 0.018
 0.736, 0.018
 0.736, 0.018
 0.736, 0.018
 0.736, 0.018
 0.737, 0.018
 0.737, 0.018
 0.737, 0.018
 0.737, 0.018
 0.737, 0.018
 0.737, 0.018
 0.737, 0.018
 0.737, 0.018
 0.738, 0.017
 0.738, 0.017
 0.738, 0.017
 0.738, 0.017
 0.738, 0.017
 0.738, 0.017
 0.738, 0.017
 0.739, 0.017
 0.739, 0.017
 0.739, 0.017
 0.739, 0.017
 0.739, 0.017
 0.739, 0.017
 0.739, 0.017
 0.739, 0.017
 0.740, 0.017
 0.740, 0.017
 0.740, 0.016
 0.740, 0.016
 0.740, 0.016
 0.740, 0.016
 0.740, 0.016
 0.741, 0.016
 0.741, 0.016
 0.741, 0.016
 0.741, 0.016
 0.741, 0.016
 0.741, 0.016
 0.741, 0.016
 0.741, 0.016
 0.742, 0.016
 0.742, 0.016
 0.742, 0.016
 0.742, 0.016
 0.742, 0.015
 0.742, 0.015
 0.742, 0.015
 0.743, 0.015
 0.743, 0.015
 0.743, 0.015
 0.743, 0.015
 0.743, 0.015
 0.743, 0.015
 0.743, 0.015
 0.743, 0.015
 0.744, 0.015
 0.744, 0.015
 0.744, 0.015
 0.744, 0.015
 0.744, 0.015
 0.744, 0.015
 0.744, 0.014
 0.745, 0.014
 0.745, 0.014
 0.745, 0.014
 0.745, 0.014
 0.745, 0.014
 0.745, 0.014
 0.745, 0.014
 0.745, 0.014
 0.746, 0.014
 0.746, 0.014
 0.746, 0.014
 0.746, 0.014
 0.746, 0.014
 0.746, 0.014
 0.746, 0.014
 0.747, 0.014
 0.747, 0.014
 0.747, 0.013
 0.747, 0.013
 0.747, 0.013
 0.747, 0.013
 0.747, 0.013
 0.747, 0.013
 0.748, 0.013
 0.748, 0.013
 0.748, 0.013
 0.748, 0.013
 0.748, 0.013
 0.748, 0.013
 0.748, 0.013
 0.749, 0.013
 0.749, 0.013
 0.749, 0.013
 0.749, 0.013
 0.749, 0.012
 0.749, 0.012
 0.749, 0.012
 0.749, 0.012
 0.750, 0.012
 0.750, 0.012
 0.750, 0.012
 0.750, 0.012
 0.750, 0.012
 0.750, 0.012
 0.750, 0.012
 0.751, 0.012
 0.751, 0.012
 0.751, 0.012
 0.751, 0.012
 0.751, 0.012
 0.751, 0.012
 0.751, 0.011
 0.752, 0.011
 0.752, 0.011
 0.752, 0.011
 0.752, 0.011
 0.752, 0.011
 0.752, 0.011
 0.752, 0.011
 0.752, 0.011
 0.753, 0.011
 0.753, 0.011
 0.753, 0.011
 0.753, 0.011
 0.753, 0.011
 0.753, 0.011
 0.753, 0.011
 0.754, 0.011
 0.754, 0.011
 0.754, 0.010
 0.754, 0.010
 0.754, 0.010
 0.754, 0.010
 0.754, 0.010
 0.754, 0.010
 0.755, 0.010
 0.755, 0.010
 0.755, 0.010
 0.755, 0.010
 0.755, 0.010
 0.755, 0.010
 0.755, 0.010
 0.756, 0.010
 0.756, 0.010
 0.756, 0.010
 0.756, 0.010
 0.756, 0.010
 0.756, 0.009
 0.756, 0.009
 0.756, 0.009
 0.757, 0.009
 0.757, 0.009
 0.757, 0.009
 0.757, 0.009
 0.757, 0.009
 0.757, 0.009
 0.757, 0.009
 0.758, 0.009
 0.758, 0.009
 0.758, 0.009
 0.758, 0.009
 0.758, 0.009
 0.758, 0.009
 0.758, 0.009
 0.758, 0.008
 0.759, 0.008
 0.759, 0.008
 0.759, 0.008
 0.759, 0.008
 0.759, 0.008
 0.759, 0.008
 0.759, 0.008
 0.760, 0.008
 0.760, 0.008
 0.760, 0.008
 0.760, 0.008
 0.760, 0.008
 0.760, 0.008
 0.760, 0.008
 0.760, 0.008
 0.761, 0.008
 0.761, 0.008
 0.761, 0.007
 0.761, 0.007
 0.761, 0.007
 0.761, 0.007
 0.761, 0.007
 0.762, 0.007
 0.762, 0.007
 0.762, 0.007
 0.762, 0.007
 0.762, 0.007
 0.762, 0.007
 0.762, 0.007
 0.762, 0.007
 0.763, 0.007
 0.763, 0.007
 0.763, 0.007
 0.763, 0.007
 0.763, 0.007
 0.763, 0.006
 0.763, 0.006
 0.764, 0.006
 0.764, 0.006
 0.764, 0.006
 0.764, 0.006
 0.764, 0.006
 0.764, 0.006
 0.764, 0.006
 0.764, 0.006
 0.765, 0.006
 0.765, 0.006
 0.765, 0.006
 0.765, 0.006
 0.765, 0.006
 0.765, 0.006
 0.765, 0.006
 0.766, 0.006
 0.766, 0.005
 0.766, 0.005
 0.766, 0.005
 0.766, 0.005
 0.766, 0.005
 0.766, 0.005
 0.766, 0.005
 0.767, 0.005
 0.767, 0.005
 0.767, 0.005
 0.767, 0.005
 0.767, 0.005
 0.767, 0.005
 0.767, 0.005
 0.768, 0.005
 0.768, 0.005
 0.768, 0.005
 0.768, 0.005
 0.768, 0.004
 0.768, 0.004
 0.768, 0.004
 0.768, 0.004
 0.769, 0.004
 0.769, 0.004
 0.769, 0.004
 0.769, 0.004
 0.769, 0.004
 0.769, 0.004
 0.769, 0.004
 0.770, 0.004
 0.770, 0.004
 0.770, 0.004
 0.770, 0.004
 0.770, 0.004
 0.770, 0.004
 0.770, 0.004
 0.770, 0.004
 0.771, 0.003
 0.771, 0.003
 0.771, 0.003
 0.771, 0.003
 0.771, 0.003
 0.771, 0.003
 0.771, 0.003
 0.772, 0.003
 0.772, 0.003
 0.772, 0.003
 0.772, 0.003
 0.772, 0.003
 0.772, 0.003
 0.772, 0.003
 0.772, 0.003
 0.773, 0.003
 0.773, 0.003
 0.773, 0.003
 0.773, 0.002
 0.773, 0.002
 0.773, 0.002
 0.773, 0.002
 0.774, 0.002
 0.774, 0.002
 0.774, 0.002
 0.774, 0.002
 0.774, 0.002
 0.774, 0.002
 0.774, 0.002
 0.774, 0.002
 0.775, 0.002
 0.775, 0.002
 0.775, 0.002
 0.775, 0.002
 0.775, 0.002
 0.775, 0.002
 0.775, 0.001
 0.776, 0.001
 0.776, 0.001
 0.776, 0.001
 0.776, 0.001
 0.776, 0.001
 0.776, 0.001
 0.776, 0.001
 0.776, 0.001
 0.777, 0.001
 0.777, 0.001
 0.777, 0.001
 0.777, 0.001
 0.777, 0.001
 0.777, 0.001
 0.777, 0.001
 0.778, 0.001
 0.778, 0.001
 0.778, 0.000
 0.778, 0.000
 0.778, 0.000
 0.778, 0.000
 0.778, 0.000
 0.778, 0.000
 0.779, 0.000
 0.779, 0.000
 0.779, 0.000
 0.779, 0.000
 0.779, 0.000
 0.779, 0.000
 0.779, 0.000
 0.780, 0.000
 0.780, 0.000
 0.780, 0.000
 0.780, 0.000
 0.780, 0.000
 0.780, 0.000
 0.780, 0.000
 0.780, 0.000
 0.781, 0.000
 0.781, 0.000
 0.781, 0.000
 0.781, 0.000
 0.781, 0.000
 0.781, 0.000
 0.781, 0.000
 0.782, 0.000
 0.782, 0.000
 0.782, 0.000
 0.782, 0.000
 0.782, 0.000
 0.782, 0.000
 0.782, 0.000
 0.782, 0.000
 0.783, 0.000
 0.783, 0.000
 0.783, 0.000
 0.783, 0.000
 0.783, 0.000
 0.783, 0.000
 0.783, 0.000
 0.784, 0.000
 0.784, 0.000
 0.784, 0.000
 0.784, 0.000
 0.784, 0.000
 0.784, 0.000
 0.784, 0.000
 0.784, 0.000
 0.785, 0.000
 0.785, 0.000
 0.785, 0.000
 0.785, 0.000
 0.785, 0.000
 0.785, 0.000
 0.785, 0.000
 0.786, 0.000
 0.786, 0.000
 0.786, 0.000
 0.786, 0.000
 0.786, 0.000
 0.786, 0.000
 0.786, 0.000
 0.786, 0.000
 0.787, 0.000
 0.787, 0.000
 0.787, 0.000
 0.787, 0.000
 0.787, 0.000
 0.787, 0.000
 0.787, 0.000
 0.788, 0.000
 0.788, 0.000
 0.788, 0.000
 0.788, 0.000
 0.788, 0.000
 0.788, 0.000
 0.788, 0.000
 0.788, 0.000
 0.789, 0.000
 0.789, 0.000
 0.789, 0.000
 0.789, 0.000
 0.789, 0.000
 0.789, 0.000
 0.789, 0.000
 0.790, 0.000
 0.790, 0.000
 0.790, 0.000
 0.790, 0.000
 0.790, 0.000
 0.790, 0.000
 0.790, 0.000
 0.790, 0.000
 0.791, 0.000
 0.791, 0.000
 0.791, 0.000
 0.791, 0.000
 0.791, 0.000
 0.791, 0.000
 0.791, 0.000
 0.792, 0.000
 0.792, 0.000
 0.792, 0.000
 0.792, 0.000
 0.792, 0.000
 0.792, 0.000
 0.792, 0.000
 0.792, 0.000
 0.793, 0.000
 0.793, 0.000
 0.793, 0.000
 0.793, 0.000
 0.793, 0.000
 0.793, 0.000
 0.793, 0.000
 0.794, 0.000
 0.794, 0.000
 0.794, 0.000
 0.794, 0.000
 0.794, 0.000
 0.794, 0.000
 0.794, 0.000
 0.794, 0.000
 0.795, 0.000
 0.795, 0.000
 0.795, 0.000
 0.795, 0.000
 0.795, 0.000
 0.795, 0.000
 0.795, 0.000
 0.796, 0.000
 0.796, 0.000
 0.796, 0.000
 0.796, 0.000
 0.796, 0.000
 0.796, 0.000
 0.796, 0.000
 0.797, 0.000
 0.797, 0.000
 0.797, 0.000
 0.797, 0.000
 0.797, 0.000
 0.797, 0.000
 0.797, 0.000
 0.797, 0.000
 0.798, 0.000
 0.798, 0.000
 0.798, 0.000
 0.798, 0.000
 0.798, 0.000
 0.798, 0.000
 0.798, 0.000
 0.799, 0.000
 0.799, 0.000
 0.799, 0.000
 0.799, 0.000
 0.799, 0.000
 0.799, 0.000
 0.799, 0.000
 0.799, 0.000
 0.800, 0.000
 0.800, 0.000
 0.800, 0.000
 0.800, 0.000
 0.800, 0.000
 0.800, 0.000
 0.800, 0.000
 0.801, 0.000
 0.801, 0.000
 0.801, 0.000
 0.801, 0.000
 0.801, 0.000
 0.801, 0.000
 0.801, 0.000
 0.801, 0.000
 0.802, 0.000
 0.802, 0.000
 0.802, 0.000
 0.802, 0.000
 0.802, 0.000
 0.802, 0.000
 0.802, 0.000
 0.803, 0.000
 0.803, 0.000
 0.803, 0.000
 0.803, 0.000
 0.803, 0.000
 0.803, 0.000
 0.803, 0.000
 0.803, 0.000
 0.804, 0.000
 0.804, 0.000
 0.804, 0.000
 0.804, 0.000
 0.804, 0.000
 0.804, 0.000
 0.804, 0.000
 0.805, 0.000
 0.805, 0.000
 0.805, 0.000
 0.805, 0.000
 0.805, 0.000
 0.805, 0.000
 0.805, 0.000
 0.805, 0.000
 0.806, 0.000
 0.806, 0.000
 0.806, 0.000
 0.806, 0.000
 0.806, 0.000
 0.806, 0.000
 0.806, 0.000
 0.807, 0.000
 0.807, 0.000
 0.807, 0.000
 0.807, 0.000
 0.807, 0.000
 0.807, 0.000
 0.807, 0.000
 0.807, 0.000
 0.808, 0.000
 0.808, 0.000
 0.808, 0.000
 0.808, 0.000
 0.808, 0.000
 0.808, 0.000
 0.808, 0.000
 0.809, 0.000
 0.809, 0.000
 0.809, 0.000
 0.809, 0.000
 0.809, 0.000
 0.809, 0.000
 0.809, 0.000
 0.809, 0.000
 0.810, 0.000
 0.810, 0.000
 0.810, 0.000
 0.810, 0.000
 0.810, 0.000
 0.810, 0.000
 0.810, 0.000
 0.811, 0.000
 0.811, 0.000
 0.811, 0.000
 0.811, 0.000
 0.811, 0.000
 0.811, 0.000
 0.811, 0.000
 0.811, 0.000
 0.812, 0.000
 0.812, 0.000
 0.812, 0.000
 0.812, 0.000
 0.812, 0.000
 0.812, 0.000
 0.812, 0.000
 0.813, 0.000
 0.813, 0.000
 0.813, 0.000
 0.813, 0.000
 0.813, 0.000
 0.813, 0.000
 0.813, 0.000
 0.813, 0.000
 0.814, 0.000
 0.814, 0.000
 0.814, 0.000
 0.814, 0.000
 0.814, 0.000
 0.814, 0.000
 0.814, 0.000
 0.815, 0.000
 0.815, 0.000
 0.815, 0.000
 0.815, 0.000
 0.815, 0.000
 0.815, 0.000
 0.815, 0.000
 0.815, 0.000
 0.816, 0.000
 0.816, 0.000
 0.816, 0.000
 0.816, 0.000
 0.816, 0.000
 0.816, 0.000
 0.816, 0.000
 0.817, 0.000
 0.817, 0.000
 0.817, 0.000
 0.817, 0.000
 0.817, 0.000
 0.817, 0.000
 0.817, 0.000
 0.817, 0.000
 0.818, 0.000
 0.818, 0.000
 0.818, 0.000
 0.818, 0.000
 0.818, 0.000
 0.818, 0.000
 0.818, 0.000
 0.819, 0.000
 0.819, 0.000
 0.819, 0.000
 0.819, 0.000
 0.819, 0.000
 0.819, 0.000
 0.819, 0.000
 0.819, 0.000
 0.820, 0.000
 0.820, 0.000
 0.820, 0.000
 0.820, 0.000
 0.820, 0.000
 0.820, 0.000
 0.820, 0.000
 0.821, 0.000
 0.821, 0.000
 0.821, 0.000
 0.821, 0.000
 0.821, 0.000
 0.821, 0.000
 0.821, 0.000
 0.821, 0.000
 0.822, 0.000
 0.822, 0.000
 0.822, 0.000
 0.822, 0.000
 0.822, 0.000
 0.822, 0.000
 0.822, 0.000
 0.823, 0.000
 0.823, 0.000
 0.823, 0.000
 0.823, 0.000
 0.823, 0.000
 0.823, 0.000
 0.823, 0.000
 0.823, 0.000
 0.824, 0.000
 0.824, 0.000
 0.824, 0.000
 0.824, 0.000
 0.824, 0.000
 0.824, 0.000
 0.824, 0.000
 0.825, 0.000
 0.825, 0.000
 0.825, 0.000
 0.825, 0.000
 0.825, 0.000
 0.825, 0.000
 0.825, 0.000
 0.825, 0.000
 0.826, 0.000
 0.826, 0.000
 0.826, 0.000
 0.826, 0.000
 0.826, 0.000
 0.826, 0.000
 0.826, 0.000
 0.827, 0.000
 0.827, 0.000
 0.827, 0.000
 0.827, 0.000
 0.827, 0.000
 0.827, 0.000
 0.827, 0.000
 0.827, 0.000
 0.828, 0.000
 0.828, 0.000
 0.828, 0.000
 0.828, 0.000
 0.828, 0.000
 0.828, 0.000
 0.828, 0.000
 0.829, 0.000
 0.829, 0.000
 0.829, 0.000
 0.829, 0.000
 0.829, 0.000
 0.829, 0.000
 0.829, 0.000
 0.829, 0.000
 0.830, 0.000
 0.830, 0.000
 0.830, 0.000
 0.830, 0.000
 0.830, 0.000
 0.830, 0.000
 0.830, 0.000
 0.831, 0.000
 0.831, 0.000
 0.831, 0.000
 0.831, 0.000
 0.831, 0.000
 0.831, 0.000
 0.831, 0.000
 0.831, 0.000
 0.832, 0.000
 0.832, 0.000
 0.832, 0.000
 0.832, 0.000
 0.832, 0.000
 0.832, 0.000
 0.832, 0.000
 0.833, 0.000
 0.833, 0.000
 0.833, 0.000
 0.833, 0.000
 0.833, 0.000
 0.833, 0.000
 0.833, 0.000
 0.833, 0.000
 0.834, 0.000
 0.834, 0.000
 0.834, 0.000
 0.834, 0.000
 0.834, 0.000
 0.834, 0.000
 0.834, 0.000
 0.835, 0.000
 0.835, 0.000
 0.835, 0.000
 0.835, 0.000
 0.835, 0.000
 0.835, 0.000
 0.835, 0.000
 0.835, 0.000
 0.836, 0.000
 0.836, 0.000
 0.836, 0.000
 0.836, 0.000
 0.836, 0.000
 0.836, 0.000
 0.836, 0.000
 0.837, 0.000
 0.837, 0.000
 0.837, 0.000
 0.837, 0.000
 0.837, 0.000
 0.837, 0.000
 0.837, 0.000
 0.837, 0.000
 0.838, 0.000
 0.838, 0.000
 0.838, 0.000
 0.838, 0.000
 0.838, 0.000
 0.838, 0.000
 0.838, 0.000
 0.839, 0.000
 0.839, 0.000
 0.839, 0.000
 0.839, 0.000
 0.839, 0.000
 0.839, 0.000
 0.839, 0.000
 0.839, 0.000
 0.840, 0.000
 0.840, 0.000
 0.840, 0.000
 0.840, 0.000
 0.840, 0.000
 0.840, 0.000
 0.840, 0.000
 0.841, 0.000
 0.841, 0.000
 0.841, 0.000
 0.841, 0.000
 0.841, 0.000
 0.841, 0.000
 0.841, 0.000
 0.842, 0.000
 0.842, 0.000
 0.842, 0.000
 0.842, 0.000
 0.842, 0.000
 0.842, 0.000
 0.842, 0.000
 0.842, 0.000
 0.843, 0.000
 0.843, 0.000
 0.843, 0.000
 0.843, 0.000
 0.843, 0.000
 0.843, 0.000
 0.843, 0.000
 0.844, 0.000
 0.844, 0.000
 0.844, 0.000
 0.844, 0.000
 0.844, 0.000
 0.844, 0.000
 0.844, 0.000
 0.844, 0.000
 0.845, 0.000
 0.845, 0.000
 0.845, 0.000
 0.845, 0.000
 0.845, 0.000
 0.845, 0.000
 0.845, 0.000
 0.846, 0.000
 0.846, 0.000
 0.846, 0.000
 0.846, 0.000
 0.846, 0.000
 0.846, 0.000
 0.846, 0.000
 0.846, 0.000
 0.847, 0.000
 0.847, 0.000
 0.847, 0.000
 0.847, 0.000
 0.847, 0.000
 0.847, 0.000
 0.847, 0.000
 0.848, 0.000
 0.848, 0.000
 0.848, 0.000
 0.848, 0.000
 0.848, 0.000
 0.848, 0.000
 0.848, 0.000
 0.848, 0.000
 0.849, 0.000
 0.849, 0.000
 0.849, 0.000
 0.849, 0.000
 0.849, 0.000
 0.849, 0.000
 0.849, 0.000
 0.850, 0.000
 0.850, 0.000
 0.850, 0.000
 0.850, 0.000
 0.850, 0.000
 0.850, 0.000
 0.850, 0.000
 0.850, 0.000
 0.851, 0.000
 0.851, 0.000
 0.851, 0.000
 0.851, 0.000
 0.851, 0.000
 0.851, 0.000
 0.851, 0.000
 0.852, 0.000
 0.852, 0.000
 0.852, 0.000
 0.852, 0.000
 0.852, 0.000
 0.852, 0.000
 0.852, 0.000
 0.852, 0.000
 0.853, 0.000
 0.853, 0.000
 0.853, 0.000
 0.853, 0.000
 0.853, 0.000
 0.853, 0.000
 0.853, 0.000
 0.854, 0.000
 0.854, 0.000
 0.854, 0.000
 0.854, 0.000
 0.854, 0.000
 0.854, 0.000
 0.854, 0.000
 0.854, 0.000
 0.855, 0.000
 0.855, 0.000
 0.855, 0.000
 0.855, 0.000
 0.855, 0.000
 0.855, 0.000
 0.855, 0.000
 0.856, 0.000
 0.856, 0.000
 0.856, 0.000
 0.856, 0.000
 0.856, 0.000
 0.856, 0.000
 0.856, 0.000
 0.856, 0.000
 0.857, 0.000
 0.857, 0.000
 0.857, 0.000
 0.857, 0.000
 0.857, 0.000
 0.857, 0.000
 0.857, 0.000
 0.858, 0.000
 0.858, 0.000
 0.858, 0.000
 0.858, 0.000
 0.858, 0.000
 0.858, 0.000
 0.858, 0.000
 0.858, 0.000
 0.859, 0.000
 0.859, 0.000
 0.859, 0.000
 0.859, 0.000
 0.859, 0.000
 0.859, 0.000
 0.859, 0.000
 0.860, 0.000
 0.860, 0.000
 0.860, 0.000
 0.860, 0.000
 0.860, 0.000
 0.860, 0.000
 0.860, 0.000
 0.860, 0.000
 0.861, 0.000
 0.861, 0.000
 0.861, 0.000
 0.861, 0.000
 0.861, 0.000
 0.861, 0.000
 0.861, 0.000
 0.862, 0.000
 0.862, 0.000
 0.862, 0.000
 0.862, 0.000
 0.862, 0.000
 0.862, 0.000
 0.862, 0.000
 0.862, 0.000
 0.863, 0.000
 0.863, 0.000
 0.863, 0.000
 0.863, 0.000
 0.863, 0.000
 0.863, 0.000
 0.863, 0.000
 0.864, 0.000
 0.864, 0.000
 0.864, 0.000
 0.864, 0.000
 0.864, 0.000
 0.864, 0.000
 0.864, 0.000
 0.864, 0.000
 0.865, 0.000
 0.865, 0.000
 0.865, 0.000
 0.865, 0.000
 0.865, 0.000
 0.865, 0.000
 0.865, 0.000
 0.866, 0.000
 0.866, 0.000
 0.866, 0.000
 0.866, 0.000
 0.866, 0.000
 0.866, 0.000
 0.866, 0.000
 0.866, 0.000
 0.867, 0.000
 0.867, 0.000
 0.867, 0.000
 0.867, 0.000
 0.867, 0.000
 0.867, 0.000
 0.867, 0.000
 0.868, 0.000
 0.868, 0.000
 0.868, 0.000
 0.868, 0.000
 0.868, 0.000
 0.868, 0.000
 0.868, 0.000
 0.868, 0.000
 0.869, 0.000
 0.869, 0.000
 0.869, 0.000
 0.869, 0.000
 0.869, 0.000
 0.869, 0.000
 0.869, 0.000
 0.870, 0.000
 0.870, 0.000
 0.870, 0.000
 0.870, 0.000
 0.870, 0.000
 0.870, 0.000
 0.870, 0.000
 0.870, 0.000
 0.871, 0.000
 0.871, 0.000
 0.871, 0.000
 0.871, 0.000
 0.871, 0.000
 0.871, 0.000
 0.871, 0.000
 0.872, 0.000
 0.872, 0.000
 0.872, 0.000
 0.872, 0.000
 0.872, 0.000
 0.872, 0.000
 0.872, 0.000
 0.872, 0.000
 0.873, 0.000
 0.873, 0.000
 0.873, 0.000
 0.873, 0.000
 0.873, 0.000
 0.873, 0.000
 0.873, 0.000
 0.874, 0.000
 0.874, 0.000
 0.874, 0.000
 0.874, 0.000
 0.874, 0.000
 0.874, 0.000
 0.874, 0.000
 0.874, 0.000
 0.875, 0.000
 0.875, 0.000
 0.875, 0.000
 0.875, 0.000
 0.875, 0.000
 0.875, 0.000
 0.875, 0.000
 0.876, 0.000
 0.876, 0.000
 0.876, 0.000
 0.876, 0.000
 0.876, 0.000
 0.876, 0.000
 0.876, 0.000
 0.876, 0.000
 0.877, 0.000
 0.877, 0.000
 0.877, 0.000
 0.877, 0.000
 0.877, 0.000
 0.877, 0.000
 0.877, 0.000
 0.878, 0.000
 0.878, 0.000
 0.878, 0.000
 0.878, 0.000
 0.878, 0.000
 0.878, 0.000
 0.878, 0.000
 0.878, 0.000
 0.879, 0.000
 0.879, 0.000
 0.879, 0.000
 0.879, 0.000
 0.879, 0.000
 0.879, 0.000
 0.879, 0.000
 0.880, 0.000
 0.880, 0.000
 0.880, 0.000
 0.880, 0.000
 0.880, 0.000
 0.880, 0.000
 0.880, 0.000
 0.880, 0.000
 0.881, 0.000
 0.881, 0.000
 0.881, 0.000
 0.881, 0.000
 0.881, 0.000
 0.881, 0.000
 0.881, 0.000
 0.882, 0.000
 0.882, 0.000
 0.882, 0.000
 0.882, 0.000
 0.882, 0.000
 0.882, 0.000
 0.882, 0.000
 0.882, 0.000
 0.883, 0.000
 0.883, 0.000
 0.883, 0.000
 0.883, 0.000
 0.883, 0.000
 0.883, 0.000
 0.883, 0.000
 0.884, 0.000
 0.884, 0.000
 0.884, 0.000
 0.884, 0.000
 0.884, 0.000
 0.884, 0.000
 0.884, 0.000
 0.884, 0.000
 0.885, 0.000
 0.885, 0.000
 0.885, 0.000
 0.885, 0.000
 0.885, 0.000
 0.885, 0.000
 0.885, 0.000
 0.886, 0.000
 0.886, 0.000
 0.886, 0.000
 0.886, 0.000
 0.886, 0.000
 0.886, 0.000
 0.886, 0.000
 0.887, 0.000
 0.887, 0.000
 0.887, 0.000
 0.887, 0.000
 0.887, 0.000
 0.887, 0.000
 0.887, 0.000
 0.887, 0.000
 0.888, 0.000
 0.888, 0.000
 0.888, 0.000
 0.888, 0.000
 0.888, 0.000
 0.888, 0.000
 0.888, 0.000
 0.889, 0.000
 0.889, 0.000
 0.889, 0.000
 0.889, 0.000
 0.889, 0.000
 0.889, 0.000
 0.889, 0.000
 0.889, 0.000
 0.890, 0.000
 0.890, 0.000
 0.890, 0.000
 0.890, 0.000
 0.890, 0.000
 0.890, 0.000
 0.890, 0.000
 0.891, 0.000
 0.891, 0.000
 0.891, 0.000
 0.891, 0.000
 0.891, 0.000
 0.891, 0.000
 0.891, 0.000
 0.891, 0.000
 0.892, 0.000
 0.892, 0.000
 0.892, 0.000
 0.892, 0.000
 0.892, 0.000
 0.892, 0.000
 0.892, 0.000
 0.893, 0.000
 0.893, 0.000
 0.893, 0.000
 0.893, 0.000
 0.893, 0.000
 0.893, 0.000
 0.893, 0.000
 0.893, 0.000
 0.894, 0.000
 0.894, 0.000
 0.894, 0.000
 0.894, 0.000
 0.894, 0.000
 0.894, 0.000
 0.894, 0.000
 0.895, 0.000
 0.895, 0.000
 0.895, 0.000
 0.895, 0.000
 0.895, 0.000
 0.895, 0.000
 0.895, 0.000
 0.895, 0.000
 0.896, 0.000
 0.896, 0.000
 0.896, 0.000
 0.896, 0.000
 0.896, 0.000
 0.896, 0.000
 0.896, 0.000
 0.897, 0.000
 0.897, 0.000
 0.897, 0.000
 0.897, 0.000
 0.897, 0.000
 0.897, 0.000
 0.897, 0.000
 0.897, 0.000
 0.898, 0.000
 0.898, 0.000
 0.898, 0.000
 0.898, 0.000
 0.898, 0.000
 0.898, 0.000
 0.898, 0.000
 0.899, 0.000
 0.899, 0.000
 0.899, 0.000
 0.899, 0.000
 0.899, 0.000
 0.899, 0.000
 0.899, 0.000
 0.899, 0.000
 0.900, 0.000
 0.900, 0.000
 0.900, 0.000
 0.900, 0.000
 0.900, 0.000
 0.900, 0.000
 0.900, 0.000
 0.901, 0.000
 0.901, 0.000
 0.901, 0.000
 0.901, 0.000
 0.901, 0.000
 0.901, 0.000
 0.901, 0.000
 0.901, 0.000
 0.902, 0.000
 0.902, 0.000
 0.902, 0.000
 0.902, 0.000
 0.902, 0.000
 0.902, 0.000
 0.902, 0.000
 0.903, 0.000
 0.903, 0.000
 0.903, 0.000
 0.903, 0.000
 0.903, 0.000
 0.903, 0.000
 0.903, 0.000
 0.903, 0.000
 0.904, 0.000
 0.904, 0.000
 0.904, 0.000
 0.904, 0.000
 0.904, 0.000
 0.904, 0.000
 0.904, 0.000
 0.905, 0.000
 0.905, 0.000
 0.905, 0.000
 0.905, 0.000
 0.905, 0.000
 0.905, 0.000
 0.905, 0.000
 0.905, 0.000
 0.906, 0.000
 0.906, 0.000
 0.906, 0.000
 0.906, 0.000
 0.906, 0.000
 0.906, 0.000
 0.906, 0.000
 0.907, 0.000
 0.907, 0.000
 0.907, 0.000
 0.907, 0.000
 0.907, 0.000
 0.907, 0.000
 0.907, 0.000
 0.907, 0.000
 0.908, 0.000
 0.908, 0.000
 0.908, 0.000
 0.908, 0.000
 0.908, 0.000
 0.908, 0.000
 0.908, 0.000
 0.909, 0.000
 0.909, 0.000
 0.909, 0.000
 0.909, 0.000
 0.909, 0.000
 0.909, 0.000
 0.909, 0.000
 0.909, 0.000
 0.910, 0.000
 0.910, 0.000
 0.910, 0.000
 0.910, 0.000
 0.910, 0.000
 0.910, 0.000
 0.910, 0.000
 0.911, 0.000
 0.911, 0.000
 0.911, 0.000
 0.911, 0.000
 0.911, 0.000
 0.911, 0.000
 0.911, 0.000
 0.911, 0.000
 0.912, 0.000
 0.912, 0.000
 0.912, 0.000
 0.912, 0.000
 0.912, 0.000
 0.912, 0.000
 0.912, 0.000
 0.913, 0.000
 0.913, 0.000
 0.913, 0.000
 0.913, 0.000
 0.913, 0.000
 0.913, 0.000
 0.913, 0.000
 0.913, 0.000
 0.914, 0.000
 0.914, 0.000
 0.914, 0.000
 0.914, 0.000
 0.914, 0.000
 0.914, 0.000
 0.914, 0.000
 0.915, 0.000
 0.915, 0.000
 0.915, 0.000
 0.915, 0.000
 0.915, 0.000
 0.915, 0.000
 0.915, 0.000
 0.915, 0.000
 0.916, 0.000
 0.916, 0.000
 0.916, 0.000
 0.916, 0.000
 0.916, 0.000
 0.916, 0.000
 0.916, 0.000
 0.917, 0.000
 0.917, 0.000
 0.917, 0.000
 0.917, 0.000
 0.917, 0.000
 0.917, 0.000
 0.917, 0.000
 0.917, 0.000
 0.918, 0.000
 0.918, 0.000
 0.918, 0.000
 0.918, 0.000
 0.918, 0.000
 0.918, 0.000
 0.918, 0.000
 0.919, 0.000
 0.919, 0.000
 0.919, 0.000
 0.919, 0.000
 0.919, 0.000
 0.919, 0.000
 0.919, 0.000
 0.919, 0.000
 0.920, 0.000
 0.920, 0.000
 0.920, 0.000
 0.920, 0.000
 0.920, 0.000
 0.920, 0.000
 0.920, 0.000
 0.921, 0.000
 0.921, 0.000
 0.921, 0.000
 0.921, 0.000
 0.921, 0.000
 0.921, 0.000
 0.921, 0.000
 0.921, 0.000
 0.922, 0.000
 0.922, 0.000
 0.922, 0.000
 0.922, 0.000
 0.922, 0.000
 0.922, 0.000
 0.922, 0.000
 0.923, 0.000
 0.923, 0.000
 0.923, 0.000
 0.923, 0.000
 0.923, 0.000
 0.923, 0.000
 0.923, 0.000
 0.923, 0.000
 0.924, 0.000
 0.924, 0.000
 0.924, 0.000
 0.924, 0.000
 0.924, 0.000
 0.924, 0.000
 0.924, 0.000
 0.925, 0.000
 0.925, 0.000
 0.925, 0.000
 0.925, 0.000
 0.925, 0.000
 0.925, 0.000
 0.925, 0.000
 0.925, 0.000
 0.926, 0.000
 0.926, 0.000
 0.926, 0.000
 0.926, 0.000
 0.926, 0.000
 0.926, 0.000
 0.926, 0.000
 0.927, 0.000
 0.927, 0.000
 0.927, 0.000
 0.927, 0.000
 0.927, 0.000
 0.927, 0.000
 0.927, 0.000
 0.927, 0.000
 0.928, 0.000
 0.928, 0.000
 0.928, 0.000
 0.928, 0.000
 0.928, 0.000
 0.928, 0.000
 0.928, 0.000
 0.929, 0.000
 0.929, 0.000
 0.929, 0.000
 0.929, 0.000
 0.929, 0.000
 0.929, 0.000
 0.929, 0.000
 0.929, 0.000
 0.930, 0.000
 0.930, 0.000
 0.930, 0.000
 0.930, 0.000
 0.930, 0.000
 0.930, 0.000
 0.930, 0.000
 0.931, 0.000
 0.931, 0.000
 0.931, 0.000
 0.931, 0.000
 0.931, 0.000
 0.931, 0.000
 0.931, 0.000
 0.931, 0.000
 0.932, 0.000
 0.932, 0.000
 0.932, 0.000
 0.932, 0.000
 0.932, 0.000
 0.932, 0.000
 0.932, 0.000
 0.933, 0.000
 0.933, 0.000
 0.933, 0.000
 0.933, 0.000
 0.933, 0.000
 0.933, 0.000
 0.933, 0.000
 0.934, 0.000
 0.934, 0.000
 0.934, 0.000
 0.934, 0.000
 0.934, 0.000
 0.934, 0.000
 0.934, 0.000
 0.934, 0.000
 0.935, 0.000
 0.935, 0.000
 0.935, 0.000
 0.935, 0.000
 0.935, 0.000
 0.935, 0.000
 0.935, 0.000
 0.936, 0.000
 0.936, 0.000
 0.936, 0.000
 0.936, 0.000
 0.936, 0.000
 0.936, 0.000
 0.936, 0.000
 0.936, 0.000
 0.937, 0.000
 0.937, 0.000
 0.937, 0.000
 0.937, 0.000
 0.937, 0.000
 0.937, 0.000
 0.937, 0.000
 0.938, 0.000
 0.938, 0.000
 0.938, 0.000
 0.938, 0.000
 0.938, 0.000
 0.938, 0.000
 0.938, 0.000
 0.938, 0.000
 0.939, 0.000
 0.939, 0.000
 0.939, 0.000
 0.939, 0.000
 0.939, 0.000
 0.939, 0.000
 0.939, 0.000
 0.940, 0.000
 0.940, 0.000
 0.940, 0.000
 0.940, 0.000
 0.940, 0.000
 0.940, 0.000
 0.940, 0.000
 0.940, 0.000
 0.941, 0.000
 0.941, 0.000
 0.941, 0.000
 0.941, 0.000
 0.941, 0.000
 0.941, 0.000
 0.941, 0.000
 0.942, 0.000
 0.942, 0.000
 0.942, 0.000
 0.942, 0.000
 0.942, 0.000
 0.942, 0.000
 0.942, 0.000
 0.942, 0.000
 0.943, 0.000
 0.943, 0.000
 0.943, 0.000
 0.943, 0.000
 0.943, 0.000
 0.943, 0.000
 0.943, 0.000
 0.944, 0.000
 0.944, 0.000
 0.944, 0.000
 0.944, 0.000
 0.944, 0.000
 0.944, 0.000
 0.944, 0.000
 0.944, 0.000
 0.945, 0.000
 0.945, 0.000
 0.945, 0.000
 0.945, 0.000
 0.945, 0.000
 0.945, 0.000
 0.945, 0.000
 0.946, 0.000
 0.946, 0.000
 0.946, 0.000
 0.946, 0.000
 0.946, 0.000
 0.946, 0.000
 0.946, 0.000
 0.946, 0.000
 0.947, 0.000
 0.947, 0.000
 0.947, 0.000
 0.947, 0.000
 0.947, 0.000
 0.947, 0.000
 0.947, 0.000
 0.948, 0.000
 0.948, 0.000
 0.948, 0.000
 0.948, 0.000
 0.948, 0.000
 0.948, 0.000
 0.948, 0.000
 0.948, 0.000
 0.949, 0.000
 0.949, 0.000
 0.949, 0.000
 0.949, 0.000
 0.949, 0.000
 0.949, 0.000
 0.949, 0.000
 0.950, 0.000
 0.950, 0.000
 0.950, 0.000
 0.950, 0.000
 0.950, 0.000
 0.950, 0.000
 0.950, 0.000
 0.950, 0.000
 0.951, 0.000
 0.951, 0.000
 0.951, 0.000
 0.951, 0.000
 0.951, 0.000
 0.951, 0.000
 0.951, 0.000
 0.952, 0.000
 0.952, 0.000
 0.952, 0.000
 0.952, 0.000
 0.952, 0.000
 0.952, 0.000
 0.952, 0.000
 0.952, 0.000
 0.953, 0.000
 0.953, 0.000
 0.953, 0.000
 0.953, 0.000
 0.953, 0.000
 0.953, 0.000
 0.953, 0.000
 0.954, 0.000
 0.954, 0.000
 0.954, 0.000
 0.954, 0.000
 0.954, 0.000
 0.954, 0.000
 0.954, 0.000
 0.954, 0.000
 0.955, 0.000
 0.955, 0.000
 0.955, 0.000
 0.955, 0.000
 0.955, 0.000
 0.955, 0.000
 0.955, 0.000
 0.956, 0.000
 0.956, 0.000
 0.956, 0.000
 0.956, 0.000
 0.956, 0.000
 0.956, 0.000
 0.956, 0.000
 0.956, 0.000
 0.957, 0.000
 0.957, 0.000
 0.957, 0.000
 0.957, 0.000
 0.957, 0.000
 0.957, 0.000
 0.957, 0.000
 0.958, 0.000
 0.958, 0.000
 0.958, 0.000
 0.958, 0.000
 0.958, 0.000
 0.958, 0.000
 0.958, 0.000
 0.958, 0.000
 0.959, 0.000
 0.959, 0.000
 0.959, 0.000
 0.959, 0.000
 0.959, 0.000
 0.959, 0.000
 0.959, 0.000
 0.960, 0.000
 0.960, 0.000
 0.960, 0.000
 0.960, 0.000
 0.960, 0.000
 0.960, 0.000
 0.960, 0.000
 0.960, 0.000
 0.961, 0.000
 0.961, 0.000
 0.961, 0.000
 0.961, 0.000
 0.961, 0.000
 0.961, 0.000
 0.961, 0.000
 0.962, 0.000
 0.962, 0.000
 0.962, 0.000
 0.962, 0.000
 0.962, 0.000
 0.962, 0.000
 0.962, 0.000
 0.962, 0.000
 0.963, 0.000
 0.963, 0.000
 0.963, 0.000
 0.963, 0.000
 0.963, 0.000
 0.963, 0.000
 0.963, 0.000
 0.964, 0.000
 0.964, 0.000
 0.964, 0.000
 0.964, 0.000
 0.964, 0.000
 0.964, 0.000
 0.964, 0.000
 0.964, 0.000
 0.965, 0.000
 0.965, 0.000
 0.965, 0.000
 0.965, 0.000
 0.965, 0.000
 0.965, 0.000
 0.965, 0.000
 0.966, 0.000
 0.966, 0.000
 0.966, 0.000
 0.966, 0.000
 0.966, 0.000
 0.966, 0.000
 0.966, 0.000
 0.966, 0.000
 0.967, 0.000
 0.967, 0.000
 0.967, 0.000
 0.967, 0.000
 0.967, 0.000
 0.967, 0.000
 0.967, 0.000
 0.968, 0.000
 0.968, 0.000
 0.968, 0.000
 0.968, 0.000
 0.968, 0.000
 0.968, 0.000
 0.968, 0.000
 0.968, 0.000
 0.969, 0.000
 0.969, 0.000
 0.969, 0.000
 0.969, 0.000
 0.969, 0.000
 0.969, 0.000
 0.969, 0.000
 0.970, 0.000
 0.970, 0.000
 0.970, 0.000
 0.970, 0.000
 0.970, 0.000
 0.970, 0.000
 0.970, 0.000
 0.970, 0.000
 0.971, 0.000
 0.971, 0.000
 0.971, 0.000
 0.971, 0.000
 0.971, 0.000
 0.971, 0.000
 0.971, 0.000
 0.972, 0.000
 0.972, 0.000
 0.972, 0.000
 0.972, 0.000
 0.972, 0.000
 0.972, 0.000
 0.972, 0.000
 0.972, 0.000
 0.973, 0.000
 0.973, 0.000
 0.973, 0.000
 0.973, 0.000
 0.973, 0.000
 0.973, 0.000
 0.973, 0.000
 0.974, 0.000
 0.974, 0.000
 0.974, 0.000
 0.974, 0.000
 0.974, 0.000
 0.974, 0.000
 0.974, 0.000
 0.974, 0.000
 0.975, 0.000
 0.975, 0.000
 0.975, 0.000
 0.975, 0.000
 0.975, 0.000
 0.975, 0.000
 0.975, 0.000
 0.976, 0.000
 0.976, 0.000
 0.976, 0.000
 0.976, 0.000
 0.976, 0.000
 0.976, 0.000
 0.976, 0.000
 0.976, 0.000
 0.977, 0.000
 0.977, 0.000
 0.977, 0.000
 0.977, 0.000
 0.977, 0.000
 0.977, 0.000
 0.977, 0.000
 0.978, 0.000
 0.978, 0.000
 0.978, 0.000
 0.978, 0.000
 0.978, 0.000
 0.978, 0.000
 0.978, 0.000
 0.979, 0.000
 0.979, 0.000
 0.979, 0.000
 0.979, 0.000
 0.979, 0.000
 0.979, 0.000
 0.979, 0.000
 0.979, 0.000
 0.980, 0.000
 0.980, 0.000
 0.980, 0.000
 0.980, 0.000
 0.980, 0.000
 0.980, 0.000
 0.980, 0.000
 0.981, 0.000
 0.981, 0.000
 0.981, 0.000
 0.981, 0.000
 0.981, 0.000
 0.981, 0.000
 0.981, 0.000
 0.981, 0.000
 0.982, 0.000
 0.982, 0.000
 0.982, 0.000
 0.982, 0.000
 0.982, 0.000
 0.982, 0.000
 0.982, 0.000
 0.983, 0.000
 0.983, 0.000
 0.983, 0.000
 0.983, 0.000
 0.983, 0.000
 0.983, 0.000
 0.983, 0.000
 0.983, 0.000
 0.984, 0.000
 0.984, 0.000
 0.984, 0.000
 0.984, 0.000
 0.984, 0.000
 0.984, 0.000
 0.984, 0.000
 0.985, 0.000
 0.985, 0.000
 0.985, 0.000
 0.985, 0.000
 0.985, 0.000
 0.985, 0.000
 0.985, 0.000
 0.985, 0.000
 0.986, 0.000
 0.986, 0.000
 0.986, 0.000
 0.986, 0.000
 0.986, 0.000
 0.986, 0.000
 0.986, 0.000
 0.987, 0.000
 0.987, 0.000
 0.987, 0.000
 0.987, 0.000
 0.987, 0.000
 0.987, 0.000
 0.987, 0.000
 0.987, 0.000
 0.988, 0.000
 0.988, 0.000
 0.988, 0.000
 0.988, 0.000
 0.988, 0.000
 0.988, 0.000
 0.988, 0.000
 0.989, 0.000
 0.989, 0.000
 0.989, 0.000
 0.989, 0.000
 0.989, 0.000
 0.989, 0.000
 0.989, 0.000
 0.989, 0.000
 0.990, 0.000
 0.990, 0.000
 0.990, 0.000
 0.990, 0.000
 0.990, 0.000
 0.990, 0.000
 0.990, 0.000
 0.991, 0.000
 0.991, 0.000
 0.991, 0.000
 0.991, 0.000
 0.991, 0.000
 0.991, 0.000
 0.991, 0.000
 0.991, 0.000
 0.992, 0.000
 0.992, 0.000
 0.992, 0.000
 0.992, 0.000
 0.992, 0.000
 0.992, 0.000
 0.992, 0.000
 0.993, 0.000
 0.993, 0.000
 0.993, 0.000
 0.993, 0.000
 0.993, 0.000
 0.993, 0.000
 0.993, 0.000
 0.993, 0.000
 0.994, 0.000
 0.994, 0.000
 0.994, 0.000
 0.994, 0.000
 0.994, 0.000
 0.994, 0.000
 0.994, 0.000
 0.995, 0.000
 0.995, 0.000
 0.995, 0.000
 0.995, 0.000
 0.995, 0.000
 0.995, 0.000
 0.995, 0.000
 0.995, 0.000
 0.996, 0.000
 0.996, 0.000
 0.996, 0.000
 0.996, 0.000
 0.996, 0.000
 0.996, 0.000
 0.996, 0.000
 0.997, 0.000
 0.997, 0.000
 0.997, 0.000
 0.997, 0.000
 0.997, 0.000
 0.997, 0.000
 0.997, 0.000
 0.997, 0.000
 0.998, 0.000
 0.998, 0.000
 0.998, 0.000
 0.998, 0.000
 0.998, 0.000
 0.998, 0.000
 0.998, 0.000
 0.999, 0.000
 0.999, 0.000
 0.999, 0.000
 0.999, 0.000
 0.999, 0.000
 0.999, 0.000
 0.999, 0.000
 0.999, 0.000
 1.000, 0.000
 1.000, 0.000
 1.000, 0.000
 1.000, 0.000


==> mesh_update_geographos_volume.csv <==
NORMALIZED_TIME, VOLUME_PERCENT_ERROR
 0.000,19.711
 0.000,19.728
 0.000,19.760
 0.000,19.792
 0.001,19.808
 0.001,19.814
 0.001,19.788
 0.001,19.785
 0.001,19.787
 0.001,19.796
 0.001,19.805
 0.001,19.830
 0.002,19.857
 0.002,19.883
 0.002,19.904
 0.002,19.905
 0.002,19.897
 0.002,19.894
 0.002,19.864
 0.003,19.849
 0.003,19.834
 0.003,19.825
 0.003,19.827
 0.003,19.824
 0.003,19.827
 0.003,19.829
 0.003,19.851
 0.004,19.873
 0.004,19.904
 0.004,19.912
 0.004,19.926
 0.004,19.919
 0.004,19.911
 0.004,19.901
 0.005,19.879
 0.005,19.859
 0.005,19.842
 0.005,19.830
 0.005,19.820
 0.005,19.801
 0.005,19.786
 0.005,19.775
 0.006,19.755
 0.006,19.739
 0.006,19.739
 0.006,19.758
 0.006,19.781
 0.006,19.788
 0.006,19.784
 0.007,19.773
 0.007,19.759
 0.007,19.729
 0.007,19.705
 0.007,19.691
 0.007,19.675
 0.007,19.655
 0.007,19.636
 0.008,19.620
 0.008,19.609
 0.008,19.596
 0.008,19.596
 0.008,19.610
 0.008,19.647
 0.008,19.668
 0.009,19.683
 0.009,19.669
 0.009,19.648
 0.009,19.617
 0.009,19.597
 0.009,19.576
 0.009,19.548
 0.009,19.534
 0.010,19.517
 0.010,19.506
 0.010,19.480
 0.010,19.465
 0.010,19.452
 0.010,19.446
 0.010,19.433
 0.011,19.434
 0.011,19.457
 0.011,19.480
 0.011,19.501
 0.011,19.510
 0.011,19.525
 0.011,19.526
 0.011,19.519
 0.012,19.505
 0.012,19.484
 0.012,19.460
 0.012,19.439
 0.012,19.421
 0.012,19.394
 0.012,19.375
 0.013,19.360
 0.013,19.344
 0.013,19.323
 0.013,19.308
 0.013,19.295
 0.013,19.279
 0.013,19.263
 0.013,19.250
 0.014,19.239
 0.014,19.229
 0.014,19.217
 0.014,19.209
 0.014,19.219
 0.014,19.248
 0.014,19.266
 0.015,19.283
 0.015,19.307
 0.015,19.322
 0.015,19.330
 0.015,19.367
 0.015,19.380
 0.015,19.380
 0.015,19.375
 0.016,19.367
 0.016,19.341
 0.016,19.327
 0.016,19.319
 0.016,19.328
 0.016,19.328
 0.016,19.323
 0.017,19.336
 0.017,19.358
 0.017,19.376
 0.017,19.408
 0.017,19.422
 0.017,19.440
 0.017,19.449
 0.017,19.454
 0.018,19.451
 0.018,19.448
 0.018,19.455
 0.018,19.452
 0.018,19.448
 0.018,19.441
 0.018,19.435
 0.019,19.421
 0.019,19.414
 0.019,19.401
 0.019,19.391
 0.019,19.373
 0.019,19.355
 0.019,19.340
 0.019,19.328
 0.020,19.303
 0.020,19.293
 0.020,19.276
 0.020,19.259
 0.020,19.243
 0.020,19.228
 0.020,19.212
 0.021,19.197
 0.021,19.178
 0.021,19.174
 0.021,19.176
 0.021,19.187
 0.021,19.196
 0.021,19.215
 0.021,19.235
 0.022,19.259
 0.022,19.272
 0.022,19.280
 0.022,19.281
 0.022,19.279
 0.022,19.276
 0.022,19.267
 0.023,19.260
 0.023,19.254
 0.023,19.234
 0.023,19.224
 0.023,19.201
 0.023,19.195
 0.023,19.185
 0.024,19.164
 0.024,19.141
 0.024,19.118
 0.024,19.101
 0.024,19.084
 0.024,19.070
 0.024,19.059
 0.024,19.050
 0.025,19.038
 0.025,19.027
 0.025,19.012
 0.025,18.999
 0.025,18.993
 0.025,18.985
 0.025,18.989
 0.026,19.007
 0.026,19.022
 0.026,19.040
 0.026,19.058
 0.026,19.061
 0.026,19.069
 0.026,19.092
 0.026,19.091
 0.027,19.091
 0.027,19.088
 0.027,19.096
 0.027,19.100
 0.027,19.093
 0.027,19.088
 0.027,19.078
 0.028,19.068
 0.028,19.061
 0.028,19.045
 0.028,19.030
 0.028,19.013
 0.028,19.000
 0.028,18.976
 0.028,18.956
 0.029,18.942
 0.029,18.929
 0.029,18.914
 0.029,18.898
 0.029,18.887
 0.029,18.879
 0.029,18.871
 0.030,18.867
 0.030,18.866
 0.030,18.866
 0.030,18.869
 0.030,18.880
 0.030,18.898
 0.030,18.917
 0.030,18.924
 0.031,18.925
 0.031,18.927
 0.031,18.926
 0.031,18.926
 0.031,18.922
 0.031,18.917
 0.031,18.907
 0.032,18.897
 0.032,18.886
 0.032,18.874
 0.032,18.859
 0.032,18.845
 0.032,18.816
 0.032,18.795
 0.032,18.778
 0.033,18.766
 0.033,18.752
 0.033,18.740
 0.033,18.735
 0.033,18.726
 0.033,18.716
 0.033,18.704
 0.034,18.693
 0.034,18.681
 0.034,18.672
 0.034,18.666
 0.034,18.659
 0.034,18.650
 0.034,18.638
 0.034,18.629
 0.035,18.618
 0.035,18.612
 0.035,18.600
 0.035,18.592
 0.035,18.580
 0.035,18.569
 0.035,18.544
 0.036,18.529
 0.036,18.507
 0.036,18.489
 0.036,18.480
 0.036,18.467
 0.036,18.449
 0.036,18.439
 0.036,18.413
 0.037,18.403
 0.037,18.387
 0.037,18.380
 0.037,18.367
 0.037,18.354
 0.037,18.347
 0.037,18.336
 0.038,18.324
 0.038,18.311
 0.038,18.298
 0.038,18.279
 0.038,18.264
 0.038,18.251
 0.038,18.229
 0.038,18.214
 0.039,18.214
 0.039,18.212
 0.039,18.209
 0.039,18.208
 0.039,18.207
 0.039,18.208
 0.039,18.209
 0.040,18.212
 0.040,18.224
 0.040,18.233
 0.040,18.239
 0.040,18.230
 0.040,18.222
 0.040,18.204
 0.040,18.194
 0.041,18.191
 0.041,18.181
 0.041,18.177
 0.041,18.172
 0.041,18.166
 0.041,18.161
 0.041,18.156
 0.042,18.150
 0.042,18.144
 0.042,18.139
 0.042,18.135
 0.042,18.131
 0.042,18.127
 0.042,18.123
 0.042,18.119
 0.043,18.115
 0.043,18.110
 0.043,18.100
 0.043,18.085
 0.043,18.061
 0.043,18.043
 0.043,18.035
 0.044,18.056
 0.044,18.068
 0.044,18.073
 0.044,18.075
 0.044,18.080
 0.044,18.082
 0.044,18.080
 0.044,18.063
 0.045,18.055
 0.045,18.049
 0.045,18.035
 0.045,18.016
 0.045,18.005
 0.045,17.998
 0.045,17.994
 0.046,17.986
 0.046,17.982
 0.046,17.976
 0.046,17.973
 0.046,17.971
 0.046,17.969
 0.046,17.965
 0.046,17.958
 0.047,17.952
 0.047,17.937
 0.047,17.924
 0.047,17.910
 0.047,17.903
 0.047,17.891
 0.047,17.881
 0.048,17.869
 0.048,17.858
 0.048,17.849
 0.048,17.836
 0.048,17.819
 0.048,17.800
 0.048,17.783
 0.048,17.763
 0.049,17.754
 0.049,17.748
 0.049,17.743
 0.049,17.740
 0.049,17.739
 0.049,17.739
 0.049,17.739
 0.050,17.739
 0.050,17.739
 0.050,17.736
 0.050,17.736
 0.050,17.736
 0.050,17.735
 0.050,17.735
 0.050,17.734
 0.051,17.734
 0.051,17.733
 0.051,17.730
 0.051,17.722
 0.051,17.713
 0.051,17.700
 0.051,17.696
 0.052,17.692
 0.052,17.680
 0.052,17.667
 0.052,17.649
 0.052,17.636
 0.052,17.628
 0.052,17.617
 0.052,17.610
 0.053,17.600
 0.053,17.595
 0.053,17.590
 0.053,17.585
 0.053,17.583
 0.053,17.582
 0.053,17.579
 0.054,17.575
 0.054,17.569
 0.054,17.557
 0.054,17.551
 0.054,17.544
 0.054,17.528
 0.054,17.520
 0.054,17.509
 0.055,17.500
 0.055,17.494
 0.055,17.488
 0.055,17.482
 0.055,17.475
 0.055,17.472
 0.055,17.469
 0.056,17.465
 0.056,17.461
 0.056,17.458
 0.056,17.455
 0.056,17.450
 0.056,17.446
 0.056,17.437
 0.056,17.429
 0.057,17.414
 0.057,17.408
 0.057,17.399
 0.057,17.390
 0.057,17.382
 0.057,17.366
 0.057,17.358
 0.058,17.346
 0.058,17.332
 0.058,17.323
 0.058,17.312
 0.058,17.304
 0.058,17.291
 0.058,17.277
 0.058,17.272
 0.059,17.259
 0.059,17.246
 0.059,17.229
 0.059,17.219
 0.059,17.215
 0.059,17.210
 0.059,17.202
 0.060,17.198
 0.060,17.187
 0.060,17.177
 0.060,17.167
 0.060,17.156
 0.060,17.146
 0.060,17.135
 0.060,17.126
 0.061,17.116
 0.061,17.104
 0.061,17.098
 0.061,17.087
 0.061,17.078
 0.061,17.074
 0.061,17.064
 0.062,17.059
 0.062,17.048
 0.062,17.040
 0.062,17.036
 0.062,17.025
 0.062,17.017
 0.062,17.012
 0.062,17.003
 0.063,16.994
 0.063,16.991
 0.063,16.983
 0.063,16.975
 0.063,16.967
 0.063,16.960
 0.063,16.955
 0.064,16.950
 0.064,16.943
 0.064,16.937
 0.064,16.926
 0.064,16.916
 0.064,16.907
 0.064,16.904
 0.064,16.898
 0.065,16.891
 0.065,16.886
 0.065,16.881
 0.065,16.877
 0.065,16.870
 0.065,16.865
 0.065,16.860
 0.066,16.853
 0.066,16.847
 0.066,16.840
 0.066,16.837
 0.066,16.835
 0.066,16.833
 0.066,16.830
 0.066,16.821
 0.067,16.808
 0.067,16.802
 0.067,16.785
 0.067,16.781
 0.067,16.771
 0.067,16.761
 0.067,16.752
 0.068,16.739
 0.068,16.734
 0.068,16.729
 0.068,16.722
 0.068,16.710
 0.068,16.700
 0.068,16.688
 0.069,16.680
 0.069,16.672
 0.069,16.662
 0.069,16.656
 0.069,16.649
 0.069,16.646
 0.069,16.643
 0.069,16.641
 0.070,16.639
 0.070,16.638
 0.070,16.637
 0.070,16.636
 0.070,16.635
 0.070,16.632
 0.070,16.629
 0.071,16.627
 0.071,16.625
 0.071,16.624
 0.071,16.624
 0.071,16.623
 0.071,16.621
 0.071,16.619
 0.071,16.618
 0.072,16.616
 0.072,16.615
 0.072,16.611
 0.072,16.608
 0.072,16.606
 0.072,16.605
 0.072,16.598
 0.073,16.589
 0.073,16.581
 0.073,16.573
 0.073,16.568
 0.073,16.561
 0.073,16.558
 0.073,16.552
 0.073,16.548
 0.074,16.546
 0.074,16.544
 0.074,16.543
 0.074,16.540
 0.074,16.537
 0.074,16.534
 0.074,16.531
 0.075,16.527
 0.075,16.525
 0.075,16.525
 0.075,16.525
 0.075,16.524
 0.075,16.523
 0.075,16.518
 0.075,16.513
 0.076,16.503
 0.076,16.494
 0.076,16.486
 0.076,16.470
 0.076,16.455
 0.076,16.441
 0.076,16.431
 0.077,16.423
 0.077,16.411
 0.077,16.402
 0.077,16.392
 0.077,16.386
 0.077,16.372
 0.077,16.356
 0.077,16.338
 0.078,16.326
 0.078,16.317
 0.078,16.307
 0.078,16.300
 0.078,16.296
 0.078,16.293
 0.078,16.289
 0.079,16.284
 0.079,16.281
 0.079,16.276
 0.079,16.271
 0.079,16.267
 0.079,16.263
 0.079,16.258
 0.079,16.252
 0.080,16.247
 0.080,16.243
 0.080,16.240
 0.080,16.234
 0.080,16.229
 0.080,16.224
 0.080,16.214
 0.081,16.207
 0.081,16.195
 0.081,16.180
 0.081,16.166
 0.081,16.154
 0.081,16.139
 0.081,16.126
 0.081,16.115
 0.082,16.101
 0.082,16.087
 0.082,16.080
 0.082,16.067
 0.082,16.057
 0.082,16.050
 0.082,16.042
 0.083,16.034
 0.083,16.018
 0.083,16.006
 0.083,16.000
 0.083,15.995
 0.083,15.981
 0.083,15.972
 0.083,15.962
 0.084,15.955
 0.084,15.949
 0.084,15.946
 0.084,15.942
 0.084,15.937
 0.084,15.933
 0.084,15.928
 0.085,15.922
 0.085,15.918
 0.085,15.912
 0.085,15.905
 0.085,15.897
 0.085,15.892
 0.085,15.882
 0.085,15.876
 0.086,15.873
 0.086,15.869
 0.086,15.864
 0.086,15.859
 0.086,15.854
 0.086,15.845
 0.086,15.839
 0.087,15.834
 0.087,15.829
 0.087,15.825
 0.087,15.821
 0.087,15.813
 0.087,15.809
 0.087,15.802
 0.087,15.800
 0.088,15.795
 0.088,15.788
 0.088,15.781
 0.088,15.777
 0.088,15.771
 0.088,15.767
 0.088,15.764
 0.089,15.759
 0.089,15.754
 0.089,15.748
 0.089,15.743
 0.089,15.739
 0.089,15.737
 0.089,15.734
 0.089,15.732
 0.090,15.727
 0.090,15.723
 0.090,15.720
 0.090,15.717
 0.090,15.711
 0.090,15.706
 0.090,15.701
 0.091,15.696
 0.091,15.692
 0.091,15.689
 0.091,15.684
 0.091,15.679
 0.091,15.677
 0.091,15.670
 0.091,15.663
 0.092,15.659
 0.092,15.657
 0.092,15.654
 0.092,15.649
 0.092,15.646
 0.092,15.642
 0.092,15.639
 0.093,15.636
 0.093,15.631
 0.093,15.626
 0.093,15.621
 0.093,15.615
 0.093,15.608
 0.093,15.605
 0.093,15.602
 0.094,15.600
 0.094,15.597
 0.094,15.592
 0.094,15.587
 0.094,15.582
 0.094,15.580
 0.094,15.574
 0.095,15.569
 0.095,15.565
 0.095,15.561
 0.095,15.557
 0.095,15.555
 0.095,15.553
 0.095,15.551
 0.095,15.549
 0.096,15.546
 0.096,15.543
 0.096,15.540
 0.096,15.538
 0.096,15.536
 0.096,15.535
 0.096,15.532
 0.097,15.530
 0.097,15.527
 0.097,15.525
 0.097,15.521
 0.097,15.518
 0.097,15.516
 0.097,15.515
 0.097,15.514
 0.098,15.514
 0.098,15.514
 0.098,15.515
 0.098,15.515
 0.098,15.514
 0.098,15.515
 0.098,15.515
 0.099,15.513
 0.099,15.511
 0.099,15.510
 0.099,15.509
 0.099,15.506
 0.099,15.503
 0.099,15.502
 0.099,15.500
 0.100,15.499
 0.100,15.497
 0.100,15.497
 0.100,15.496
 0.100,15.496
 0.100,15.496
 0.100,15.495
 0.101,15.494
 0.101,15.493
 0.101,15.491
 0.101,15.490
 0.101,15.490
 0.101,15.491
 0.101,15.491
 0.101,15.493
 0.102,15.494
 0.102,15.493
 0.102,15.491
 0.102,15.488
 0.102,15.485
 0.102,15.483
 0.102,15.480
 0.103,15.478
 0.103,15.476
 0.103,15.476
 0.103,15.476
 0.103,15.477
 0.103,15.478
 0.103,15.478
 0.103,15.478
 0.104,15.477
 0.104,15.476
 0.104,15.474
 0.104,15.469
 0.104,15.460
 0.104,15.452
 0.104,15.439
 0.105,15.433
 0.105,15.427
 0.105,15.418
 0.105,15.411
 0.105,15.402
 0.105,15.391
 0.105,15.382
 0.105,15.368
 0.106,15.355
 0.106,15.343
 0.106,15.335
 0.106,15.324
 0.106,15.312
 0.106,15.302
 0.106,15.295
 0.107,15.287
 0.107,15.280
 0.107,15.276
 0.107,15.269
 0.107,15.262
 0.107,15.255
 0.107,15.247
 0.107,15.241
 0.108,15.236
 0.108,15.230
 0.108,15.226
 0.108,15.221
 0.108,15.217
 0.108,15.212
 0.108,15.208
 0.109,15.205
 0.109,15.203
 0.109,15.204
 0.109,15.205
 0.109,15.207
 0.109,15.206
 0.109,15.206
 0.109,15.204
 0.110,15.203
 0.110,15.201
 0.110,15.198
 0.110,15.195
 0.110,15.192
 0.110,15.190
 0.110,15.189
 0.111,15.189
 0.111,15.190
 0.111,15.190
 0.111,15.193
 0.111,15.195
 0.111,15.196
 0.111,15.198
 0.111,15.198
 0.112,15.200
 0.112,15.201
 0.112,15.201
 0.112,15.201
 0.112,15.200
 0.112,15.199
 0.112,15.199
 0.113,15.199
 0.113,15.199
 0.113,15.199
 0.113,15.200
 0.113,15.200
 0.113,15.199
 0.113,15.198
 0.113,15.195
 0.114,15.193
 0.114,15.190
 0.114,15.187
 0.114,15.184
 0.114,15.180
 0.114,15.178
 0.114,15.175
 0.115,15.172
 0.115,15.169
 0.115,15.166
 0.115,15.163
 0.115,15.160
 0.115,15.157
 0.115,15.155
 0.116,15.151
 0.116,15.148
 0.116,15.146
 0.116,15.143
 0.116,15.140
 0.116,15.137
 0.116,15.132
 0.116,15.128
 0.117,15.124
 0.117,15.122
 0.117,15.118
 0.117,15.114
 0.117,15.109
 0.117,15.104
 0.117,15.101
 0.118,15.097
 0.118,15.094
 0.118,15.091
 0.118,15.089
 0.118,15.083
 0.118,15.081
 0.118,15.078
 0.118,15.075
 0.119,15.070
 0.119,15.068
 0.119,15.062
 0.119,15.059
 0.119,15.054
 0.119,15.051
 0.119,15.043
 0.120,15.033
 0.120,15.022
 0.120,15.009
 0.120,15.004
 0.120,14.988
 0.120,14.982
 0.120,14.973
 0.120,14.963
 0.121,14.948
 0.121,14.938
 0.121,14.925
 0.121,14.915
 0.121,14.906
 0.121,14.897
 0.121,14.887
 0.122,14.879
 0.122,14.872
 0.122,14.865
 0.122,14.858
 0.122,14.851
 0.122,14.841
 0.122,14.836
 0.122,14.832
 0.123,14.828
 0.123,14.826
 0.123,14.824
 0.123,14.824
 0.123,14.825
 0.123,14.826
 0.123,14.827
 0.124,14.828
 0.124,14.828
 0.124,14.828
 0.124,14.827
 0.124,14.827
 0.124,14.824
 0.124,14.822
 0.124,14.819
 0.125,14.817
 0.125,14.817
 0.125,14.817
 0.125,14.816
 0.125,14.815
 0.125,14.814
 0.125,14.812
 0.126,14.810
 0.126,14.807
 0.126,14.805
 0.126,14.804
 0.126,14.804
 0.126,14.804
 0.126,14.805
 0.126,14.806
 0.127,14.806
 0.127,14.805
 0.127,14.804
 0.127,14.802
 0.127,14.800
 0.127,14.798
 0.127,14.796
 0.128,14.796
 0.128,14.796
 0.128,14.797
 0.128,14.799
 0.128,14.801
 0.128,14.802
 0.128,14.804
 0.128,14.805
 0.129,14.806
 0.129,14.806
 0.129,14.807
 0.129,14.807
 0.129,14.807
 0.129,14.806
 0.129,14.806
 0.130,14.806
 0.130,14.807
 0.130,14.807
 0.130,14.807
 0.130,14.805
 0.130,14.802
 0.130,14.799
 0.130,14.795
 0.131,14.788
 0.131,14.785
 0.131,14.781
 0.131,14.778
 0.131,14.775
 0.131,14.772
 0.131,14.769
 0.132,14.766
 0.132,14.761
 0.132,14.759
 0.132,14.757
 0.132,14.755
 0.132,14.751
 0.132,14.749
 0.132,14.745
 0.133,14.742
 0.133,14.740
 0.133,14.738
 0.133,14.736
 0.133,14.733
 0.133,14.731
 0.133,14.728
 0.134,14.726
 0.134,14.723
 0.134,14.720
 0.134,14.717
 0.134,14.713
 0.134,14.711
 0.134,14.709
 0.134,14.706
 0.135,14.703
 0.135,14.700
 0.135,14.694
 0.135,14.658
 0.135,14.632
 0.135,14.604
 0.135,14.567
 0.136,14.553
 0.136,14.539
 0.136,14.521
 0.136,14.487
 0.136,14.455
 0.136,14.445
 0.136,14.423
 0.136,14.386
 0.137,14.356
 0.137,14.334
 0.137,14.327
 0.137,14.318
 0.137,14.310
 0.137,14.300
 0.137,14.275
 0.138,14.255
 0.138,14.243
 0.138,14.217
 0.138,14.200
 0.138,14.188
 0.138,14.155
 0.138,14.133
 0.138,14.106
 0.139,14.092
 0.139,14.081
 0.139,14.080
 0.139,14.079
 0.139,14.056
 0.139,14.042
 0.139,14.023
 0.140,14.015
 0.140,14.010
 0.140,14.007
 0.140,14.013
 0.140,14.010
 0.140,13.999
 0.140,13.963
 0.140,13.938
 0.141,13.904
 0.141,13.884
 0.141,13.851
 0.141,13.822
 0.141,13.792
 0.141,13.774
 0.141,13.754
 0.142,13.735
 0.142,13.723
 0.142,13.724
 0.142,13.739
 0.142,13.742
 0.142,13.713
 0.142,13.693
 0.142,13.675
 0.143,13.640
 0.143,13.623
 0.143,13.594
 0.143,13.569
 0.143,13.545
 0.143,13.523
 0.143,13.513
 0.144,13.498
 0.144,13.468
 0.144,13.438
 0.144,13.424
 0.144,13.406
 0.144,13.402
 0.144,13.393
 0.144,13.373
 0.145,13.357
 0.145,13.341
 0.145,13.313
 0.145,13.289
 0.145,13.267
 0.145,13.250
 0.145,13.230
 0.146,13.218
 0.146,13.190
 0.146,13.173
 0.146,13.158
 0.146,13.146
 0.146,13.141
 0.146,13.154
 0.146,13.166
 0.147,13.183
 0.147,13.188
 0.147,13.181
 0.147,13.167
 0.147,13.156
 0.147,13.146
 0.147,13.133
 0.148,13.112
 0.148,13.102
 0.148,13.084
 0.148,13.071
 0.148,13.048
 0.148,13.029
 0.148,13.011
 0.148,12.996
 0.149,12.975
 0.149,12.954
 0.149,12.937
 0.149,12.926
 0.149,12.927
 0.149,12.939
 0.149,12.958
 0.150,12.974
 0.150,12.972
 0.150,12.969
 0.150,12.975
 0.150,12.970
 0.150,12.960
 0.150,12.937
 0.150,12.926
 0.151,12.898
 0.151,12.877
 0.151,12.860
 0.151,12.842
 0.151,12.828
 0.151,12.815
 0.151,12.794
 0.152,12.778
 0.152,12.761
 0.152,12.748
 0.152,12.725
 0.152,12.701
 0.152,12.686
 0.152,12.678
 0.152,12.665
 0.153,12.654
 0.153,12.653
 0.153,12.641
 0.153,12.630
 0.153,12.611
 0.153,12.590
 0.153,12.577
 0.154,12.553
 0.154,12.532
 0.154,12.518
 0.154,12.501
 0.154,12.482
 0.154,12.467
 0.154,12.459
 0.154,12.445
 0.155,12.429
 0.155,12.418
 0.155,12.406
 0.155,12.398
 0.155,12.407
 0.155,12.418
 0.155,12.436
 0.156,12.446
 0.156,12.453
 0.156,12.452
 0.156,12.446
 0.156,12.436
 0.156,12.426
 0.156,12.419
 0.156,12.399
 0.157,12.382
 0.157,12.372
 0.157,12.359
 0.157,12.338
 0.157,12.332
 0.157,12.318
 0.157,12.307
 0.158,12.296
 0.158,12.280
 0.158,12.266
 0.158,12.258
 0.158,12.249
 0.158,12.229
 0.158,12.215
 0.158,12.202
 0.159,12.189
 0.159,12.179
 0.159,12.170
 0.159,12.162
 0.159,12.150
 0.159,12.132
 0.159,12.114
 0.160,12.098
 0.160,12.083
 0.160,12.070
 0.160,12.059
 0.160,12.042
 0.160,12.029
 0.160,12.019
 0.161,12.012
 0.161,12.004
 0.161,11.998
 0.161,11.995
 0.161,11.996
 0.161,11.999
 0.161,12.005
 0.161,11.997
 0.162,11.987
 0.162,11.978
 0.162,11.969
 0.162,11.965
 0.162,11.974
 0.162,11.982
 0.162,11.977
 0.163,11.973
 0.163,11.969
 0.163,11.966
 0.163,11.961
 0.163,11.956
 0.163,11.945
 0.163,11.935
 0.163,11.924
 0.164,11.911
 0.164,11.900
 0.164,11.889
 0.164,11.881
 0.164,11.874
 0.164,11.861
 0.164,11.856
 0.165,11.846
 0.165,11.829
 0.165,11.819
 0.165,11.807
 0.165,11.803
 0.165,11.796
 0.165,11.785
 0.165,11.774
 0.166,11.761
 0.166,11.750
 0.166,11.743
 0.166,11.735
 0.166,11.728
 0.166,11.719
 0.166,11.711
 0.167,11.699
 0.167,11.693
 0.167,11.690
 0.167,11.685
 0.167,11.697
 0.167,11.708
 0.167,11.711
 0.167,11.709
 0.168,11.705
 0.168,11.699
 0.168,11.691
 0.168,11.679
 0.168,11.666
 0.168,11.658
 0.168,11.646
 0.169,11.633
 0.169,11.623
 0.169,11.605
 0.169,11.598
 0.169,11.591
 0.169,11.585
 0.169,11.574
 0.169,11.559
 0.170,11.539
 0.170,11.526
 0.170,11.508
 0.170,11.494
 0.170,11.485
 0.170,11.470
 0.170,11.458
 0.171,11.445
 0.171,11.437
 0.171,11.429
 0.171,11.416
 0.171,11.406
 0.171,11.396
 0.171,11.389
 0.171,11.375
 0.172,11.349
 0.172,11.341
 0.172,11.333
 0.172,11.328
 0.172,11.322
 0.172,11.318
 0.172,11.313
 0.173,11.307
 0.173,11.302
 0.173,11.295
 0.173,11.280
 0.173,11.268
 0.173,11.250
 0.173,11.232
 0.173,11.208
 0.174,11.195
 0.174,11.182
 0.174,11.173
 0.174,11.168
 0.174,11.164
 0.174,11.162
 0.174,11.157
 0.175,11.154
 0.175,11.152
 0.175,11.148
 0.175,11.139
 0.175,11.135
 0.175,11.132
 0.175,11.129
 0.175,11.127
 0.176,11.125
 0.176,11.127
 0.176,11.125
 0.176,11.122
 0.176,11.119
 0.176,11.117
 0.176,11.115
 0.177,11.113
 0.177,11.102
 0.177,11.095
 0.177,11.087
 0.177,11.078
 0.177,11.072
 0.177,11.068
 0.177,11.061
 0.178,11.052
 0.178,11.043
 0.178,11.037
 0.178,11.022
 0.178,11.010
 0.178,11.002
 0.178,10.998
 0.179,10.990
 0.179,10.984
 0.179,10.975
 0.179,10.963
 0.179,10.953
 0.179,10.942
 0.179,10.935
 0.179,10.918
 0.180,10.894
 0.180,10.883
 0.180,10.869
 0.180,10.857
 0.180,10.844
 0.180,10.838
 0.180,10.829
 0.181,10.817
 0.181,10.798
 0.181,10.788
 0.181,10.777
 0.181,10.761
 0.181,10.753
 0.181,10.739
 0.181,10.714
 0.182,10.695
 0.182,10.682
 0.182,10.671
 0.182,10.664
 0.182,10.664
 0.182,10.657
 0.182,10.658
 0.183,10.666
 0.183,10.663
 0.183,10.661
 0.183,10.662
 0.183,10.661
 0.183,10.663
 0.183,10.657
 0.183,10.653
 0.184,10.648
 0.184,10.645
 0.184,10.641
 0.184,10.631
 0.184,10.624
 0.184,10.620
 0.184,10.616
 0.185,10.613
 0.185,10.610
 0.185,10.608
 0.185,10.611
 0.185,10.608
 0.185,10.605
 0.185,10.604
 0.185,10.600
 0.186,10.598
 0.186,10.596
 0.186,10.592
 0.186,10.588
 0.186,10.585
 0.186,10.582
 0.186,10.577
 0.187,10.568
 0.187,10.557
 0.187,10.549
 0.187,10.543
 0.187,10.536
 0.187,10.529
 0.187,10.524
 0.187,10.519
 0.188,10.515
 0.188,10.509
 0.188,10.506
 0.188,10.502
 0.188,10.498
 0.188,10.495
 0.188,10.492
 0.189,10.488
 0.189,10.486
 0.189,10.484
 0.189,10.482
 0.189,10.480
 0.189,10.475
 0.189,10.470
 0.189,10.465
 0.190,10.454
 0.190,10.446
 0.190,10.438
 0.190,10.433
 0.190,10.428
 0.190,10.424
 0.190,10.418
 0.191,10.407
 0.191,10.396
 0.191,10.383
 0.191,10.370
 0.191,10.359
 0.191,10.348
 0.191,10.340
 0.191,10.326
 0.192,10.306
 0.192,10.294
 0.192,10.275
 0.192,10.265
 0.192,10.251
 0.192,10.237
 0.192,10.228
 0.193,10.222
 0.193,10.216
 0.193,10.208
 0.193,10.191
 0.193,10.186
 0.193,10.180
 0.193,10.177
 0.193,10.167
 0.194,10.160
 0.194,10.157
 0.194,10.153
 0.194,10.150
 0.194,10.147
 0.194,10.145
 0.194,10.143
 0.195,10.142
 0.195,10.142
 0.195,10.140
 0.195,10.139
 0.195,10.138
 0.195,10.135
 0.195,10.134
 0.195,10.137
 0.196,10.134
 0.196,10.130
 0.196,10.128
 0.196,10.131
 0.196,10.126
 0.196,10.122
 0.196,10.116
 0.197,10.112
 0.197,10.109
 0.197,10.105
 0.197,10.097
 0.197,10.091
 0.197,10.077
 0.197,10.068
 0.197,10.051
 0.198,10.039
 0.198,10.026
 0.198,10.018
 0.198,10.014
 0.198,10.011
 0.198,10.007
 0.198,10.003
 0.199, 9.999
 0.199, 9.996
 0.199, 9.989
 0.199, 9.983
 0.199, 9.981
 0.199, 9.982
 0.199, 9.982
 0.199, 9.988
 0.200, 9.984
 0.200, 9.983
 0.200, 9.982
 0.200, 9.982
 0.200, 9.979
 0.200, 9.975
 0.200, 9.973
 0.201, 9.972
 0.201, 9.972
 0.201, 9.971
 0.201, 9.969
 0.201, 9.967
 0.201, 9.964
 0.201, 9.960
 0.201, 9.955
 0.202, 9.943
 0.202, 9.938
 0.202, 9.929
 0.202, 9.924
 0.202, 9.919
 0.202, 9.912
 0.202, 9.906
 0.203, 9.901
 0.203, 9.898
 0.203, 9.893
 0.203, 9.890
 0.203, 9.888
 0.203, 9.886
 0.203, 9.885
 0.203, 9.884
 0.204, 9.884
 0.204, 9.884
 0.204, 9.884
 0.204, 9.885
 0.204, 9.886
 0.204, 9.885
 0.204, 9.883
 0.205, 9.881
 0.205, 9.879
 0.205, 9.877
 0.205, 9.878
 0.205, 9.877
 0.205, 9.876
 0.205, 9.876
 0.206, 9.875
 0.206, 9.876
 0.206, 9.878
 0.206, 9.880
 0.206, 9.880
 0.206, 9.879
 0.206, 9.873
 0.206, 9.870
 0.207, 9.863
 0.207, 9.856
 0.207, 9.849
 0.207, 9.842
 0.207, 9.831
 0.207, 9.824
 0.207, 9.814
 0.208, 9.808
 0.208, 9.803
 0.208, 9.792
 0.208, 9.779
 0.208, 9.769
 0.208, 9.760
 0.208, 9.749
 0.208, 9.739
 0.209, 9.728
 0.209, 9.718
 0.209, 9.710
 0.209, 9.700
 0.209, 9.689
 0.209, 9.680
 0.209, 9.670
 0.210, 9.664
 0.210, 9.651
 0.210, 9.645
 0.210, 9.634
 0.210, 9.629
 0.210, 9.618
 0.210, 9.609
 0.210, 9.603
 0.211, 9.597
 0.211, 9.592
 0.211, 9.584
 0.211, 9.577
 0.211, 9.571
 0.211, 9.560
 0.211, 9.551
 0.212, 9.543
 0.212, 9.530
 0.212, 9.522
 0.212, 9.511
 0.212, 9.502
 0.212, 9.491
 0.212, 9.482
 0.212, 9.475
 0.213, 9.473
 0.213, 9.470
 0.213, 9.467
 0.213, 9.464
 0.213, 9.459
 0.213, 9.452
 0.213, 9.440
 0.214, 9.433
 0.214, 9.434
 0.214, 9.430
 0.214, 9.426
 0.214, 9.424
 0.214, 9.423
 0.214, 9.422
 0.214, 9.419
 0.215, 9.415
 0.215, 9.408
 0.215, 9.404
 0.215, 9.400
 0.215, 9.396
 0.215, 9.392
 0.215, 9.389
 0.216, 9.385
 0.216, 9.382
 0.216, 9.378
 0.216, 9.376
 0.216, 9.373
 0.216, 9.371
 0.216, 9.368
 0.216, 9.359
 0.217, 9.347
 0.217, 9.341
 0.217, 9.327
 0.217, 9.317
 0.217, 9.309
 0.217, 9.303
 0.217, 9.295
 0.218, 9.290
 0.218, 9.286
 0.218, 9.280
 0.218, 9.271
 0.218, 9.265
 0.218, 9.258
 0.218, 9.251
 0.218, 9.247
 0.219, 9.241
 0.219, 9.235
 0.219, 9.233
 0.219, 9.231
 0.219, 9.229
 0.219, 9.227
 0.219, 9.225
 0.220, 9.221
 0.220, 9.217
 0.220, 9.214
 0.220, 9.210
 0.220, 9.206
 0.220, 9.198
 0.220, 9.197
 0.220, 9.197
 0.221, 9.198
 0.221, 9.198
 0.221, 9.200
 0.221, 9.200
 0.221, 9.200
 0.221, 9.201
 0.221, 9.201
 0.222, 9.201
 0.222, 9.203
 0.222, 9.205
 0.222, 9.207
 0.222, 9.210
 0.222, 9.212
 0.222, 9.214
 0.222, 9.214
 0.223, 9.214
 0.223, 9.217
 0.223, 9.219
 0.223, 9.222
 0.223, 9.224
 0.223, 9.224
 0.223, 9.226
 0.224, 9.228
 0.224, 9.230
 0.224, 9.231
 0.224, 9.232
 0.224, 9.232
 0.224, 9.234
 0.224, 9.235
 0.224, 9.236
 0.225, 9.238
 0.225, 9.239
 0.225, 9.237
 0.225, 9.234
 0.225, 9.228
 0.225, 9.222
 0.225, 9.212
 0.226, 9.201
 0.226, 9.190
 0.226, 9.182
 0.226, 9.174
 0.226, 9.169
 0.226, 9.161
 0.226, 9.151
 0.226, 9.139
 0.227, 9.128
 0.227, 9.121
 0.227, 9.114
 0.227, 9.107
 0.227, 9.098
 0.227, 9.092
 0.227, 9.084
 0.228, 9.071
 0.228, 9.062
 0.228, 9.055
 0.228, 9.051
 0.228, 9.048
 0.228, 9.045
 0.228, 9.042
 0.228, 9.040
 0.229, 9.040
 0.229, 9.042
 0.229, 9.042
 0.229, 9.045
 0.229, 9.047
 0.229, 9.049
 0.229, 9.052
 0.230, 9.054
 0.230, 9.056
 0.230, 9.059
 0.230, 9.056
 0.230, 9.053
 0.230, 9.051
 0.230, 9.050
 0.230, 9.048
 0.231, 9.045
 0.231, 9.039
 0.231, 9.033
 0.231, 9.029
 0.231, 9.019
 0.231, 9.012
 0.231, 9.006
 0.232, 8.999
 0.232, 8.988
 0.232, 8.982
 0.232, 8.972
 0.232, 8.962
 0.232, 8.953
 0.232, 8.946
 0.232, 8.938
 0.233, 8.929
 0.233, 8.921
 0.233, 8.915
 0.233, 8.909
 0.233, 8.901
 0.233, 8.896
 0.233, 8.891
 0.234, 8.884
 0.234, 8.879
 0.234, 8.876
 0.234, 8.870
 0.234, 8.860
 0.234, 8.849
 0.234, 8.836
 0.234, 8.831
 0.235, 8.828
 0.235, 8.826
 0.235, 8.824
 0.235, 8.822
 0.235, 8.820
 0.235, 8.819
 0.235, 8.816
 0.236, 8.813
 0.236, 8.810
 0.236, 8.806
 0.236, 8.799
 0.236, 8.797
 0.236, 8.793
 0.236, 8.790
 0.236, 8.788
 0.237, 8.790
 0.237, 8.791
 0.237, 8.791
 0.237, 8.789
 0.237, 8.786
 0.237, 8.783
 0.237, 8.781
 0.238, 8.778
 0.238, 8.776
 0.238, 8.772
 0.238, 8.770
 0.238, 8.769
 0.238, 8.767
 0.238, 8.766
 0.238, 8.761
 0.239, 8.757
 0.239, 8.750
 0.239, 8.745
 0.239, 8.737
 0.239, 8.732
 0.239, 8.730
 0.239, 8.729
 0.240, 8.729
 0.240, 8.728
 0.240, 8.726
 0.240, 8.725
 0.240, 8.723
 0.240, 8.721
 0.240, 8.719
 0.240, 8.717
 0.241, 8.714
 0.241, 8.711
 0.241, 8.708
 0.241, 8.702
 0.241, 8.700
 0.241, 8.699
 0.241, 8.698
 0.242, 8.702
 0.242, 8.704
 0.242, 8.706
 0.242, 8.707
 0.242, 8.708
 0.242, 8.708
 0.242, 8.709
 0.242, 8.711
 0.243, 8.712
 0.243, 8.713
 0.243, 8.718
 0.243, 8.724
 0.243, 8.726
 0.243, 8.728
 0.243, 8.727
 0.244, 8.725
 0.244, 8.723
 0.244, 8.718
 0.244, 8.717
 0.244, 8.715
 0.244, 8.714
 0.244, 8.715
 0.244, 8.717
 0.245, 8.719
 0.245, 8.722
 0.245, 8.723
 0.245, 8.728
 0.245, 8.728
 0.245, 8.730
 0.245, 8.732
 0.246, 8.735
 0.246, 8.738
 0.246, 8.740
 0.246, 8.744
 0.246, 8.746
 0.246, 8.747
 0.246, 8.748
 0.246, 8.749
 0.247, 8.749
 0.247, 8.752
 0.247, 8.753
 0.247, 8.755
 0.247, 8.758
 0.247, 8.762
 0.247, 8.765
 0.248, 8.769
 0.248, 8.772
 0.248, 8.773
 0.248, 8.773
 0.248, 8.772
 0.248, 8.771
 0.248, 8.768
 0.248, 8.761
 0.249, 8.753
 0.249, 8.745
 0.249, 8.740
 0.249, 8.734
 0.249, 8.730
 0.249, 8.724
 0.249, 8.717
 0.250, 8.710
 0.250, 8.703
 0.250, 8.698
 0.250, 8.693
 0.250, 8.687
 0.250, 8.681
 0.250, 8.677
 0.251, 8.671
 0.251, 8.664
 0.251, 8.658
 0.251, 8.653
 0.251, 8.645
 0.251, 8.642
 0.251, 8.637
 0.251, 8.632
 0.252, 8.626
 0.252, 8.622
 0.252, 8.620
 0.252, 8.619
 0.252, 8.618
 0.252, 8.618
 0.252, 8.619
 0.253, 8.619
 0.253, 8.619
 0.253, 8.619
 0.253, 8.617
 0.253, 8.616
 0.253, 8.614
 0.253, 8.613
 0.253, 8.610
 0.254, 8.606
 0.254, 8.603
 0.254, 8.606
 0.254, 8.610
 0.254, 8.614
 0.254, 8.618
 0.254, 8.621
 0.255, 8.623
 0.255, 8.625
 0.255, 8.627
 0.255, 8.629
 0.255, 8.630
 0.255, 8.630
 0.255, 8.631
 0.255, 8.631
 0.256, 8.632
 0.256, 8.633
 0.256, 8.634
 0.256, 8.636
 0.256, 8.639
 0.256, 8.641
 0.256, 8.642
 0.257, 8.645
 0.257, 8.646
 0.257, 8.645
 0.257, 8.643
 0.257, 8.640
 0.257, 8.636
 0.257, 8.633
 0.257, 8.632
 0.258, 8.631
 0.258, 8.630
 0.258, 8.629
 0.258, 8.629
 0.258, 8.630
 0.258, 8.631
 0.258, 8.631
 0.259, 8.631
 0.259, 8.630
 0.259, 8.628
 0.259, 8.622
 0.259, 8.619
 0.259, 8.616
 0.259, 8.612
 0.259, 8.608
 0.260, 8.603
 0.260, 8.599
 0.260, 8.593
 0.260, 8.591
 0.260, 8.585
 0.260, 8.577
 0.260, 8.572
 0.261, 8.564
 0.261, 8.559
 0.261, 8.555
 0.261, 8.549
 0.261, 8.544
 0.261, 8.539
 0.261, 8.534
 0.261, 8.529
 0.262, 8.523
 0.262, 8.517
 0.262, 8.511
 0.262, 8.502
 0.262, 8.497
 0.262, 8.491
 0.262, 8.487
 0.263, 8.482
 0.263, 8.477
 0.263, 8.470
 0.263, 8.462
 0.263, 8.455
 0.263, 8.446
 0.263, 8.441
 0.263, 8.435
 0.264, 8.428
 0.264, 8.423
 0.264, 8.420
 0.264, 8.417
 0.264, 8.413
 0.264, 8.410
 0.264, 8.404
 0.265, 8.401
 0.265, 8.398
 0.265, 8.393
 0.265, 8.387
 0.265, 8.384
 0.265, 8.380
 0.265, 8.374
 0.265, 8.370
 0.266, 8.367
 0.266, 8.362
 0.266, 8.360
 0.266, 8.357
 0.266, 8.354
 0.266, 8.352
 0.266, 8.349
 0.267, 8.347
 0.267, 8.345
 0.267, 8.342
 0.267, 8.338
 0.267, 8.334
 0.267, 8.330
 0.267, 8.327
 0.267, 8.323
 0.268, 8.319
 0.268, 8.312
 0.268, 8.307
 0.268, 8.303
 0.268, 8.299
 0.268, 8.294
 0.268, 8.290
 0.269, 8.286
 0.269, 8.282
 0.269, 8.276
 0.269, 8.273
 0.269, 8.271
 0.269, 8.270
 0.269, 8.270
 0.269, 8.270
 0.270, 8.272
 0.270, 8.273
 0.270, 8.272
 0.270, 8.273
 0.270, 8.273
 0.270, 8.271
 0.270, 8.268
 0.271, 8.264
 0.271, 8.259
 0.271, 8.255
 0.271, 8.250
 0.271, 8.246
 0.271, 8.241
 0.271, 8.236
 0.271, 8.231
 0.272, 8.227
 0.272, 8.222
 0.272, 8.219
 0.272, 8.215
 0.272, 8.213
 0.272, 8.211
 0.272, 8.208
 0.273, 8.208
 0.273, 8.207
 0.273, 8.206
 0.273, 8.204
 0.273, 8.201
 0.273, 8.199
 0.273, 8.195
 0.273, 8.190
 0.274, 8.184
 0.274, 8.175
 0.274, 8.168
 0.274, 8.160
 0.274, 8.156
 0.274, 8.150
 0.274, 8.145
 0.275, 8.142
 0.275, 8.139
 0.275, 8.137
 0.275, 8.133
 0.275, 8.131
 0.275, 8.128
 0.275, 8.125
 0.275, 8.124
 0.276, 8.121
 0.276, 8.118
 0.276, 8.116
 0.276, 8.113
 0.276, 8.108
 0.276, 8.105
 0.276, 8.104
 0.277, 8.107
 0.277, 8.110
 0.277, 8.111
 0.277, 8.112
 0.277, 8.112
 0.277, 8.112
 0.277, 8.110
 0.277, 8.109
 0.278, 8.108
 0.278, 8.107
 0.278, 8.105
 0.278, 8.104
 0.278, 8.101
 0.278, 8.099
 0.278, 8.098
 0.279, 8.097
 0.279, 8.096
 0.279, 8.096
 0.279, 8.096
 0.279, 8.097
 0.279, 8.098
 0.279, 8.099
 0.279, 8.101
 0.280, 8.103
 0.280, 8.106
 0.280, 8.107
 0.280, 8.109
 0.280, 8.110
 0.280, 8.110
 0.280, 8.109
 0.281, 8.106
 0.281, 8.101
 0.281, 8.097
 0.281, 8.093
 0.281, 8.089
 0.281, 8.087
 0.281, 8.084
 0.281, 8.082
 0.282, 8.081
 0.282, 8.079
 0.282, 8.077
 0.282, 8.076
 0.282, 8.075
 0.282, 8.073
 0.282, 8.070
 0.283, 8.068
 0.283, 8.066
 0.283, 8.065
 0.283, 8.063
 0.283, 8.059
 0.283, 8.056
 0.283, 8.052
 0.283, 8.047
 0.284, 8.043
 0.284, 8.040
 0.284, 8.036
 0.284, 8.033
 0.284, 8.028
 0.284, 8.023
 0.284, 8.020
 0.285, 8.016
 0.285, 8.013
 0.285, 8.009
 0.285, 8.007
 0.285, 8.004
 0.285, 8.001
 0.285, 7.999
 0.285, 7.999
 0.286, 7.999
 0.286, 7.998
 0.286, 7.997
 0.286, 7.996
 0.286, 7.994
 0.286, 7.992
 0.286, 7.990
 0.287, 7.989
 0.287, 7.987
 0.287, 7.985
 0.287, 7.981
 0.287, 7.978
 0.287, 7.975
 0.287, 7.973
 0.287, 7.973
 0.288, 7.974
 0.288, 7.976
 0.288, 7.980
 0.288, 7.985
 0.288, 7.992
 0.288, 7.996
 0.288, 7.997
 0.289, 7.999
 0.289, 8.001
 0.289, 8.000
 0.289, 7.999
 0.289, 7.998
 0.289, 7.997
 0.289, 7.996
 0.289, 7.995
 0.290, 7.993
 0.290, 7.991
 0.290, 7.990
 0.290, 7.988
 0.290, 7.988
 0.290, 7.991
 0.290, 7.993
 0.291, 7.997
 0.291, 8.001
 0.291, 8.004
 0.291, 8.007
 0.291, 8.009
 0.291, 8.011
 0.291, 8.014
 0.291, 8.016
 0.292, 8.017
 0.292, 8.018
 0.292, 8.019
 0.292, 8.020
 0.292, 8.020
 0.292, 8.021
 0.292, 8.022
 0.293, 8.024
 0.293, 8.027
 0.293, 8.033
 0.293, 8.036
 0.293, 8.038
 0.293, 8.040
 0.293, 8.041
 0.293, 8.042
 0.294, 8.042
 0.294, 8.042
 0.294, 8.042
 0.294, 8.040
 0.294, 8.037
 0.294, 8.035
 0.294, 8.032
 0.295, 8.028
 0.295, 8.023
 0.295, 8.017
 0.295, 8.010
 0.295, 8.004
 0.295, 7.996
 0.295, 7.988
 0.296, 7.981
 0.296, 7.975
 0.296, 7.970
 0.296, 7.967
 0.296, 7.963
 0.296, 7.960
 0.296, 7.958
 0.296, 7.957
 0.297, 7.957
 0.297, 7.957
 0.297, 7.956
 0.297, 7.956
 0.297, 7.955
 0.297, 7.955
 0.297, 7.955
 0.298, 7.956
 0.298, 7.957
 0.298, 7.955
 0.298, 7.954
 0.298, 7.952
 0.298, 7.951
 0.298, 7.950
 0.298, 7.948
 0.299, 7.947
 0.299, 7.948
 0.299, 7.950
 0.299, 7.954
 0.299, 7.960
 0.299, 7.966
 0.299, 7.970
 0.300, 7.970
 0.300, 7.970
 0.300, 7.969
 0.300, 7.969
 0.300, 7.968
 0.300, 7.967
 0.300, 7.966
 0.300, 7.967
 0.301, 7.970
 0.301, 7.973
 0.301, 7.977
 0.301, 7.981
 0.301, 7.986
 0.301, 7.987
 0.301, 7.989
 0.302, 7.991
 0.302, 7.992
 0.302, 7.993
 0.302, 7.993
 0.302, 7.994
 0.302, 7.994
 0.302, 7.995
 0.302, 7.995
 0.303, 7.997
 0.303, 7.999
 0.303, 8.001
 0.303, 8.002
 0.303, 8.004
 0.303, 8.006
 0.303, 8.010
 0.304, 8.015
 0.304, 8.018
 0.304, 8.019
 0.304, 8.022
 0.304, 8.025
 0.304, 8.027
 0.304, 8.029
 0.304, 8.033
 0.305, 8.034
 0.305, 8.035
 0.305, 8.036
 0.305, 8.037
 0.305, 8.038
 0.305, 8.039
 0.305, 8.039
 0.306, 8.039
 0.306, 8.040
 0.306, 8.041
 0.306, 8.042
 0.306, 8.043
 0.306, 8.045
 0.306, 8.048
 0.306, 8.052
 0.307, 8.056
 0.307, 8.058
 0.307, 8.059
 0.307, 8.058
 0.307, 8.057
 0.307, 8.058
 0.307, 8.061
 0.308, 8.065
 0.308, 8.068
 0.308, 8.071
 0.308, 8.075
 0.308, 8.078
 0.308, 8.078
 0.308, 8.079
 0.308, 8.079
 0.309, 8.079
 0.309, 8.077
 0.309, 8.076
 0.309, 8.074
 0.309, 8.073
 0.309, 8.073
 0.309, 8.073
 0.310, 8.073
 0.310, 8.076
 0.310, 8.077
 0.310, 8.079
 0.310, 8.079
 0.310, 8.079
 0.310, 8.078
 0.310, 8.077
 0.311, 8.076
 0.311, 8.076
 0.311, 8.076
 0.311, 8.078
 0.311, 8.080
 0.311, 8.083
 0.311, 8.086
 0.312, 8.090
 0.312, 8.097
 0.312, 8.106
 0.312, 8.109
 0.312, 8.111
 0.312, 8.112
 0.312, 8.111
 0.312, 8.110
 0.313, 8.107
 0.313, 8.105
 0.313, 8.104
 0.313, 8.103
 0.313, 8.102
 0.313, 8.100
 0.313, 8.100
 0.314, 8.099
 0.314, 8.099
 0.314, 8.099
 0.314, 8.101
 0.314, 8.110
 0.314, 8.113
 0.314, 8.119
 0.314, 8.127
 0.315, 8.135
 0.315, 8.140
 0.315, 8.144
 0.315, 8.146
 0.315, 8.148
 0.315, 8.149
 0.315, 8.151
 0.316, 8.153
 0.316, 8.156
 0.316, 8.161
 0.316, 8.163
 0.316, 8.165
 0.316, 8.168
 0.316, 8.169
 0.316, 8.170
 0.317, 8.171
 0.317, 8.170
 0.317, 8.170
 0.317, 8.169
 0.317, 8.168
 0.317, 8.168
 0.317, 8.169
 0.318, 8.170
 0.318, 8.172
 0.318, 8.175
 0.318, 8.178
 0.318, 8.180
 0.318, 8.182
 0.318, 8.183
 0.318, 8.184
 0.319, 8.184
 0.319, 8.185
 0.319, 8.185
 0.319, 8.186
 0.319, 8.187
 0.319, 8.188
 0.319, 8.189
 0.320, 8.192
 0.320, 8.196
 0.320, 8.198
 0.320, 8.200
 0.320, 8.200
 0.320, 8.201
 0.320, 8.203
 0.320, 8.205
 0.321, 8.207
 0.321, 8.213
 0.321, 8.216
 0.321, 8.219
 0.321, 8.223
 0.321, 8.224
 0.321, 8.225
 0.322, 8.229
 0.322, 8.231
 0.322, 8.234
 0.322, 8.238
 0.322, 8.241
 0.322, 8.244
 0.322, 8.246
 0.322, 8.247
 0.323, 8.247
 0.323, 8.246
 0.323, 8.244
 0.323, 8.241
 0.323, 8.238
 0.323, 8.235
 0.323, 8.231
 0.324, 8.226
 0.324, 8.223
 0.324, 8.215
 0.324, 8.213
 0.324, 8.209
 0.324, 8.204
 0.324, 8.198
 0.324, 8.195
 0.325, 8.187
 0.325, 8.180
 0.325, 8.177
 0.325, 8.173
 0.325, 8.170
 0.325, 8.167
 0.325, 8.164
 0.326, 8.160
 0.326, 8.158
 0.326, 8.157
 0.326, 8.155
 0.326, 8.155
 0.326, 8.155
 0.326, 8.155
 0.326, 8.156
 0.327, 8.157
 0.327, 8.159
 0.327, 8.159
 0.327, 8.159
 0.327, 8.158
 0.327, 8.157
 0.327, 8.156
 0.328, 8.154
 0.328, 8.153
 0.328, 8.153
 0.328, 8.152
 0.328, 8.151
 0.328, 8.151
 0.328, 8.150
 0.328, 8.150
 0.329, 8.151
 0.329, 8.152
 0.329, 8.156
 0.329, 8.159
 0.329, 8.164
 0.329, 8.169
 0.329, 8.172
 0.330, 8.179
 0.330, 8.183
 0.330, 8.185
 0.330, 8.188
 0.330, 8.189
 0.330, 8.191
 0.330, 8.191
 0.330, 8.191
 0.331, 8.191
 0.331, 8.190
 0.331, 8.190
 0.331, 8.190
 0.331, 8.191
 0.331, 8.193
 0.331, 8.195
 0.332, 8.197
 0.332, 8.199
 0.332, 8.202
 0.332, 8.204
 0.332, 8.206
 0.332, 8.207
 0.332, 8.209
 0.332, 8.209
 0.333, 8.210
 0.333, 8.210
 0.333, 8.210
 0.333, 8.211
 0.333, 8.212
 0.333, 8.213
 0.333, 8.215
 0.334, 8.216
 0.334, 8.218
 0.334, 8.220
 0.334, 8.221
 0.334, 8.222
 0.334, 8.223
 0.334, 8.223
 0.334, 8.224
 0.335, 8.224
 0.335, 8.225
 0.335, 8.227
 0.335, 8.228
 0.335, 8.231
 0.335, 8.234
 0.335, 8.235
 0.336, 8.236
 0.336, 8.236
 0.336, 8.236
 0.336, 8.236
 0.336, 8.236
 0.336, 8.236
 0.336, 8.237
 0.336, 8.237
 0.337, 8.238
 0.337, 8.239
 0.337, 8.241
 0.337, 8.243
 0.337, 8.246
 0.337, 8.248
 0.337, 8.250
 0.338, 8.252
 0.338, 8.257
 0.338, 8.261
 0.338, 8.264
 0.338, 8.267
 0.338, 8.270
 0.338, 8.272
 0.338, 8.270
 0.339, 8.266
 0.339, 8.262
 0.339, 8.260
 0.339, 8.258
 0.339, 8.254
 0.339, 8.250
 0.339, 8.244
 0.340, 8.236
 0.340, 8.228
 0.340, 8.225
 0.340, 8.219
 0.340, 8.216
 0.340, 8.210
 0.340, 8.204
 0.340, 8.201
 0.341, 8.198
 0.341, 8.195
 0.341, 8.193
 0.341, 8.191
 0.341, 8.190
 0.341, 8.190
 0.341, 8.191
 0.342, 8.193
 0.342, 8.194
 0.342, 8.195
 0.342, 8.195
 0.342, 8.195
 0.342, 8.194
 0.342, 8.192
 0.343, 8.192
 0.343, 8.191
 0.343, 8.191
 0.343, 8.191
 0.343, 8.191
 0.343, 8.191
 0.343, 8.192
 0.343, 8.192
 0.344, 8.193
 0.344, 8.196
 0.344, 8.198
 0.344, 8.200
 0.344, 8.204
 0.344, 8.206
 0.344, 8.209
 0.345, 8.211
 0.345, 8.214
 0.345, 8.218
 0.345, 8.219
 0.345, 8.221
 0.345, 8.223
 0.345, 8.225
 0.345, 8.227
 0.346, 8.228
 0.346, 8.229
 0.346, 8.229
 0.346, 8.229
 0.346, 8.229
 0.346, 8.229
 0.346, 8.229
 0.347, 8.230
 0.347, 8.231
 0.347, 8.232
 0.347, 8.234
 0.347, 8.236
 0.347, 8.238
 0.347, 8.239
 0.347, 8.241
 0.348, 8.242
 0.348, 8.245
 0.348, 8.247
 0.348, 8.249
 0.348, 8.251
 0.348, 8.251
 0.348, 8.252
 0.349, 8.253
 0.349, 8.253
 0.349, 8.254
 0.349, 8.255
 0.349, 8.256
 0.349, 8.257
 0.349, 8.256
 0.349, 8.257
 0.350, 8.256
 0.350, 8.256
 0.350, 8.255
 0.350, 8.255
 0.350, 8.255
 0.350, 8.256
 0.350, 8.258
 0.351, 8.260
 0.351, 8.262
 0.351, 8.265
 0.351, 8.267
 0.351, 8.270
 0.351, 8.271
 0.351, 8.273
 0.351, 8.271
 0.352, 8.270
 0.352, 8.270
 0.352, 8.270
 0.352, 8.269
 0.352, 8.266
 0.352, 8.262
 0.352, 8.257
 0.353, 8.252
 0.353, 8.245
 0.353, 8.239
 0.353, 8.232
 0.353, 8.228
 0.353, 8.224
 0.353, 8.220
 0.353, 8.216
 0.354, 8.212
 0.354, 8.209
 0.354, 8.205
 0.354, 8.202
 0.354, 8.201
 0.354, 8.199
 0.354, 8.198
 0.355, 8.199
 0.355, 8.199
 0.355, 8.197
 0.355, 8.194
 0.355, 8.192
 0.355, 8.190
 0.355, 8.187
 0.355, 8.184
 0.356, 8.181
 0.356, 8.176
 0.356, 8.173
 0.356, 8.169
 0.356, 8.164
 0.356, 8.158
 0.356, 8.155
 0.357, 8.150
 0.357, 8.143
 0.357, 8.137
 0.357, 8.135
 0.357, 8.131
 0.357, 8.129
 0.357, 8.126
 0.357, 8.124
 0.358, 8.124
 0.358, 8.125
 0.358, 8.126
 0.358, 8.127
 0.358, 8.129
 0.358, 8.134
 0.358, 8.136
 0.359, 8.137
 0.359, 8.138
 0.359, 8.139
 0.359, 8.140
 0.359, 8.139
 0.359, 8.140
 0.359, 8.140
 0.359, 8.141
 0.360, 8.143
 0.360, 8.145
 0.360, 8.146
 0.360, 8.147
 0.360, 8.148
 0.360, 8.150
 0.360, 8.151
 0.361, 8.152
 0.361, 8.153
 0.361, 8.156
 0.361, 8.159
 0.361, 8.161
 0.361, 8.164
 0.361, 8.166
 0.361, 8.167
 0.362, 8.168
 0.362, 8.168
 0.362, 8.170
 0.362, 8.173
 0.362, 8.175
 0.362, 8.178
 0.362, 8.182
 0.363, 8.186
 0.363, 8.190
 0.363, 8.191
 0.363, 8.192
 0.363, 8.192
 0.363, 8.193
 0.363, 8.193
 0.363, 8.195
 0.364, 8.197
 0.364, 8.201
 0.364, 8.205
 0.364, 8.208
 0.364, 8.210
 0.364, 8.214
 0.364, 8.215
 0.365, 8.217
 0.365, 8.218
 0.365, 8.218
 0.365, 8.220
 0.365, 8.221
 0.365, 8.217
 0.365, 8.212
 0.365, 8.209
 0.366, 8.203
 0.366, 8.198
 0.366, 8.187
 0.366, 8.177
 0.366, 8.170
 0.366, 8.163
 0.366, 8.154
 0.367, 8.145
 0.367, 8.135
 0.367, 8.125
 0.367, 8.114
 0.367, 8.106
 0.367, 8.097
 0.367, 8.090
 0.367, 8.077
 0.368, 8.067
 0.368, 8.059
 0.368, 8.051
 0.368, 8.042
 0.368, 8.034
 0.368, 8.025
 0.368, 8.017
 0.369, 8.010
 0.369, 8.004
 0.369, 8.001
 0.369, 7.996
 0.369, 7.993
 0.369, 7.991
 0.369, 7.988
 0.369, 7.985
 0.370, 7.981
 0.370, 7.978
 0.370, 7.975
 0.370, 7.971
 0.370, 7.969
 0.370, 7.966
 0.370, 7.962
 0.371, 7.958
 0.371, 7.955
 0.371, 7.953
 0.371, 7.950
 0.371, 7.949
 0.371, 7.946
 0.371, 7.942
 0.371, 7.939
 0.372, 7.936
 0.372, 7.933
 0.372, 7.930
 0.372, 7.927
 0.372, 7.924
 0.372, 7.921
 0.372, 7.920
 0.373, 7.917
 0.373, 7.913
 0.373, 7.910
 0.373, 7.908
 0.373, 7.905
 0.373, 7.903
 0.373, 7.901
 0.373, 7.898
 0.374, 7.895
 0.374, 7.891
 0.374, 7.886
 0.374, 7.880
 0.374, 7.873
 0.374, 7.858
 0.374, 7.848
 0.375, 7.839
 0.375, 7.829
 0.375, 7.820
 0.375, 7.812
 0.375, 7.807
 0.375, 7.798
 0.375, 7.791
 0.375, 7.784
 0.376, 7.775
 0.376, 7.771
 0.376, 7.762
 0.376, 7.754
 0.376, 7.747
 0.376, 7.738
 0.376, 7.729
 0.377, 7.722
 0.377, 7.714
 0.377, 7.704
 0.377, 7.698
 0.377, 7.691
 0.377, 7.683
 0.377, 7.677
 0.377, 7.671
 0.378, 7.667
 0.378, 7.665
 0.378, 7.661
 0.378, 7.659
 0.378, 7.657
 0.378, 7.655
 0.378, 7.653
 0.379, 7.651
 0.379, 7.648
 0.379, 7.646
 0.379, 7.643
 0.379, 7.640
 0.379, 7.638
 0.379, 7.636
 0.379, 7.633
 0.380, 7.631
 0.380, 7.629
 0.380, 7.627
 0.380, 7.625
 0.380, 7.622
 0.380, 7.619
 0.380, 7.617
 0.381, 7.614
 0.381, 7.612
 0.381, 7.609
 0.381, 7.607
 0.381, 7.605
 0.381, 7.604
 0.381, 7.602
 0.381, 7.599
 0.382, 7.594
 0.382, 7.588
 0.382, 7.578
 0.382, 7.568
 0.382, 7.561
 0.382, 7.552
 0.382, 7.544
 0.383, 7.536
 0.383, 7.527
 0.383, 7.520
 0.383, 7.510
 0.383, 7.501
 0.383, 7.493
 0.383, 7.484
 0.383, 7.479
 0.384, 7.471
 0.384, 7.463
 0.384, 7.459
 0.384, 7.454
 0.384, 7.449
 0.384, 7.447
 0.384, 7.446
 0.385, 7.445
 0.385, 7.443
 0.385, 7.442
 0.385, 7.440
 0.385, 7.438
 0.385, 7.435
 0.385, 7.432
 0.385, 7.430
 0.386, 7.428
 0.386, 7.425
 0.386, 7.424
 0.386, 7.422
 0.386, 7.420
 0.386, 7.417
 0.386, 7.414
 0.387, 7.411
 0.387, 7.408
 0.387, 7.406
 0.387, 7.404
 0.387, 7.402
 0.387, 7.399
 0.387, 7.398
 0.388, 7.397
 0.388, 7.396
 0.388, 7.394
 0.388, 7.392
 0.388, 7.389
 0.388, 7.386
 0.388, 7.384
 0.388, 7.382
 0.389, 7.380
 0.389, 7.379
 0.389, 7.375
 0.389, 7.367
 0.389, 7.360
 0.389, 7.350
 0.389, 7.342
 0.390, 7.333
 0.390, 7.328
 0.390, 7.320
 0.390, 7.312
 0.390, 7.307
 0.390, 7.298
 0.390, 7.291
 0.390, 7.284
 0.391, 7.279
 0.391, 7.273
 0.391, 7.266
 0.391, 7.261
 0.391, 7.258
 0.391, 7.258
 0.391, 7.259
 0.392, 7.260
 0.392, 7.263
 0.392, 7.265
 0.392, 7.266
 0.392, 7.269
 0.392, 7.272
 0.392, 7.273
 0.392, 7.274
 0.393, 7.274
 0.393, 7.274
 0.393, 7.273
 0.393, 7.272
 0.393, 7.271
 0.393, 7.271
 0.393, 7.271
 0.394, 7.272
 0.394, 7.273
 0.394, 7.276
 0.394, 7.279
 0.394, 7.278
 0.394, 7.275
 0.394, 7.275
 0.394, 7.277
 0.395, 7.280
 0.395, 7.282
 0.395, 7.283
 0.395, 7.283
 0.395, 7.281
 0.395, 7.277
 0.395, 7.270
 0.396, 7.265
 0.396, 7.258
 0.396, 7.251
 0.396, 7.243
 0.396, 7.236
 0.396, 7.228
 0.396, 7.222
 0.396, 7.215
 0.397, 7.209
 0.397, 7.204
 0.397, 7.201
 0.397, 7.197
 0.397, 7.192
 0.397, 7.187
 0.397, 7.181
 0.398, 7.172
 0.398, 7.163
 0.398, 7.156
 0.398, 7.150
 0.398, 7.143
 0.398, 7.137
 0.398, 7.132
 0.398, 7.123
 0.399, 7.116
 0.399, 7.111
 0.399, 7.105
 0.399, 7.099
 0.399, 7.094
 0.399, 7.092
 0.399, 7.091
 0.400, 7.091
 0.400, 7.095
 0.400, 7.099
 0.400, 7.103
 0.400, 7.107
 0.400, 7.109
 0.400, 7.110
 0.400, 7.114
 0.401, 7.119
 0.401, 7.123
 0.401, 7.125
 0.401, 7.127
 0.401, 7.128
 0.401, 7.126
 0.401, 7.124
 0.402, 7.122
 0.402, 7.122
 0.402, 7.123
 0.402, 7.123
 0.402, 7.122
 0.402, 7.120
 0.402, 7.119
 0.402, 7.116
 0.403, 7.117
 0.403, 7.117
 0.403, 7.118
 0.403, 7.119
 0.403, 7.119
 0.403, 7.119
 0.403, 7.118
 0.404, 7.118
 0.404, 7.117
 0.404, 7.117
 0.404, 7.117
 0.404, 7.117
 0.404, 7.115
 0.404, 7.114
 0.404, 7.111
 0.405, 7.107
 0.405, 7.101
 0.405, 7.095
 0.405, 7.089
 0.405, 7.086
 0.405, 7.086
 0.405, 7.085
 0.406, 7.084
 0.406, 7.083
 0.406, 7.082
 0.406, 7.081
 0.406, 7.081
 0.406, 7.079
 0.406, 7.077
 0.406, 7.076
 0.407, 7.076
 0.407, 7.075
 0.407, 7.074
 0.407, 7.073
 0.407, 7.071
 0.407, 7.069
 0.407, 7.066
 0.408, 7.065
 0.408, 7.064
 0.408, 7.064
 0.408, 7.065
 0.408, 7.065
 0.408, 7.064
 0.408, 7.062
 0.408, 7.059
 0.409, 7.056
 0.409, 7.051
 0.409, 7.049
 0.409, 7.047
 0.409, 7.045
 0.409, 7.044
 0.409, 7.042
 0.410, 7.040
 0.410, 7.038
 0.410, 7.035
 0.410, 7.032
 0.410, 7.030
 0.410, 7.030
 0.410, 7.029
 0.410, 7.028
 0.411, 7.027
 0.411, 7.026
 0.411, 7.024
 0.411, 7.021
 0.411, 7.017
 0.411, 7.014
 0.411, 7.012
 0.412, 7.009
 0.412, 7.008
 0.412, 7.006
 0.412, 7.004
 0.412, 7.002
 0.412, 7.001
 0.412, 7.001
 0.412, 7.000
 0.413, 6.998
 0.413, 6.997
 0.413, 6.994
 0.413, 6.992
 0.413, 6.987
 0.413, 6.985
 0.413, 6.982
 0.414, 6.976
 0.414, 6.971
 0.414, 6.967
 0.414, 6.963
 0.414, 6.959
 0.414, 6.956
 0.414, 6.955
 0.414, 6.953
 0.415, 6.951
 0.415, 6.950
 0.415, 6.948
 0.415, 6.945
 0.415, 6.944
 0.415, 6.943
 0.415, 6.942
 0.416, 6.941
 0.416, 6.941
 0.416, 6.940
 0.416, 6.938
 0.416, 6.936
 0.416, 6.934
 0.416, 6.931
 0.416, 6.930
 0.417, 6.928
 0.417, 6.925
 0.417, 6.922
 0.417, 6.917
 0.417, 6.909
 0.417, 6.900
 0.417, 6.889
 0.418, 6.878
 0.418, 6.872
 0.418, 6.863
 0.418, 6.855
 0.418, 6.845
 0.418, 6.838
 0.418, 6.833
 0.418, 6.827
 0.419, 6.818
 0.419, 6.812
 0.419, 6.804
 0.419, 6.796
 0.419, 6.790
 0.419, 6.781
 0.419, 6.770
 0.420, 6.762
 0.420, 6.754
 0.420, 6.746
 0.420, 6.737
 0.420, 6.731
 0.420, 6.722
 0.420, 6.714
 0.420, 6.707
 0.421, 6.698
 0.421, 6.689
 0.421, 6.681
 0.421, 6.672
 0.421, 6.662
 0.421, 6.653
 0.421, 6.646
 0.422, 6.642
 0.422, 6.640
 0.422, 6.637
 0.422, 6.636
 0.422, 6.634
 0.422, 6.633
 0.422, 6.631
 0.422, 6.629
 0.423, 6.628
 0.423, 6.627
 0.423, 6.627
 0.423, 6.626
 0.423, 6.626
 0.423, 6.625
 0.423, 6.625
 0.424, 6.624
 0.424, 6.622
 0.424, 6.620
 0.424, 6.618
 0.424, 6.615
 0.424, 6.612
 0.424, 6.609
 0.424, 6.604
 0.425, 6.601
 0.425, 6.598
 0.425, 6.594
 0.425, 6.591
 0.425, 6.588
 0.425, 6.586
 0.425, 6.583
 0.426, 6.582
 0.426, 6.581
 0.426, 6.580
 0.426, 6.579
 0.426, 6.577
 0.426, 6.575
 0.426, 6.571
 0.426, 6.569
 0.427, 6.564
 0.427, 6.559
 0.427, 6.555
 0.427, 6.549
 0.427, 6.540
 0.427, 6.532
 0.427, 6.524
 0.428, 6.518
 0.428, 6.512
 0.428, 6.501
 0.428, 6.491
 0.428, 6.483
 0.428, 6.473
 0.428, 6.464
 0.428, 6.459
 0.429, 6.451
 0.429, 6.444
 0.429, 6.439
 0.429, 6.431
 0.429, 6.426
 0.429, 6.423
 0.429, 6.421
 0.430, 6.419
 0.430, 6.419
 0.430, 6.420
 0.430, 6.422
 0.430, 6.426
 0.430, 6.429
 0.430, 6.433
 0.430, 6.438
 0.431, 6.441
 0.431, 6.445
 0.431, 6.450
 0.431, 6.452
 0.431, 6.454
 0.431, 6.456
 0.431, 6.458
 0.432, 6.460
 0.432, 6.464
 0.432, 6.467
 0.432, 6.470
 0.432, 6.474
 0.432, 6.478
 0.432, 6.478
 0.433, 6.477
 0.433, 6.473
 0.433, 6.468
 0.433, 6.463
 0.433, 6.458
 0.433, 6.448
 0.433, 6.440
 0.433, 6.435
 0.434, 6.428
 0.434, 6.420
 0.434, 6.412
 0.434, 6.407
 0.434, 6.401
 0.434, 6.397
 0.434, 6.395
 0.435, 6.394
 0.435, 6.394
 0.435, 6.394
 0.435, 6.395
 0.435, 6.397
 0.435, 6.399
 0.435, 6.403
 0.435, 6.405
 0.436, 6.407
 0.436, 6.409
 0.436, 6.411
 0.436, 6.411
 0.436, 6.411
 0.436, 6.411
 0.436, 6.405
 0.437, 6.402
 0.437, 6.397
 0.437, 6.393
 0.437, 6.389
 0.437, 6.385
 0.437, 6.381
 0.437, 6.378
 0.437, 6.371
 0.438, 6.366
 0.438, 6.360
 0.438, 6.355
 0.438, 6.350
 0.438, 6.343
 0.438, 6.339
 0.438, 6.334
 0.439, 6.328
 0.439, 6.322
 0.439, 6.314
 0.439, 6.309
 0.439, 6.304
 0.439, 6.302
 0.439, 6.302
 0.439, 6.300
 0.440, 6.299
 0.440, 6.298
 0.440, 6.297
 0.440, 6.295
 0.440, 6.292
 0.440, 6.290
 0.440, 6.289
 0.441, 6.287
 0.441, 6.285
 0.441, 6.283
 0.441, 6.280
 0.441, 6.276
 0.441, 6.273
 0.441, 6.271
 0.441, 6.269
 0.442, 6.268
 0.442, 6.265
 0.442, 6.264
 0.442, 6.262
 0.442, 6.260
 0.442, 6.258
 0.442, 6.254
 0.443, 6.251
 0.443, 6.247
 0.443, 6.242
 0.443, 6.238
 0.443, 6.234
 0.443, 6.231
 0.443, 6.230
 0.443, 6.228
 0.444, 6.228
 0.444, 6.227
 0.444, 6.227
 0.444, 6.227
 0.444, 6.228
 0.444, 6.229
 0.444, 6.229
 0.445, 6.229
 0.445, 6.229
 0.445, 6.230
 0.445, 6.232
 0.445, 6.233
 0.445, 6.233
 0.445, 6.234
 0.445, 6.235
 0.446, 6.234
 0.446, 6.235
 0.446, 6.236
 0.446, 6.237
 0.446, 6.239
 0.446, 6.241
 0.446, 6.242
 0.447, 6.242
 0.447, 6.241
 0.447, 6.241
 0.447, 6.239
 0.447, 6.236
 0.447, 6.235
 0.447, 6.234
 0.447, 6.233
 0.448, 6.233
 0.448, 6.232
 0.448, 6.233
 0.448, 6.234
 0.448, 6.235
 0.448, 6.235
 0.448, 6.235
 0.449, 6.234
 0.449, 6.233
 0.449, 6.229
 0.449, 6.224
 0.449, 6.219
 0.449, 6.215
 0.449, 6.209
 0.449, 6.206
 0.450, 6.201
 0.450, 6.191
 0.450, 6.183
 0.450, 6.176
 0.450, 6.167
 0.450, 6.159
 0.450, 6.149
 0.451, 6.141
 0.451, 6.132
 0.451, 6.127
 0.451, 6.119
 0.451, 6.111
 0.451, 6.101
 0.451, 6.098
 0.451, 6.096
 0.452, 6.096
 0.452, 6.095
 0.452, 6.093
 0.452, 6.093
 0.452, 6.094
 0.452, 6.095
 0.452, 6.097
 0.453, 6.099
 0.453, 6.101
 0.453, 6.103
 0.453, 6.103
 0.453, 6.102
 0.453, 6.099
 0.453, 6.097
 0.453, 6.096
 0.454, 6.097
 0.454, 6.099
 0.454, 6.101
 0.454, 6.102
 0.454, 6.105
 0.454, 6.107
 0.454, 6.108
 0.455, 6.109
 0.455, 6.109
 0.455, 6.108
 0.455, 6.112
 0.455, 6.114
 0.455, 6.116
 0.455, 6.117
 0.455, 6.117
 0.456, 6.113
 0.456, 6.105
 0.456, 6.098
 0.456, 6.091
 0.456, 6.085
 0.456, 6.075
 0.456, 6.071
 0.457, 6.063
 0.457, 6.057
 0.457, 6.052
 0.457, 6.049
 0.457, 6.044
 0.457, 6.039
 0.457, 6.033
 0.457, 6.028
 0.458, 6.022
 0.458, 6.016
 0.458, 6.012
 0.458, 6.008
 0.458, 6.003
 0.458, 5.996
 0.458, 5.990
 0.459, 5.986
 0.459, 5.984
 0.459, 5.985
 0.459, 5.986
 0.459, 5.989
 0.459, 5.990
 0.459, 5.991
 0.459, 5.991
 0.460, 5.989
 0.460, 5.986
 0.460, 5.983
 0.460, 5.980
 0.460, 5.978
 0.460, 5.976
 0.460, 5.973
 0.461, 5.969
 0.461, 5.963
 0.461, 5.955
 0.461, 5.946
 0.461, 5.937
 0.461, 5.929
 0.461, 5.924
 0.461, 5.919
 0.462, 5.914
 0.462, 5.907
 0.462, 5.899
 0.462, 5.894
 0.462, 5.885
 0.462, 5.876
 0.462, 5.869
 0.463, 5.861
 0.463, 5.854
 0.463, 5.846
 0.463, 5.840
 0.463, 5.835
 0.463, 5.826
 0.463, 5.820
 0.463, 5.810
 0.464, 5.802
 0.464, 5.796
 0.464, 5.785
 0.464, 5.777
 0.464, 5.768
 0.464, 5.760
 0.464, 5.752
 0.465, 5.744
 0.465, 5.737
 0.465, 5.726
 0.465, 5.717
 0.465, 5.709
 0.465, 5.698
 0.465, 5.684
 0.465, 5.674
 0.466, 5.669
 0.466, 5.660
 0.466, 5.653
 0.466, 5.646
 0.466, 5.638
 0.466, 5.629
 0.466, 5.620
 0.467, 5.612
 0.467, 5.609
 0.467, 5.606
 0.467, 5.603
 0.467, 5.599
 0.467, 5.594
 0.467, 5.589
 0.467, 5.586
 0.468, 5.585
 0.468, 5.584
 0.468, 5.585
 0.468, 5.585
 0.468, 5.585
 0.468, 5.585
 0.468, 5.585
 0.469, 5.583
 0.469, 5.578
 0.469, 5.572
 0.469, 5.567
 0.469, 5.562
 0.469, 5.557
 0.469, 5.552
 0.469, 5.545
 0.470, 5.541
 0.470, 5.533
 0.470, 5.528
 0.470, 5.525
 0.470, 5.520
 0.470, 5.519
 0.470, 5.516
 0.471, 5.514
 0.471, 5.513
 0.471, 5.511
 0.471, 5.510
 0.471, 5.508
 0.471, 5.505
 0.471, 5.502
 0.471, 5.497
 0.472, 5.494
 0.472, 5.490
 0.472, 5.487
 0.472, 5.481
 0.472, 5.473
 0.472, 5.465
 0.472, 5.454
 0.473, 5.445
 0.473, 5.435
 0.473, 5.428
 0.473, 5.417
 0.473, 5.409
 0.473, 5.399
 0.473, 5.390
 0.473, 5.383
 0.474, 5.374
 0.474, 5.365
 0.474, 5.359
 0.474, 5.354
 0.474, 5.346
 0.474, 5.337
 0.474, 5.329
 0.475, 5.322
 0.475, 5.315
 0.475, 5.308
 0.475, 5.296
 0.475, 5.284
 0.475, 5.275
 0.475, 5.264
 0.475, 5.259
 0.476, 5.246
 0.476, 5.236
 0.476, 5.228
 0.476, 5.212
 0.476, 5.202
 0.476, 5.193
 0.476, 5.186
 0.477, 5.181
 0.477, 5.177
 0.477, 5.171
 0.477, 5.164
 0.477, 5.156
 0.477, 5.151
 0.477, 5.146
 0.478, 5.141
 0.478, 5.138
 0.478, 5.132
 0.478, 5.127
 0.478, 5.122
 0.478, 5.119
 0.478, 5.114
 0.478, 5.107
 0.479, 5.100
 0.479, 5.091
 0.479, 5.083
 0.479, 5.074
 0.479, 5.067
 0.479, 5.053
 0.479, 5.045
 0.480, 5.031
 0.480, 5.021
 0.480, 5.014
 0.480, 5.001
 0.480, 4.992
 0.480, 4.979
 0.480, 4.973
 0.480, 4.961
 0.481, 4.954
 0.481, 4.945
 0.481, 4.933
 0.481, 4.924
 0.481, 4.914
 0.481, 4.908
 0.481, 4.900
 0.482, 4.895
 0.482, 4.891
 0.482, 4.886
 0.482, 4.880
 0.482, 4.876
 0.482, 4.871
 0.482, 4.865
 0.482, 4.860
 0.483, 4.852
 0.483, 4.844
 0.483, 4.834
 0.483, 4.824
 0.483, 4.815
 0.483, 4.810
 0.483, 4.798
 0.484, 4.791
 0.484, 4.782
 0.484, 4.774
 0.484, 4.767
 0.484, 4.757
 0.484, 4.744
 0.484, 4.734
 0.484, 4.726
 0.485, 4.717
 0.485, 4.707
 0.485, 4.693
 0.485, 4.682
 0.485, 4.671
 0.485, 4.659
 0.485, 4.650
 0.486, 4.642
 0.486, 4.634
 0.486, 4.626
 0.486, 4.622
 0.486, 4.614
 0.486, 4.611
 0.486, 4.608
 0.486, 4.604
 0.487, 4.599
 0.487, 4.593
 0.487, 4.588
 0.487, 4.583
 0.487, 4.576
 0.487, 4.566
 0.487, 4.561
 0.488, 4.553
 0.488, 4.543
 0.488, 4.533
 0.488, 4.520
 0.488, 4.512
 0.488, 4.505
 0.488, 4.499
 0.488, 4.493
 0.489, 4.482
 0.489, 4.476
 0.489, 4.471
 0.489, 4.465
 0.489, 4.460
 0.489, 4.455
 0.489, 4.447
 0.490, 4.442
 0.490, 4.436
 0.490, 4.430
 0.490, 4.421
 0.490, 4.411
 0.490, 4.399
 0.490, 4.389
 0.490, 4.378
 0.491, 4.365
 0.491, 4.357
 0.491, 4.348
 0.491, 4.339
 0.491, 4.327
 0.491, 4.316
 0.491, 4.306
 0.492, 4.299
 0.492, 4.291
 0.492, 4.284
 0.492, 4.275
 0.492, 4.265
 0.492, 4.257
 0.492, 4.249
 0.492, 4.243
 0.493, 4.236
 0.493, 4.228
 0.493, 4.221
 0.493, 4.217
 0.493, 4.211
 0.493, 4.207
 0.493, 4.204
 0.494, 4.202
 0.494, 4.199
 0.494, 4.195
 0.494, 4.192
 0.494, 4.189
 0.494, 4.187
 0.494, 4.183
 0.494, 4.177
 0.495, 4.171
 0.495, 4.166
 0.495, 4.162
 0.495, 4.157
 0.495, 4.152
 0.495, 4.146
 0.495, 4.142
 0.496, 4.136
 0.496, 4.130
 0.496, 4.126
 0.496, 4.123
 0.496, 4.120
 0.496, 4.117
 0.496, 4.115
 0.496, 4.112
 0.497, 4.109
 0.497, 4.107
 0.497, 4.105
 0.497, 4.102
 0.497, 4.098
 0.497, 4.095
 0.497, 4.091
 0.498, 4.085
 0.498, 4.082
 0.498, 4.079
 0.498, 4.076
 0.498, 4.075
 0.498, 4.073
 0.498, 4.073
 0.498, 4.072
 0.499, 4.073
 0.499, 4.074
 0.499, 4.076
 0.499, 4.078
 0.499, 4.079
 0.499, 4.081
 0.499, 4.082
 0.500, 4.083
 0.500, 4.083
 0.500, 4.083
 0.500, 4.082
 0.500, 4.080
 0.500, 4.079
 0.500, 4.076
 0.500, 4.073
 0.501, 4.069
 0.501, 4.065
 0.501, 4.062
 0.501, 4.060
 0.501, 4.060
 0.501, 4.059
 0.501, 4.057
 0.502, 4.053
 0.502, 4.048
 0.502, 4.044
 0.502, 4.039
 0.502, 4.034
 0.502, 4.032
 0.502, 4.028
 0.502, 4.022
 0.503, 4.019
 0.503, 4.014
 0.503, 4.011
 0.503, 4.005
 0.503, 4.000
 0.503, 3.994
 0.503, 3.991
 0.504, 3.989
 0.504, 3.988
 0.504, 3.987
 0.504, 3.987
 0.504, 3.987
 0.504, 3.988
 0.504, 3.988
 0.504, 3.988
 0.505, 3.989
 0.505, 3.990
 0.505, 3.991
 0.505, 3.992
 0.505, 3.993
 0.505, 3.993
 0.505, 3.992
 0.506, 3.990
 0.506, 3.987
 0.506, 3.985
 0.506, 3.982
 0.506, 3.978
 0.506, 3.975
 0.506, 3.973
 0.506, 3.970
 0.507, 3.968
 0.507, 3.967
 0.507, 3.964
 0.507, 3.960
 0.507, 3.957
 0.507, 3.953
 0.507, 3.948
 0.508, 3.943
 0.508, 3.937
 0.508, 3.930
 0.508, 3.922
 0.508, 3.914
 0.508, 3.910
 0.508, 3.901
 0.508, 3.895
 0.509, 3.889
 0.509, 3.885
 0.509, 3.880
 0.509, 3.876
 0.509, 3.871
 0.509, 3.867
 0.509, 3.864
 0.510, 3.861
 0.510, 3.857
 0.510, 3.854
 0.510, 3.851
 0.510, 3.849
 0.510, 3.845
 0.510, 3.841
 0.510, 3.837
 0.511, 3.829
 0.511, 3.824
 0.511, 3.821
 0.511, 3.814
 0.511, 3.804
 0.511, 3.798
 0.511, 3.792
 0.512, 3.786
 0.512, 3.780
 0.512, 3.777
 0.512, 3.773
 0.512, 3.771
 0.512, 3.768
 0.512, 3.766
 0.512, 3.764
 0.513, 3.762
 0.513, 3.759
 0.513, 3.757
 0.513, 3.755
 0.513, 3.752
 0.513, 3.749
 0.513, 3.747
 0.514, 3.744
 0.514, 3.741
 0.514, 3.738
 0.514, 3.736
 0.514, 3.734
 0.514, 3.733
 0.514, 3.731
 0.514, 3.730
 0.515, 3.729
 0.515, 3.729
 0.515, 3.729
 0.515, 3.730
 0.515, 3.731
 0.515, 3.733
 0.515, 3.735
 0.516, 3.736
 0.516, 3.738
 0.516, 3.740
 0.516, 3.741
 0.516, 3.742
 0.516, 3.742
 0.516, 3.742
 0.516, 3.743
 0.517, 3.743
 0.517, 3.743
 0.517, 3.744
 0.517, 3.745
 0.517, 3.745
 0.517, 3.746
 0.517, 3.747
 0.518, 3.747
 0.518, 3.749
 0.518, 3.750
 0.518, 3.751
 0.518, 3.753
 0.518, 3.754
 0.518, 3.755
 0.518, 3.755
 0.519, 3.754
 0.519, 3.754
 0.519, 3.752
 0.519, 3.750
 0.519, 3.748
 0.519, 3.745
 0.519, 3.742
 0.520, 3.740
 0.520, 3.737
 0.520, 3.735
 0.520, 3.732
 0.520, 3.729
 0.520, 3.727
 0.520, 3.725
 0.520, 3.722
 0.521, 3.717
 0.521, 3.713
 0.521, 3.711
 0.521, 3.705
 0.521, 3.700
 0.521, 3.697
 0.521, 3.694
 0.522, 3.692
 0.522, 3.687
 0.522, 3.683
 0.522, 3.681
 0.522, 3.677
 0.522, 3.675
 0.522, 3.672
 0.522, 3.671
 0.523, 3.668
 0.523, 3.666
 0.523, 3.663
 0.523, 3.660
 0.523, 3.657
 0.523, 3.655
 0.523, 3.652
 0.524, 3.650
 0.524, 3.649
 0.524, 3.648
 0.524, 3.648
 0.524, 3.648
 0.524, 3.648
 0.524, 3.648
 0.525, 3.650
 0.525, 3.650
 0.525, 3.651
 0.525, 3.652
 0.525, 3.654
 0.525, 3.655
 0.525, 3.655
 0.525, 3.656
 0.526, 3.656
 0.526, 3.657
 0.526, 3.658
 0.526, 3.659
 0.526, 3.659
 0.526, 3.660
 0.526, 3.659
 0.527, 3.658
 0.527, 3.656
 0.527, 3.653
 0.527, 3.649
 0.527, 3.646
 0.527, 3.643
 0.527, 3.639
 0.527, 3.635
 0.528, 3.633
 0.528, 3.629
 0.528, 3.628
 0.528, 3.626
 0.528, 3.624
 0.528, 3.621
 0.528, 3.619
 0.529, 3.617
 0.529, 3.616
 0.529, 3.614
 0.529, 3.613
 0.529, 3.613
 0.529, 3.613
 0.529, 3.614
 0.529, 3.615
 0.530, 3.616
 0.530, 3.618
 0.530, 3.619
 0.530, 3.620
 0.530, 3.620
 0.530, 3.622
 0.530, 3.624
 0.531, 3.625
 0.531, 3.627
 0.531, 3.629
 0.531, 3.630
 0.531, 3.631
 0.531, 3.632
 0.531, 3.634
 0.531, 3.636
 0.532, 3.638
 0.532, 3.641
 0.532, 3.644
 0.532, 3.648
 0.532, 3.652
 0.532, 3.655
 0.532, 3.657
 0.533, 3.660
 0.533, 3.665
 0.533, 3.669
 0.533, 3.674
 0.533, 3.678
 0.533, 3.683
 0.533, 3.686
 0.533, 3.689
 0.534, 3.690
 0.534, 3.690
 0.534, 3.691
 0.534, 3.692
 0.534, 3.693
 0.534, 3.695
 0.534, 3.695
 0.535, 3.696
 0.535, 3.697
 0.535, 3.698
 0.535, 3.699
 0.535, 3.699
 0.535, 3.700
 0.535, 3.701
 0.535, 3.702
 0.536, 3.702
 0.536, 3.702
 0.536, 3.703
 0.536, 3.705
 0.536, 3.707
 0.536, 3.711
 0.536, 3.715
 0.537, 3.720
 0.537, 3.724
 0.537, 3.730
 0.537, 3.737
 0.537, 3.741
 0.537, 3.744
 0.537, 3.750
 0.537, 3.756
 0.538, 3.761
 0.538, 3.764
 0.538, 3.766
 0.538, 3.770
 0.538, 3.774
 0.538, 3.778
 0.538, 3.783
 0.539, 3.788
 0.539, 3.791
 0.539, 3.793
 0.539, 3.794
 0.539, 3.794
 0.539, 3.794
 0.539, 3.792
 0.539, 3.789
 0.540, 3.784
 0.540, 3.781
 0.540, 3.777
 0.540, 3.774
 0.540, 3.770
 0.540, 3.767
 0.540, 3.761
 0.541, 3.758
 0.541, 3.754
 0.541, 3.751
 0.541, 3.748
 0.541, 3.746
 0.541, 3.744
 0.541, 3.742
 0.541, 3.742
 0.542, 3.742
 0.542, 3.747
 0.542, 3.749
 0.542, 3.754
 0.542, 3.757
 0.542, 3.762
 0.542, 3.766
 0.543, 3.769
 0.543, 3.773
 0.543, 3.775
 0.543, 3.778
 0.543, 3.782
 0.543, 3.785
 0.543, 3.787
 0.543, 3.789
 0.544, 3.790
 0.544, 3.791
 0.544, 3.791
 0.544, 3.791
 0.544, 3.791
 0.544, 3.791
 0.544, 3.790
 0.545, 3.787
 0.545, 3.786
 0.545, 3.787
 0.545, 3.789
 0.545, 3.790
 0.545, 3.792
 0.545, 3.795
 0.545, 3.796
 0.546, 3.799
 0.546, 3.802
 0.546, 3.804
 0.546, 3.805
 0.546, 3.805
 0.546, 3.807
 0.546, 3.810
 0.547, 3.811
 0.547, 3.812
 0.547, 3.813
 0.547, 3.812
 0.547, 3.812
 0.547, 3.812
 0.547, 3.811
 0.547, 3.809
 0.548, 3.807
 0.548, 3.806
 0.548, 3.805
 0.548, 3.804
 0.548, 3.802
 0.548, 3.800
 0.548, 3.799
 0.549, 3.799
 0.549, 3.800
 0.549, 3.802
 0.549, 3.805
 0.549, 3.808
 0.549, 3.810
 0.549, 3.814
 0.549, 3.818
 0.550, 3.823
 0.550, 3.828
 0.550, 3.833
 0.550, 3.838
 0.550, 3.841
 0.550, 3.843
 0.550, 3.843
 0.551, 3.843
 0.551, 3.843
 0.551, 3.843
 0.551, 3.841
 0.551, 3.840
 0.551, 3.838
 0.551, 3.835
 0.551, 3.830
 0.552, 3.826
 0.552, 3.822
 0.552, 3.819
 0.552, 3.817
 0.552, 3.813
 0.552, 3.810
 0.552, 3.809
 0.553, 3.807
 0.553, 3.810
 0.553, 3.816
 0.553, 3.823
 0.553, 3.828
 0.553, 3.832
 0.553, 3.835
 0.553, 3.840
 0.554, 3.845
 0.554, 3.850
 0.554, 3.853
 0.554, 3.855
 0.554, 3.858
 0.554, 3.861
 0.554, 3.862
 0.555, 3.861
 0.555, 3.859
 0.555, 3.855
 0.555, 3.852
 0.555, 3.850
 0.555, 3.848
 0.555, 3.846
 0.555, 3.845
 0.556, 3.844
 0.556, 3.844
 0.556, 3.845
 0.556, 3.847
 0.556, 3.851
 0.556, 3.852
 0.556, 3.851
 0.557, 3.851
 0.557, 3.849
 0.557, 3.848
 0.557, 3.846
 0.557, 3.844
 0.557, 3.842
 0.557, 3.839
 0.557, 3.837
 0.558, 3.835
 0.558, 3.833
 0.558, 3.830
 0.558, 3.826
 0.558, 3.822
 0.558, 3.818
 0.558, 3.815
 0.559, 3.812
 0.559, 3.809
 0.559, 3.809
 0.559, 3.812
 0.559, 3.815
 0.559, 3.818
 0.559, 3.822
 0.559, 3.826
 0.560, 3.831
 0.560, 3.836
 0.560, 3.843
 0.560, 3.850
 0.560, 3.855
 0.560, 3.859
 0.560, 3.864
 0.561, 3.871
 0.561, 3.876
 0.561, 3.880
 0.561, 3.883
 0.561, 3.885
 0.561, 3.885
 0.561, 3.883
 0.561, 3.879
 0.562, 3.874
 0.562, 3.870
 0.562, 3.866
 0.562, 3.863
 0.562, 3.861
 0.562, 3.857
 0.562, 3.854
 0.563, 3.852
 0.563, 3.850
 0.563, 3.848
 0.563, 3.845
 0.563, 3.844
 0.563, 3.846
 0.563, 3.849
 0.563, 3.850
 0.564, 3.851
 0.564, 3.851
 0.564, 3.850
 0.564, 3.850
 0.564, 3.851
 0.564, 3.852
 0.564, 3.853
 0.565, 3.856
 0.565, 3.857
 0.565, 3.859
 0.565, 3.860
 0.565, 3.860
 0.565, 3.861
 0.565, 3.861
 0.565, 3.862
 0.566, 3.862
 0.566, 3.862
 0.566, 3.862
 0.566, 3.862
 0.566, 3.862
 0.566, 3.862
 0.566, 3.861
 0.567, 3.861
 0.567, 3.861
 0.567, 3.862
 0.567, 3.863
 0.567, 3.863
 0.567, 3.863
 0.567, 3.862
 0.567, 3.862
 0.568, 3.862
 0.568, 3.862
 0.568, 3.864
 0.568, 3.865
 0.568, 3.864
 0.568, 3.863
 0.568, 3.859
 0.569, 3.859
 0.569, 3.858
 0.569, 3.859
 0.569, 3.859
 0.569, 3.858
 0.569, 3.857
 0.569, 3.857
 0.570, 3.856
 0.570, 3.856
 0.570, 3.858
 0.570, 3.858
 0.570, 3.858
 0.570, 3.857
 0.570, 3.857
 0.570, 3.856
 0.571, 3.856
 0.571, 3.855
 0.571, 3.855
 0.571, 3.855
 0.571, 3.851
 0.571, 3.847
 0.571, 3.844
 0.572, 3.842
 0.572, 3.840
 0.572, 3.836
 0.572, 3.832
 0.572, 3.829
 0.572, 3.827
 0.572, 3.825
 0.572, 3.823
 0.573, 3.818
 0.573, 3.813
 0.573, 3.808
 0.573, 3.803
 0.573, 3.798
 0.573, 3.794
 0.573, 3.790
 0.574, 3.789
 0.574, 3.789
 0.574, 3.790
 0.574, 3.793
 0.574, 3.799
 0.574, 3.805
 0.574, 3.811
 0.574, 3.816
 0.575, 3.822
 0.575, 3.830
 0.575, 3.838
 0.575, 3.846
 0.575, 3.852
 0.575, 3.854
 0.575, 3.863
 0.576, 3.869
 0.576, 3.871
 0.576, 3.872
 0.576, 3.871
 0.576, 3.871
 0.576, 3.871
 0.576, 3.874
 0.576, 3.883
 0.577, 3.889
 0.577, 3.896
 0.577, 3.901
 0.577, 3.907
 0.577, 3.914
 0.577, 3.919
 0.577, 3.926
 0.578, 3.936
 0.578, 3.943
 0.578, 3.948
 0.578, 3.955
 0.578, 3.961
 0.578, 3.968
 0.578, 3.974
 0.578, 3.976
 0.579, 3.976
 0.579, 3.974
 0.579, 3.974
 0.579, 3.973
 0.579, 3.971
 0.579, 3.968
 0.579, 3.963
 0.580, 3.959
 0.580, 3.956
 0.580, 3.953
 0.580, 3.949
 0.580, 3.946
 0.580, 3.943
 0.580, 3.940
 0.580, 3.938
 0.581, 3.935
 0.581, 3.932
 0.581, 3.929
 0.581, 3.925
 0.581, 3.924
 0.581, 3.924
 0.581, 3.925
 0.582, 3.925
 0.582, 3.927
 0.582, 3.929
 0.582, 3.934
 0.582, 3.939
 0.582, 3.944
 0.582, 3.950
 0.582, 3.956
 0.583, 3.960
 0.583, 3.967
 0.583, 3.969
 0.583, 3.972
 0.583, 3.973
 0.583, 3.976
 0.583, 3.979
 0.584, 3.982
 0.584, 3.986
 0.584, 3.991
 0.584, 3.997
 0.584, 4.000
 0.584, 4.007
 0.584, 4.012
 0.584, 4.015
 0.585, 4.017
 0.585, 4.018
 0.585, 4.018
 0.585, 4.019
 0.585, 4.018
 0.585, 4.017
 0.585, 4.015
 0.586, 4.013
 0.586, 4.009
 0.586, 4.006
 0.586, 4.003
 0.586, 4.000
 0.586, 3.997
 0.586, 3.994
 0.586, 3.988
 0.587, 3.987
 0.587, 3.984
 0.587, 3.982
 0.587, 3.980
 0.587, 3.978
 0.587, 3.976
 0.587, 3.972
 0.588, 3.970
 0.588, 3.967
 0.588, 3.964
 0.588, 3.961
 0.588, 3.959
 0.588, 3.957
 0.588, 3.955
 0.588, 3.953
 0.589, 3.951
 0.589, 3.949
 0.589, 3.947
 0.589, 3.946
 0.589, 3.945
 0.589, 3.945
 0.589, 3.946
 0.590, 3.946
 0.590, 3.948
 0.590, 3.950
 0.590, 3.953
 0.590, 3.958
 0.590, 3.964
 0.590, 3.967
 0.590, 3.972
 0.591, 3.976
 0.591, 3.979
 0.591, 3.984
 0.591, 3.986
 0.591, 3.988
 0.591, 3.992
 0.591, 3.997
 0.592, 4.006
 0.592, 4.012
 0.592, 4.019
 0.592, 4.025
 0.592, 4.030
 0.592, 4.033
 0.592, 4.035
 0.592, 4.035
 0.593, 4.035
 0.593, 4.035
 0.593, 4.036
 0.593, 4.038
 0.593, 4.041
 0.593, 4.046
 0.593, 4.052
 0.594, 4.060
 0.594, 4.065
 0.594, 4.073
 0.594, 4.080
 0.594, 4.086
 0.594, 4.091
 0.594, 4.099
 0.594, 4.105
 0.595, 4.111
 0.595, 4.114
 0.595, 4.119
 0.595, 4.123
 0.595, 4.128
 0.595, 4.130
 0.595, 4.134
 0.596, 4.136
 0.596, 4.141
 0.596, 4.145
 0.596, 4.149
 0.596, 4.153
 0.596, 4.157
 0.596, 4.162
 0.596, 4.167
 0.597, 4.171
 0.597, 4.177
 0.597, 4.179
 0.597, 4.181
 0.597, 4.183
 0.597, 4.185
 0.597, 4.187
 0.598, 4.187
 0.598, 4.188
 0.598, 4.187
 0.598, 4.187
 0.598, 4.186
 0.598, 4.184
 0.598, 4.182
 0.598, 4.180
 0.599, 4.177
 0.599, 4.174
 0.599, 4.170
 0.599, 4.168
 0.599, 4.166
 0.599, 4.164
 0.599, 4.162
 0.600, 4.160
 0.600, 4.158
 0.600, 4.157
 0.600, 4.156
 0.600, 4.155
 0.600, 4.154
 0.600, 4.154
 0.600, 4.155
 0.601, 4.157
 0.601, 4.164
 0.601, 4.170
 0.601, 4.176
 0.601, 4.179
 0.601, 4.179
 0.601, 4.179
 0.602, 4.178
 0.602, 4.177
 0.602, 4.175
 0.602, 4.174
 0.602, 4.173
 0.602, 4.171
 0.602, 4.170
 0.602, 4.168
 0.603, 4.167
 0.603, 4.165
 0.603, 4.165
 0.603, 4.163
 0.603, 4.161
 0.603, 4.160
 0.603, 4.159
 0.604, 4.157
 0.604, 4.156
 0.604, 4.156
 0.604, 4.156
 0.604, 4.156
 0.604, 4.159
 0.604, 4.161
 0.604, 4.167
 0.605, 4.172
 0.605, 4.179
 0.605, 4.185
 0.605, 4.191
 0.605, 4.198
 0.605, 4.202
 0.605, 4.205
 0.606, 4.207
 0.606, 4.206
 0.606, 4.203
 0.606, 4.198
 0.606, 4.192
 0.606, 4.186
 0.606, 4.181
 0.606, 4.176
 0.607, 4.172
 0.607, 4.166
 0.607, 4.162
 0.607, 4.159
 0.607, 4.154
 0.607, 4.151
 0.607, 4.148
 0.608, 4.143
 0.608, 4.138
 0.608, 4.135
 0.608, 4.132
 0.608, 4.130
 0.608, 4.129
 0.608, 4.128
 0.608, 4.127
 0.609, 4.127
 0.609, 4.125
 0.609, 4.125
 0.609, 4.125
 0.609, 4.124
 0.609, 4.124
 0.609, 4.123
 0.610, 4.123
 0.610, 4.122
 0.610, 4.121
 0.610, 4.120
 0.610, 4.119
 0.610, 4.118
 0.610, 4.117
 0.610, 4.117
 0.611, 4.118
 0.611, 4.118
 0.611, 4.118
 0.611, 4.117
 0.611, 4.116
 0.611, 4.114
 0.611, 4.113
 0.612, 4.110
 0.612, 4.109
 0.612, 4.108
 0.612, 4.106
 0.612, 4.105
 0.612, 4.104
 0.612, 4.103
 0.612, 4.101
 0.613, 4.100
 0.613, 4.097
 0.613, 4.095
 0.613, 4.094
 0.613, 4.091
 0.613, 4.089
 0.613, 4.088
 0.614, 4.086
 0.614, 4.085
 0.614, 4.084
 0.614, 4.083
 0.614, 4.085
 0.614, 4.090
 0.614, 4.094
 0.615, 4.100
 0.615, 4.106
 0.615, 4.111
 0.615, 4.115
 0.615, 4.119
 0.615, 4.123
 0.615, 4.127
 0.615, 4.132
 0.616, 4.137
 0.616, 4.141
 0.616, 4.144
 0.616, 4.146
 0.616, 4.150
 0.616, 4.153
 0.616, 4.157
 0.617, 4.161
 0.617, 4.163
 0.617, 4.165
 0.617, 4.168
 0.617, 4.172
 0.617, 4.176
 0.617, 4.180
 0.617, 4.184
 0.618, 4.188
 0.618, 4.192
 0.618, 4.195
 0.618, 4.202
 0.618, 4.206
 0.618, 4.210
 0.618, 4.213
 0.619, 4.215
 0.619, 4.217
 0.619, 4.219
 0.619, 4.221
 0.619, 4.221
 0.619, 4.222
 0.619, 4.222
 0.619, 4.222
 0.620, 4.221
 0.620, 4.220
 0.620, 4.218
 0.620, 4.216
 0.620, 4.213
 0.620, 4.210
 0.620, 4.208
 0.621, 4.207
 0.621, 4.205
 0.621, 4.204
 0.621, 4.202
 0.621, 4.200
 0.621, 4.199
 0.621, 4.197
 0.621, 4.195
 0.622, 4.194
 0.622, 4.192
 0.622, 4.191
 0.622, 4.190
 0.622, 4.187
 0.622, 4.184
 0.622, 4.183
 0.623, 4.180
 0.623, 4.178
 0.623, 4.175
 0.623, 4.173
 0.623, 4.171
 0.623, 4.169
 0.623, 4.167
 0.623, 4.165
 0.624, 4.163
 0.624, 4.160
 0.624, 4.158
 0.624, 4.156
 0.624, 4.154
 0.624, 4.152
 0.624, 4.150
 0.625, 4.149
 0.625, 4.149
 0.625, 4.148
 0.625, 4.148
 0.625, 4.149
 0.625, 4.150
 0.625, 4.152
 0.625, 4.154
 0.626, 4.155
 0.626, 4.158
 0.626, 4.161
 0.626, 4.165
 0.626, 4.169
 0.626, 4.173
 0.626, 4.177
 0.627, 4.180
 0.627, 4.185
 0.627, 4.189
 0.627, 4.192
 0.627, 4.196
 0.627, 4.199
 0.627, 4.201
 0.627, 4.204
 0.628, 4.206
 0.628, 4.209
 0.628, 4.210
 0.628, 4.212
 0.628, 4.213
 0.628, 4.215
 0.628, 4.216
 0.629, 4.218
 0.629, 4.220
 0.629, 4.221
 0.629, 4.223
 0.629, 4.224
 0.629, 4.224
 0.629, 4.224
 0.629, 4.224
 0.630, 4.222
 0.630, 4.221
 0.630, 4.219
 0.630, 4.218
 0.630, 4.216
 0.630, 4.214
 0.630, 4.212
 0.631, 4.208
 0.631, 4.205
 0.631, 4.199
 0.631, 4.192
 0.631, 4.187
 0.631, 4.180
 0.631, 4.175
 0.631, 4.165
 0.632, 4.154
 0.632, 4.143
 0.632, 4.132
 0.632, 4.122
 0.632, 4.110
 0.632, 4.101
 0.632, 4.092
 0.633, 4.077
 0.633, 4.069
 0.633, 4.062
 0.633, 4.053
 0.633, 4.046
 0.633, 4.039
 0.633, 4.032
 0.633, 4.025
 0.634, 4.017
 0.634, 4.009
 0.634, 3.999
 0.634, 3.992
 0.634, 3.985
 0.634, 3.977
 0.634, 3.964
 0.635, 3.957
 0.635, 3.951
 0.635, 3.946
 0.635, 3.942
 0.635, 3.936
 0.635, 3.932
 0.635, 3.927
 0.635, 3.923
 0.636, 3.921
 0.636, 3.917
 0.636, 3.913
 0.636, 3.910
 0.636, 3.905
 0.636, 3.899
 0.636, 3.893
 0.637, 3.886
 0.637, 3.879
 0.637, 3.873
 0.637, 3.867
 0.637, 3.858
 0.637, 3.853
 0.637, 3.848
 0.637, 3.842
 0.638, 3.831
 0.638, 3.822
 0.638, 3.816
 0.638, 3.807
 0.638, 3.797
 0.638, 3.790
 0.638, 3.783
 0.639, 3.777
 0.639, 3.771
 0.639, 3.765
 0.639, 3.757
 0.639, 3.748
 0.639, 3.741
 0.639, 3.733
 0.639, 3.728
 0.640, 3.722
 0.640, 3.715
 0.640, 3.710
 0.640, 3.706
 0.640, 3.702
 0.640, 3.698
 0.640, 3.693
 0.641, 3.691
 0.641, 3.686
 0.641, 3.682
 0.641, 3.679
 0.641, 3.675
 0.641, 3.670
 0.641, 3.666
 0.641, 3.660
 0.642, 3.655
 0.642, 3.649
 0.642, 3.645
 0.642, 3.639
 0.642, 3.633
 0.642, 3.628
 0.642, 3.626
 0.643, 3.623
 0.643, 3.619
 0.643, 3.617
 0.643, 3.612
 0.643, 3.609
 0.643, 3.606
 0.643, 3.603
 0.643, 3.600
 0.644, 3.598
 0.644, 3.594
 0.644, 3.591
 0.644, 3.589
 0.644, 3.586
 0.644, 3.584
 0.644, 3.582
 0.645, 3.580
 0.645, 3.579
 0.645, 3.578
 0.645, 3.578
 0.645, 3.578
 0.645, 3.579
 0.645, 3.580
 0.645, 3.580
 0.646, 3.581
 0.646, 3.580
 0.646, 3.580
 0.646, 3.578
 0.646, 3.577
 0.646, 3.575
 0.646, 3.572
 0.647, 3.569
 0.647, 3.566
 0.647, 3.564
 0.647, 3.562
 0.647, 3.559
 0.647, 3.556
 0.647, 3.554
 0.647, 3.551
 0.648, 3.548
 0.648, 3.544
 0.648, 3.540
 0.648, 3.537
 0.648, 3.534
 0.648, 3.531
 0.648, 3.527
 0.649, 3.522
 0.649, 3.517
 0.649, 3.514
 0.649, 3.505
 0.649, 3.501
 0.649, 3.496
 0.649, 3.493
 0.649, 3.490
 0.650, 3.487
 0.650, 3.482
 0.650, 3.477
 0.650, 3.473
 0.650, 3.467
 0.650, 3.464
 0.650, 3.459
 0.651, 3.454
 0.651, 3.451
 0.651, 3.447
 0.651, 3.443
 0.651, 3.439
 0.651, 3.436
 0.651, 3.432
 0.651, 3.428
 0.652, 3.425
 0.652, 3.423
 0.652, 3.421
 0.652, 3.418
 0.652, 3.415
 0.652, 3.411
 0.652, 3.407
 0.653, 3.400
 0.653, 3.395
 0.653, 3.391
 0.653, 3.387
 0.653, 3.382
 0.653, 3.378
 0.653, 3.375
 0.653, 3.371
 0.654, 3.367
 0.654, 3.363
 0.654, 3.360
 0.654, 3.356
 0.654, 3.353
 0.654, 3.351
 0.654, 3.349
 0.655, 3.345
 0.655, 3.343
 0.655, 3.340
 0.655, 3.336
 0.655, 3.331
 0.655, 3.326
 0.655, 3.319
 0.655, 3.312
 0.656, 3.305
 0.656, 3.293
 0.656, 3.286
 0.656, 3.279
 0.656, 3.272
 0.656, 3.262
 0.656, 3.254
 0.657, 3.246
 0.657, 3.240
 0.657, 3.234
 0.657, 3.227
 0.657, 3.219
 0.657, 3.208
 0.657, 3.197
 0.657, 3.189
 0.658, 3.182
 0.658, 3.174
 0.658, 3.167
 0.658, 3.158
 0.658, 3.147
 0.658, 3.136
 0.658, 3.129
 0.659, 3.123
 0.659, 3.114
 0.659, 3.102
 0.659, 3.094
 0.659, 3.085
 0.659, 3.077
 0.659, 3.071
 0.660, 3.064
 0.660, 3.052
 0.660, 3.045
 0.660, 3.037
 0.660, 3.030
 0.660, 3.024
 0.660, 3.018
 0.660, 3.012
 0.661, 3.009
 0.661, 3.003
 0.661, 3.000
 0.661, 2.996
 0.661, 2.994
 0.661, 2.991
 0.661, 2.986
 0.662, 2.983
 0.662, 2.977
 0.662, 2.973
 0.662, 2.970
 0.662, 2.967
 0.662, 2.964
 0.662, 2.962
 0.662, 2.960
 0.663, 2.957
 0.663, 2.956
 0.663, 2.956
 0.663, 2.963
 0.663, 2.966
 0.663, 2.968
 0.663, 2.968
 0.664, 2.969
 0.664, 2.967
 0.664, 2.965
 0.664, 2.962
 0.664, 2.958
 0.664, 2.949
 0.664, 2.938
 0.664, 2.932
 0.665, 2.925
 0.665, 2.917
 0.665, 2.914
 0.665, 2.908
 0.665, 2.903
 0.665, 2.900
 0.665, 2.897
 0.666, 2.894
 0.666, 2.890
 0.666, 2.884
 0.666, 2.878
 0.666, 2.873
 0.666, 2.869
 0.666, 2.866
 0.666, 2.863
 0.667, 2.860
 0.667, 2.859
 0.667, 2.857
 0.667, 2.855
 0.667, 2.854
 0.667, 2.853
 0.667, 2.852
 0.668, 2.850
 0.668, 2.848
 0.668, 2.844
 0.668, 2.841
 0.668, 2.839
 0.668, 2.836
 0.668, 2.834
 0.668, 2.832
 0.669, 2.831
 0.669, 2.828
 0.669, 2.824
 0.669, 2.821
 0.669, 2.818
 0.669, 2.814
 0.669, 2.809
 0.670, 2.805
 0.670, 2.799
 0.670, 2.794
 0.670, 2.791
 0.670, 2.785
 0.670, 2.780
 0.670, 2.775
 0.670, 2.771
 0.671, 2.766
 0.671, 2.759
 0.671, 2.753
 0.671, 2.746
 0.671, 2.738
 0.671, 2.728
 0.671, 2.719
 0.672, 2.715
 0.672, 2.707
 0.672, 2.703
 0.672, 2.698
 0.672, 2.697
 0.672, 2.695
 0.672, 2.696
 0.672, 2.701
 0.673, 2.706
 0.673, 2.709
 0.673, 2.711
 0.673, 2.711
 0.673, 2.710
 0.673, 2.708
 0.673, 2.707
 0.674, 2.706
 0.674, 2.706
 0.674, 2.706
 0.674, 2.705
 0.674, 2.707
 0.674, 2.706
 0.674, 2.704
 0.674, 2.703
 0.675, 2.702
 0.675, 2.702
 0.675, 2.700
 0.675, 2.699
 0.675, 2.697
 0.675, 2.694
 0.675, 2.692
 0.676, 2.690
 0.676, 2.688
 0.676, 2.686
 0.676, 2.683
 0.676, 2.680
 0.676, 2.678
 0.676, 2.675
 0.676, 2.673
 0.677, 2.672
 0.677, 2.670
 0.677, 2.669
 0.677, 2.667
 0.677, 2.665
 0.677, 2.664
 0.677, 2.662
 0.678, 2.661
 0.678, 2.659
 0.678, 2.657
 0.678, 2.655
 0.678, 2.652
 0.678, 2.649
 0.678, 2.646
 0.678, 2.644
 0.679, 2.641
 0.679, 2.638
 0.679, 2.635
 0.679, 2.631
 0.679, 2.627
 0.679, 2.625
 0.679, 2.622
 0.680, 2.621
 0.680, 2.618
 0.680, 2.616
 0.680, 2.612
 0.680, 2.608
 0.680, 2.605
 0.680, 2.601
 0.680, 2.597
 0.681, 2.592
 0.681, 2.588
 0.681, 2.584
 0.681, 2.580
 0.681, 2.577
 0.681, 2.573
 0.681, 2.571
 0.682, 2.568
 0.682, 2.565
 0.682, 2.561
 0.682, 2.558
 0.682, 2.554
 0.682, 2.551
 0.682, 2.545
 0.682, 2.541
 0.683, 2.538
 0.683, 2.534
 0.683, 2.530
 0.683, 2.526
 0.683, 2.522
 0.683, 2.520
 0.683, 2.517
 0.684, 2.513
 0.684, 2.509
 0.684, 2.504
 0.684, 2.500
 0.684, 2.497
 0.684, 2.494
 0.684, 2.491
 0.684, 2.488
 0.685, 2.486
 0.685, 2.484
 0.685, 2.482
 0.685, 2.480
 0.685, 2.478
 0.685, 2.476
 0.685, 2.473
 0.686, 2.472
 0.686, 2.471
 0.686, 2.470
 0.686, 2.468
 0.686, 2.467
 0.686, 2.467
 0.686, 2.466
 0.686, 2.466
 0.687, 2.466
 0.687, 2.466
 0.687, 2.467
 0.687, 2.469
 0.687, 2.470
 0.687, 2.472
 0.687, 2.473
 0.688, 2.476
 0.688, 2.477
 0.688, 2.479
 0.688, 2.482
 0.688, 2.485
 0.688, 2.489
 0.688, 2.492
 0.688, 2.495
 0.689, 2.498
 0.689, 2.499
 0.689, 2.502
 0.689, 2.503
 0.689, 2.505
 0.689, 2.506
 0.689, 2.507
 0.690, 2.509
 0.690, 2.510
 0.690, 2.511
 0.690, 2.513
 0.690, 2.515
 0.690, 2.516
 0.690, 2.517
 0.690, 2.518
 0.691, 2.519
 0.691, 2.519
 0.691, 2.519
 0.691, 2.519
 0.691, 2.518
 0.691, 2.517
 0.691, 2.515
 0.692, 2.512
 0.692, 2.510
 0.692, 2.508
 0.692, 2.507
 0.692, 2.507
 0.692, 2.506
 0.692, 2.507
 0.692, 2.507
 0.693, 2.509
 0.693, 2.511
 0.693, 2.513
 0.693, 2.516
 0.693, 2.517
 0.693, 2.518
 0.693, 2.519
 0.694, 2.520
 0.694, 2.520
 0.694, 2.522
 0.694, 2.523
 0.694, 2.525
 0.694, 2.527
 0.694, 2.528
 0.694, 2.529
 0.695, 2.531
 0.695, 2.532
 0.695, 2.533
 0.695, 2.535
 0.695, 2.537
 0.695, 2.538
 0.695, 2.540
 0.696, 2.542
 0.696, 2.544
 0.696, 2.547
 0.696, 2.549
 0.696, 2.551
 0.696, 2.554
 0.696, 2.559
 0.696, 2.562
 0.697, 2.565
 0.697, 2.566
 0.697, 2.567
 0.697, 2.568
 0.697, 2.571
 0.697, 2.572
 0.697, 2.572
 0.698, 2.573
 0.698, 2.574
 0.698, 2.574
 0.698, 2.576
 0.698, 2.577
 0.698, 2.578
 0.698, 2.579
 0.698, 2.579
 0.699, 2.580
 0.699, 2.580
 0.699, 2.580
 0.699, 2.580
 0.699, 2.579
 0.699, 2.578
 0.699, 2.577
 0.700, 2.575
 0.700, 2.573
 0.700, 2.571
 0.700, 2.569
 0.700, 2.567
 0.700, 2.564
 0.700, 2.562
 0.700, 2.560
 0.701, 2.558
 0.701, 2.556
 0.701, 2.553
 0.701, 2.551
 0.701, 2.549
 0.701, 2.545
 0.701, 2.542
 0.702, 2.539
 0.702, 2.535
 0.702, 2.532
 0.702, 2.528
 0.702, 2.526
 0.702, 2.523
 0.702, 2.517
 0.702, 2.514
 0.703, 2.508
 0.703, 2.505
 0.703, 2.503
 0.703, 2.499
 0.703, 2.494
 0.703, 2.490
 0.703, 2.487
 0.704, 2.485
 0.704, 2.483
 0.704, 2.481
 0.704, 2.477
 0.704, 2.474
 0.704, 2.472
 0.704, 2.471
 0.704, 2.469
 0.705, 2.468
 0.705, 2.466
 0.705, 2.464
 0.705, 2.462
 0.705, 2.459
 0.705, 2.458
 0.705, 2.457
 0.706, 2.456
 0.706, 2.454
 0.706, 2.453
 0.706, 2.451
 0.706, 2.450
 0.706, 2.448
 0.706, 2.445
 0.707, 2.443
 0.707, 2.441
 0.707, 2.439
 0.707, 2.437
 0.707, 2.435
 0.707, 2.433
 0.707, 2.431
 0.707, 2.429
 0.708, 2.428
 0.708, 2.426
 0.708, 2.424
 0.708, 2.421
 0.708, 2.418
 0.708, 2.416
 0.708, 2.415
 0.709, 2.412
 0.709, 2.409
 0.709, 2.408
 0.709, 2.406
 0.709, 2.404
 0.709, 2.403
 0.709, 2.399
 0.709, 2.397
 0.710, 2.395
 0.710, 2.393
 0.710, 2.391
 0.710, 2.389
 0.710, 2.387
 0.710, 2.385
 0.710, 2.383
 0.711, 2.381
 0.711, 2.379
 0.711, 2.378
 0.711, 2.376
 0.711, 2.373
 0.711, 2.372
 0.711, 2.371
 0.711, 2.371
 0.712, 2.371
 0.712, 2.371
 0.712, 2.372
 0.712, 2.373
 0.712, 2.374
 0.712, 2.375
 0.712, 2.375
 0.713, 2.375
 0.713, 2.374
 0.713, 2.374
 0.713, 2.373
 0.713, 2.372
 0.713, 2.370
 0.713, 2.369
 0.713, 2.367
 0.714, 2.365
 0.714, 2.364
 0.714, 2.362
 0.714, 2.360
 0.714, 2.357
 0.714, 2.355
 0.714, 2.352
 0.715, 2.350
 0.715, 2.348
 0.715, 2.346
 0.715, 2.344
 0.715, 2.342
 0.715, 2.340
 0.715, 2.337
 0.715, 2.336
 0.716, 2.334
 0.716, 2.332
 0.716, 2.330
 0.716, 2.328
 0.716, 2.326
 0.716, 2.324
 0.716, 2.322
 0.717, 2.319
 0.717, 2.318
 0.717, 2.317
 0.717, 2.315
 0.717, 2.312
 0.717, 2.309
 0.717, 2.308
 0.717, 2.307
 0.718, 2.305
 0.718, 2.303
 0.718, 2.300
 0.718, 2.298
 0.718, 2.296
 0.718, 2.294
 0.718, 2.291
 0.719, 2.289
 0.719, 2.287
 0.719, 2.285
 0.719, 2.282
 0.719, 2.280
 0.719, 2.278
 0.719, 2.276
 0.719, 2.273
 0.720, 2.271
 0.720, 2.268
 0.720, 2.267
 0.720, 2.265
 0.720, 2.263
 0.720, 2.261
 0.720, 2.260
 0.721, 2.257
 0.721, 2.256
 0.721, 2.253
 0.721, 2.249
 0.721, 2.248
 0.721, 2.245
 0.721, 2.243
 0.721, 2.241
 0.722, 2.239
 0.722, 2.238
 0.722, 2.236
 0.722, 2.235
 0.722, 2.234
 0.722, 2.234
 0.722, 2.233
 0.723, 2.233
 0.723, 2.233
 0.723, 2.233
 0.723, 2.232
 0.723, 2.232
 0.723, 2.231
 0.723, 2.230
 0.723, 2.229
 0.724, 2.229
 0.724, 2.229
 0.724, 2.230
 0.724, 2.230
 0.724, 2.230
 0.724, 2.228
 0.724, 2.226
 0.725, 2.226
 0.725, 2.225
 0.725, 2.224
 0.725, 2.223
 0.725, 2.222
 0.725, 2.221
 0.725, 2.220
 0.725, 2.218
 0.726, 2.216
 0.726, 2.214
 0.726, 2.217
 0.726, 2.219
 0.726, 2.221
 0.726, 2.225
 0.726, 2.228
 0.727, 2.233
 0.727, 2.237
 0.727, 2.240
 0.727, 2.241
 0.727, 2.241
 0.727, 2.240
 0.727, 2.241
 0.727, 2.243
 0.728, 2.243
 0.728, 2.244
 0.728, 2.245
 0.728, 2.247
 0.728, 2.248
 0.728, 2.247
 0.728, 2.247
 0.729, 2.246
 0.729, 2.245
 0.729, 2.242
 0.729, 2.240
 0.729, 2.238
 0.729, 2.235
 0.729, 2.233
 0.729, 2.231
 0.730, 2.228
 0.730, 2.226
 0.730, 2.224
 0.730, 2.221
 0.730, 2.219
 0.730, 2.216
 0.730, 2.215
 0.731, 2.212
 0.731, 2.210
 0.731, 2.207
 0.731, 2.201
 0.731, 2.195
 0.731, 2.191
 0.731, 2.186
 0.731, 2.178
 0.732, 2.173
 0.732, 2.166
 0.732, 2.157
 0.732, 2.147
 0.732, 2.134
 0.732, 2.126
 0.732, 2.116
 0.733, 2.108
 0.733, 2.098
 0.733, 2.090
 0.733, 2.082
 0.733, 2.074
 0.733, 2.066
 0.733, 2.059
 0.733, 2.052
 0.734, 2.045
 0.734, 2.037
 0.734, 2.030
 0.734, 2.018
 0.734, 2.010
 0.734, 1.999
 0.734, 1.993
 0.735, 1.988
 0.735, 1.980
 0.735, 1.970
 0.735, 1.961
 0.735, 1.953
 0.735, 1.945
 0.735, 1.939
 0.735, 1.930
 0.736, 1.924
 0.736, 1.917
 0.736, 1.911
 0.736, 1.904
 0.736, 1.897
 0.736, 1.891
 0.736, 1.883
 0.737, 1.879
 0.737, 1.870
 0.737, 1.865
 0.737, 1.860
 0.737, 1.857
 0.737, 1.855
 0.737, 1.853
 0.737, 1.851
 0.738, 1.846
 0.738, 1.841
 0.738, 1.837
 0.738, 1.832
 0.738, 1.830
 0.738, 1.825
 0.738, 1.820
 0.739, 1.814
 0.739, 1.808
 0.739, 1.801
 0.739, 1.793
 0.739, 1.784
 0.739, 1.778
 0.739, 1.768
 0.739, 1.760
 0.740, 1.746
 0.740, 1.737
 0.740, 1.731
 0.740, 1.722
 0.740, 1.715
 0.740, 1.711
 0.740, 1.704
 0.741, 1.696
 0.741, 1.688
 0.741, 1.681
 0.741, 1.676
 0.741, 1.664
 0.741, 1.650
 0.741, 1.640
 0.741, 1.631
 0.742, 1.624
 0.742, 1.615
 0.742, 1.607
 0.742, 1.600
 0.742, 1.594
 0.742, 1.587
 0.742, 1.579
 0.743, 1.572
 0.743, 1.566
 0.743, 1.560
 0.743, 1.551
 0.743, 1.545
 0.743, 1.537
 0.743, 1.530
 0.743, 1.521
 0.744, 1.515
 0.744, 1.509
 0.744, 1.501
 0.744, 1.494
 0.744, 1.488
 0.744, 1.481
 0.744, 1.475
 0.745, 1.469
 0.745, 1.461
 0.745, 1.454
 0.745, 1.450
 0.745, 1.444
 0.745, 1.438
 0.745, 1.433
 0.745, 1.429
 0.746, 1.424
 0.746, 1.418
 0.746, 1.415
 0.746, 1.411
 0.746, 1.407
 0.746, 1.403
 0.746, 1.399
 0.747, 1.395
 0.747, 1.391
 0.747, 1.388
 0.747, 1.384
 0.747, 1.382
 0.747, 1.379
 0.747, 1.373
 0.747, 1.370
 0.748, 1.367
 0.748, 1.362
 0.748, 1.360
 0.748, 1.359
 0.748, 1.356
 0.748, 1.352
 0.748, 1.350
 0.749, 1.348
 0.749, 1.346
 0.749, 1.345
 0.749, 1.343
 0.749, 1.341
 0.749, 1.339
 0.749, 1.338
 0.749, 1.336
 0.750, 1.333
 0.750, 1.330
 0.750, 1.327
 0.750, 1.320
 0.750, 1.315
 0.750, 1.307
 0.750, 1.304
 0.751, 1.300
 0.751, 1.296
 0.751, 1.293
 0.751, 1.290
 0.751, 1.288
 0.751, 1.286
 0.751, 1.284
 0.752, 1.282
 0.752, 1.280
 0.752, 1.277
 0.752, 1.273
 0.752, 1.270
 0.752, 1.267
 0.752, 1.264
 0.752, 1.260
 0.753, 1.252
 0.753, 1.247
 0.753, 1.242
 0.753, 1.236
 0.753, 1.232
 0.753, 1.225
 0.753, 1.220
 0.754, 1.215
 0.754, 1.204
 0.754, 1.195
 0.754, 1.183
 0.754, 1.177
 0.754, 1.167
 0.754, 1.161
 0.754, 1.152
 0.755, 1.141
 0.755, 1.135
 0.755, 1.126
 0.755, 1.117
 0.755, 1.111
 0.755, 1.101
 0.755, 1.091
 0.756, 1.083
 0.756, 1.072
 0.756, 1.059
 0.756, 1.045
 0.756, 1.039
 0.756, 1.032
 0.756, 1.025
 0.756, 1.017
 0.757, 1.010
 0.757, 1.005
 0.757, 0.998
 0.757, 0.991
 0.757, 0.984
 0.757, 0.978
 0.757, 0.973
 0.758, 0.967
 0.758, 0.962
 0.758, 0.958
 0.758, 0.953
 0.758, 0.948
 0.758, 0.944
 0.758, 0.939
 0.758, 0.936
 0.759, 0.932
 0.759, 0.929
 0.759, 0.924
 0.759, 0.922
 0.759, 0.919
 0.759, 0.911
 0.759, 0.907
 0.760, 0.903
 0.760, 0.897
 0.760, 0.891
 0.760, 0.886
 0.760, 0.881
 0.760, 0.877
 0.760, 0.874
 0.760, 0.870
 0.761, 0.867
 0.761, 0.865
 0.761, 0.859
 0.761, 0.855
 0.761, 0.851
 0.761, 0.847
 0.761, 0.842
 0.762, 0.838
 0.762, 0.832
 0.762, 0.829
 0.762, 0.821
 0.762, 0.813
 0.762, 0.801
 0.762, 0.795
 0.762, 0.783
 0.763, 0.779
 0.763, 0.768
 0.763, 0.758
 0.763, 0.748
 0.763, 0.737
 0.763, 0.726
 0.763, 0.717
 0.764, 0.709
 0.764, 0.702
 0.764, 0.696
 0.764, 0.689
 0.764, 0.682
 0.764, 0.677
 0.764, 0.670
 0.764, 0.662
 0.765, 0.656
 0.765, 0.645
 0.765, 0.639
 0.765, 0.633
 0.765, 0.629
 0.765, 0.620
 0.765, 0.613
 0.766, 0.609
 0.766, 0.604
 0.766, 0.596
 0.766, 0.589
 0.766, 0.583
 0.766, 0.575
 0.766, 0.570
 0.766, 0.564
 0.767, 0.558
 0.767, 0.554
 0.767, 0.544
 0.767, 0.538
 0.767, 0.534
 0.767, 0.530
 0.767, 0.526
 0.768, 0.521
 0.768, 0.517
 0.768, 0.514
 0.768, 0.510
 0.768, 0.506
 0.768, 0.502
 0.768, 0.498
 0.768, 0.493
 0.769, 0.489
 0.769, 0.484
 0.769, 0.479
 0.769, 0.473
 0.769, 0.469
 0.769, 0.463
 0.769, 0.456
 0.770, 0.449
 0.770, 0.442
 0.770, 0.437
 0.770, 0.429
 0.770, 0.421
 0.770, 0.416
 0.770, 0.411
 0.770, 0.404
 0.771, 0.397
 0.771, 0.390
 0.771, 0.387
 0.771, 0.383
 0.771, 0.380
 0.771, 0.375
 0.771, 0.369
 0.772, 0.365
 0.772, 0.360
 0.772, 0.356
 0.772, 0.352
 0.772, 0.346
 0.772, 0.341
 0.772, 0.332
 0.772, 0.326
 0.773, 0.321
 0.773, 0.314
 0.773, 0.311
 0.773, 0.306
 0.773, 0.301
 0.773, 0.294
 0.773, 0.290
 0.774, 0.282
 0.774, 0.275
 0.774, 0.268
 0.774, 0.262
 0.774, 0.253
 0.774, 0.249
 0.774, 0.242
 0.774, 0.234
 0.775, 0.227
 0.775, 0.222
 0.775, 0.213
 0.775, 0.207
 0.775, 0.202
 0.775, 0.191
 0.775, 0.185
 0.776, 0.179
 0.776, 0.171
 0.776, 0.166
 0.776, 0.157
 0.776, 0.146
 0.776, 0.138
 0.776, 0.132
 0.776, 0.127
 0.777, 0.123
 0.777, 0.117
 0.777, 0.114
 0.777, 0.108
 0.777, 0.102
 0.777, 0.094
 0.777, 0.090
 0.778, 0.083
 0.778, 0.078
 0.778, 0.071
 0.778, 0.067
 0.778, 0.059
 0.778, 0.056
 0.778, 0.049
 0.778, 0.043
 0.779, 0.039
 0.779, 0.032
 0.779, 0.027
 0.779, 0.021
 0.779, 0.020
 0.779, 0.023
 0.779, 0.020
 0.780, 0.020
 0.780, 0.020
 0.780, 0.019
 0.780, 0.014
 0.780, 0.011
 0.780, 0.010
 0.780,-0.001
 0.780,-0.002
 0.781,-0.002
 0.781,-0.002
 0.781, 0.000
 0.781,-0.001
 0.781,-0.003
 0.781,-0.005
 0.781,-0.004
 0.782,-0.005
 0.782,-0.005
 0.782,-0.006
 0.782,-0.007
 0.782,-0.007
 0.782,-0.008
 0.782,-0.006
 0.782,-0.007
 0.783,-0.007
 0.783,-0.008
 0.783,-0.008
 0.783,-0.008
 0.783,-0.010
 0.783,-0.010
 0.783,-0.008
 0.784,-0.008
 0.784,-0.007
 0.784,-0.004
 0.784,-0.005
 0.784,-0.006
 0.784,-0.006
 0.784,-0.007
 0.784,-0.008
 0.785,-0.008
 0.785,-0.009
 0.785,-0.010
 0.785,-0.008
 0.785,-0.010
 0.785,-0.012
 0.785,-0.015
 0.786,-0.016
 0.786,-0.014
 0.786,-0.013
 0.786,-0.013
 0.786,-0.013
 0.786,-0.013
 0.786,-0.013
 0.786,-0.013
 0.787,-0.011
 0.787,-0.010
 0.787,-0.011
 0.787,-0.012
 0.787,-0.013
 0.787,-0.014
 0.787,-0.015
 0.788,-0.016
 0.788,-0.017
 0.788,-0.017
 0.788,-0.019
 0.788,-0.019
 0.788,-0.021
 0.788,-0.022
 0.788,-0.020
 0.789,-0.027
 0.789,-0.028
 0.789,-0.028
 0.789,-0.027
 0.789,-0.027
 0.789,-0.028
 0.789,-0.028
 0.790,-0.029
 0.790,-0.030
 0.790,-0.030
 0.790,-0.031
 0.790,-0.032
 0.790,-0.033
 0.790,-0.034
 0.790,-0.034
 0.791,-0.034
 0.791,-0.034
 0.791,-0.031
 0.791,-0.029
 0.791,-0.029
 0.791,-0.029
 0.791,-0.029
 0.792,-0.029
 0.792,-0.029
 0.792,-0.028
 0.792,-0.030
 0.792,-0.030
 0.792,-0.031
 0.792,-0.031
 0.792,-0.032
 0.793,-0.032
 0.793,-0.033
 0.793,-0.033
 0.793,-0.034
 0.793,-0.034
 0.793,-0.035
 0.793,-0.035
 0.794,-0.036
 0.794,-0.036
 0.794,-0.037
 0.794,-0.037
 0.794,-0.038
 0.794,-0.039
 0.794,-0.039
 0.794,-0.039
 0.795,-0.040
 0.795,-0.041
 0.795,-0.041
 0.795,-0.042
 0.795,-0.043
 0.795,-0.043
 0.795,-0.043
 0.796,-0.044
 0.796,-0.044
 0.796,-0.045
 0.796,-0.045
 0.796,-0.046
 0.796,-0.047
 0.796,-0.047
 0.797,-0.047
 0.797,-0.048
 0.797,-0.049
 0.797,-0.049
 0.797,-0.050
 0.797,-0.050
 0.797,-0.050
 0.797,-0.050
 0.798,-0.051
 0.798,-0.051
 0.798,-0.052
 0.798,-0.053
 0.798,-0.053
 0.798,-0.053
 0.798,-0.054
 0.799,-0.055
 0.799,-0.056
 0.799,-0.057
 0.799,-0.057
 0.799,-0.058
 0.799,-0.059
 0.799,-0.060
 0.799,-0.060
 0.800,-0.061
 0.800,-0.062
 0.800,-0.063
 0.800,-0.064
 0.800,-0.065
 0.800,-0.065
 0.800,-0.066
 0.801,-0.066
 0.801,-0.065
 0.801,-0.064
 0.801,-0.067
 0.801,-0.066
 0.801,-0.068
 0.801,-0.068
 0.801,-0.067
 0.802,-0.066
 0.802,-0.066
 0.802,-0.066
 0.802,-0.067
 0.802,-0.068
 0.802,-0.069
 0.802,-0.068
 0.803,-0.068
 0.803,-0.068
 0.803,-0.068
 0.803,-0.067
 0.803,-0.067
 0.803,-0.067
 0.803,-0.068
 0.803,-0.068
 0.804,-0.068
 0.804,-0.068
 0.804,-0.068
 0.804,-0.067
 0.804,-0.067
 0.804,-0.067
 0.804,-0.066
 0.805,-0.066
 0.805,-0.066
 0.805,-0.066
 0.805,-0.066
 0.805,-0.066
 0.805,-0.068
 0.805,-0.069
 0.805,-0.070
 0.806,-0.072
 0.806,-0.073
 0.806,-0.074
 0.806,-0.075
 0.806,-0.075
 0.806,-0.075
 0.806,-0.074
 0.807,-0.074
 0.807,-0.074
 0.807,-0.075
 0.807,-0.076
 0.807,-0.076
 0.807,-0.077
 0.807,-0.078
 0.807,-0.078
 0.808,-0.079
 0.808,-0.080
 0.808,-0.080
 0.808,-0.082
 0.808,-0.082
 0.808,-0.082
 0.808,-0.081
 0.809,-0.081
 0.809,-0.081
 0.809,-0.081
 0.809,-0.081
 0.809,-0.081
 0.809,-0.081
 0.809,-0.084
 0.809,-0.083
 0.810,-0.083
 0.810,-0.082
 0.810,-0.080
 0.810,-0.080
 0.810,-0.079
 0.810,-0.079
 0.810,-0.079
 0.811,-0.079
 0.811,-0.079
 0.811,-0.079
 0.811,-0.080
 0.811,-0.080
 0.811,-0.080
 0.811,-0.080
 0.811,-0.081
 0.812,-0.081
 0.812,-0.081
 0.812,-0.082
 0.812,-0.082
 0.812,-0.081
 0.812,-0.082
 0.812,-0.083
 0.813,-0.083
 0.813,-0.083
 0.813,-0.084
 0.813,-0.085
 0.813,-0.085
 0.813,-0.085
 0.813,-0.085
 0.813,-0.085
 0.814,-0.085
 0.814,-0.085
 0.814,-0.085
 0.814,-0.085
 0.814,-0.085
 0.814,-0.085
 0.814,-0.086
 0.815,-0.086
 0.815,-0.085
 0.815,-0.085
 0.815,-0.085
 0.815,-0.087
 0.815,-0.090
 0.815,-0.090
 0.815,-0.090
 0.816,-0.089
 0.816,-0.089
 0.816,-0.088
 0.816,-0.088
 0.816,-0.088
 0.816,-0.089
 0.816,-0.089
 0.817,-0.090
 0.817,-0.092
 0.817,-0.092
 0.817,-0.090
 0.817,-0.088
 0.817,-0.089
 0.817,-0.089
 0.817,-0.090
 0.818,-0.091
 0.818,-0.094
 0.818,-0.096
 0.818,-0.098
 0.818,-0.101
 0.818,-0.102
 0.818,-0.103
 0.819,-0.103
 0.819,-0.104
 0.819,-0.104
 0.819,-0.104
 0.819,-0.105
 0.819,-0.105
 0.819,-0.106
 0.819,-0.107
 0.820,-0.108
 0.820,-0.109
 0.820,-0.109
 0.820,-0.110
 0.820,-0.110
 0.820,-0.111
 0.820,-0.111
 0.821,-0.112
 0.821,-0.114
 0.821,-0.115
 0.821,-0.116
 0.821,-0.116
 0.821,-0.117
 0.821,-0.118
 0.821,-0.119
 0.822,-0.119
 0.822,-0.120
 0.822,-0.120
 0.822,-0.121
 0.822,-0.121
 0.822,-0.122
 0.822,-0.124
 0.823,-0.124
 0.823,-0.126
 0.823,-0.127
 0.823,-0.127
 0.823,-0.129
 0.823,-0.130
 0.823,-0.131
 0.823,-0.132
 0.824,-0.133
 0.824,-0.133
 0.824,-0.134
 0.824,-0.134
 0.824,-0.134
 0.824,-0.135
 0.824,-0.134
 0.825,-0.133
 0.825,-0.131
 0.825,-0.132
 0.825,-0.132
 0.825,-0.131
 0.825,-0.133
 0.825,-0.135
 0.825,-0.136
 0.826,-0.135
 0.826,-0.137
 0.826,-0.137
 0.826,-0.137
 0.826,-0.137
 0.826,-0.138
 0.826,-0.139
 0.827,-0.140
 0.827,-0.140
 0.827,-0.142
 0.827,-0.144
 0.827,-0.146
 0.827,-0.145
 0.827,-0.146
 0.827,-0.145
 0.828,-0.144
 0.828,-0.145
 0.828,-0.146
 0.828,-0.147
 0.828,-0.148
 0.828,-0.148
 0.828,-0.149
 0.829,-0.149
 0.829,-0.151
 0.829,-0.150
 0.829,-0.151
 0.829,-0.152
 0.829,-0.152
 0.829,-0.153
 0.829,-0.154
 0.830,-0.154
 0.830,-0.155
 0.830,-0.155
 0.830,-0.156
 0.830,-0.157
 0.830,-0.158
 0.830,-0.158
 0.831,-0.158
 0.831,-0.158
 0.831,-0.159
 0.831,-0.160
 0.831,-0.161
 0.831,-0.161
 0.831,-0.162
 0.831,-0.162
 0.832,-0.163
 0.832,-0.164
 0.832,-0.164
 0.832,-0.165
 0.832,-0.165
 0.832,-0.166
 0.832,-0.166
 0.833,-0.166
 0.833,-0.166
 0.833,-0.166
 0.833,-0.167
 0.833,-0.168
 0.833,-0.168
 0.833,-0.171
 0.833,-0.172
 0.834,-0.172
 0.834,-0.173
 0.834,-0.173
 0.834,-0.174
 0.834,-0.174
 0.834,-0.176
 0.834,-0.176
 0.835,-0.176
 0.835,-0.176
 0.835,-0.177
 0.835,-0.177
 0.835,-0.177
 0.835,-0.177
 0.835,-0.178
 0.835,-0.178
 0.836,-0.178
 0.836,-0.178
 0.836,-0.178
 0.836,-0.179
 0.836,-0.178
 0.836,-0.179
 0.836,-0.179
 0.837,-0.179
 0.837,-0.179
 0.837,-0.177
 0.837,-0.178
 0.837,-0.178
 0.837,-0.179
 0.837,-0.179
 0.837,-0.180
 0.838,-0.181
 0.838,-0.182
 0.838,-0.182
 0.838,-0.183
 0.838,-0.183
 0.838,-0.184
 0.838,-0.184
 0.839,-0.184
 0.839,-0.185
 0.839,-0.185
 0.839,-0.185
 0.839,-0.185
 0.839,-0.185
 0.839,-0.185
 0.839,-0.185
 0.840,-0.185
 0.840,-0.185
 0.840,-0.183
 0.840,-0.183
 0.840,-0.183
 0.840,-0.182
 0.840,-0.182
 0.841,-0.182
 0.841,-0.183
 0.841,-0.184
 0.841,-0.184
 0.841,-0.185
 0.841,-0.185
 0.841,-0.185
 0.842,-0.185
 0.842,-0.187
 0.842,-0.187
 0.842,-0.187
 0.842,-0.187
 0.842,-0.187
 0.842,-0.187
 0.842,-0.188
 0.843,-0.187
 0.843,-0.187
 0.843,-0.187
 0.843,-0.187
 0.843,-0.187
 0.843,-0.188
 0.843,-0.189
 0.844,-0.189
 0.844,-0.190
 0.844,-0.191
 0.844,-0.191
 0.844,-0.190
 0.844,-0.190
 0.844,-0.190
 0.844,-0.190
 0.845,-0.190
 0.845,-0.190
 0.845,-0.189
 0.845,-0.189
 0.845,-0.189
 0.845,-0.189
 0.845,-0.189
 0.846,-0.188
 0.846,-0.188
 0.846,-0.188
 0.846,-0.186
 0.846,-0.187
 0.846,-0.186
 0.846,-0.186
 0.846,-0.186
 0.847,-0.186
 0.847,-0.186
 0.847,-0.186
 0.847,-0.186
 0.847,-0.186
 0.847,-0.187
 0.847,-0.187
 0.848,-0.186
 0.848,-0.187
 0.848,-0.188
 0.848,-0.188
 0.848,-0.188
 0.848,-0.189
 0.848,-0.189
 0.848,-0.189
 0.849,-0.189
 0.849,-0.189
 0.849,-0.189
 0.849,-0.189
 0.849,-0.189
 0.849,-0.189
 0.849,-0.190
 0.850,-0.191
 0.850,-0.190
 0.850,-0.190
 0.850,-0.191
 0.850,-0.191
 0.850,-0.191
 0.850,-0.191
 0.850,-0.191
 0.851,-0.191
 0.851,-0.192
 0.851,-0.192
 0.851,-0.191
 0.851,-0.191
 0.851,-0.191
 0.851,-0.191
 0.852,-0.191
 0.852,-0.192
 0.852,-0.191
 0.852,-0.191
 0.852,-0.190
 0.852,-0.190
 0.852,-0.189
 0.852,-0.189
 0.853,-0.190
 0.853,-0.190
 0.853,-0.190
 0.853,-0.190
 0.853,-0.190
 0.853,-0.190
 0.853,-0.190
 0.854,-0.190
 0.854,-0.190
 0.854,-0.190
 0.854,-0.190
 0.854,-0.190
 0.854,-0.190
 0.854,-0.190
 0.854,-0.190
 0.855,-0.190
 0.855,-0.190
 0.855,-0.190
 0.855,-0.190
 0.855,-0.189
 0.855,-0.189
 0.855,-0.189
 0.856,-0.189
 0.856,-0.189
 0.856,-0.189
 0.856,-0.189
 0.856,-0.189
 0.856,-0.189
 0.856,-0.189
 0.856,-0.189
 0.857,-0.189
 0.857,-0.189
 0.857,-0.188
 0.857,-0.188
 0.857,-0.188
 0.857,-0.188
 0.857,-0.188
 0.858,-0.188
 0.858,-0.188
 0.858,-0.188
 0.858,-0.188
 0.858,-0.189
 0.858,-0.188
 0.858,-0.188
 0.858,-0.188
 0.859,-0.188
 0.859,-0.188
 0.859,-0.188
 0.859,-0.188
 0.859,-0.188
 0.859,-0.188
 0.859,-0.188
 0.860,-0.188
 0.860,-0.188
 0.860,-0.188
 0.860,-0.188
 0.860,-0.188
 0.860,-0.188
 0.860,-0.188
 0.860,-0.188
 0.861,-0.188
 0.861,-0.187
 0.861,-0.188
 0.861,-0.188
 0.861,-0.188
 0.861,-0.188
 0.861,-0.188
 0.862,-0.188
 0.862,-0.188
 0.862,-0.188
 0.862,-0.189
 0.862,-0.189
 0.862,-0.189
 0.862,-0.189
 0.862,-0.190
 0.863,-0.190
 0.863,-0.190
 0.863,-0.190
 0.863,-0.191
 0.863,-0.190
 0.863,-0.190
 0.863,-0.190
 0.864,-0.190
 0.864,-0.190
 0.864,-0.190
 0.864,-0.190
 0.864,-0.190
 0.864,-0.191
 0.864,-0.190
 0.864,-0.190
 0.865,-0.190
 0.865,-0.190
 0.865,-0.190
 0.865,-0.189
 0.865,-0.189
 0.865,-0.189
 0.865,-0.190
 0.866,-0.189
 0.866,-0.188
 0.866,-0.187
 0.866,-0.187
 0.866,-0.187
 0.866,-0.186
 0.866,-0.186
 0.866,-0.186
 0.867,-0.186
 0.867,-0.186
 0.867,-0.186
 0.867,-0.185
 0.867,-0.186
 0.867,-0.185
 0.867,-0.184
 0.868,-0.185
 0.868,-0.185
 0.868,-0.185
 0.868,-0.185
 0.868,-0.187
 0.868,-0.186
 0.868,-0.186
 0.868,-0.185
 0.869,-0.185
 0.869,-0.185
 0.869,-0.186
 0.869,-0.186
 0.869,-0.186
 0.869,-0.186
 0.869,-0.186
 0.870,-0.186
 0.870,-0.186
 0.870,-0.186
 0.870,-0.186
 0.870,-0.186
 0.870,-0.186
 0.870,-0.186
 0.870,-0.186
 0.871,-0.187
 0.871,-0.186
 0.871,-0.187
 0.871,-0.187
 0.871,-0.187
 0.871,-0.186
 0.871,-0.185
 0.872,-0.185
 0.872,-0.185
 0.872,-0.185
 0.872,-0.185
 0.872,-0.184
 0.872,-0.184
 0.872,-0.184
 0.872,-0.184
 0.873,-0.183
 0.873,-0.183
 0.873,-0.183
 0.873,-0.183
 0.873,-0.183
 0.873,-0.183
 0.873,-0.183
 0.874,-0.183
 0.874,-0.183
 0.874,-0.183
 0.874,-0.183
 0.874,-0.183
 0.874,-0.183
 0.874,-0.183
 0.874,-0.184
 0.875,-0.184
 0.875,-0.184
 0.875,-0.184
 0.875,-0.184
 0.875,-0.184
 0.875,-0.184
 0.875,-0.184
 0.876,-0.185
 0.876,-0.185
 0.876,-0.185
 0.876,-0.185
 0.876,-0.185
 0.876,-0.185
 0.876,-0.185
 0.876,-0.185
 0.877,-0.185
 0.877,-0.185
 0.877,-0.186
 0.877,-0.186
 0.877,-0.186
 0.877,-0.186
 0.877,-0.186
 0.878,-0.186
 0.878,-0.186
 0.878,-0.186
 0.878,-0.185
 0.878,-0.185
 0.878,-0.185
 0.878,-0.185
 0.878,-0.185
 0.879,-0.185
 0.879,-0.184
 0.879,-0.184
 0.879,-0.184
 0.879,-0.184
 0.879,-0.184
 0.879,-0.184
 0.880,-0.184
 0.880,-0.184
 0.880,-0.183
 0.880,-0.183
 0.880,-0.183
 0.880,-0.183
 0.880,-0.183
 0.880,-0.183
 0.881,-0.183
 0.881,-0.183
 0.881,-0.183
 0.881,-0.183
 0.881,-0.183
 0.881,-0.183
 0.881,-0.183
 0.882,-0.183
 0.882,-0.183
 0.882,-0.184
 0.882,-0.183
 0.882,-0.184
 0.882,-0.184
 0.882,-0.183
 0.882,-0.183
 0.883,-0.183
 0.883,-0.183
 0.883,-0.183
 0.883,-0.184
 0.883,-0.183
 0.883,-0.183
 0.883,-0.183
 0.884,-0.183
 0.884,-0.183
 0.884,-0.182
 0.884,-0.183
 0.884,-0.183
 0.884,-0.182
 0.884,-0.182
 0.884,-0.182
 0.885,-0.182
 0.885,-0.183
 0.885,-0.183
 0.885,-0.183
 0.885,-0.183
 0.885,-0.184
 0.885,-0.184
 0.886,-0.184
 0.886,-0.184
 0.886,-0.184
 0.886,-0.184
 0.886,-0.184
 0.886,-0.184
 0.886,-0.184
 0.887,-0.184
 0.887,-0.184
 0.887,-0.184
 0.887,-0.184
 0.887,-0.185
 0.887,-0.184
 0.887,-0.185
 0.887,-0.185
 0.888,-0.184
 0.888,-0.184
 0.888,-0.184
 0.888,-0.185
 0.888,-0.185
 0.888,-0.185
 0.888,-0.185
 0.889,-0.185
 0.889,-0.185
 0.889,-0.185
 0.889,-0.185
 0.889,-0.185
 0.889,-0.184
 0.889,-0.184
 0.889,-0.184
 0.890,-0.184
 0.890,-0.184
 0.890,-0.184
 0.890,-0.184
 0.890,-0.184
 0.890,-0.184
 0.890,-0.184
 0.891,-0.184
 0.891,-0.184
 0.891,-0.184
 0.891,-0.184
 0.891,-0.184
 0.891,-0.184
 0.891,-0.184
 0.891,-0.184
 0.892,-0.184
 0.892,-0.184
 0.892,-0.184
 0.892,-0.184
 0.892,-0.184
 0.892,-0.184
 0.892,-0.184
 0.893,-0.184
 0.893,-0.184
 0.893,-0.184
 0.893,-0.183
 0.893,-0.183
 0.893,-0.184
 0.893,-0.183
 0.893,-0.183
 0.894,-0.183
 0.894,-0.183
 0.894,-0.183
 0.894,-0.183
 0.894,-0.183
 0.894,-0.184
 0.894,-0.183
 0.895,-0.183
 0.895,-0.183
 0.895,-0.183
 0.895,-0.183
 0.895,-0.183
 0.895,-0.183
 0.895,-0.183
 0.895,-0.183
 0.896,-0.183
 0.896,-0.183
 0.896,-0.183
 0.896,-0.183
 0.896,-0.182
 0.896,-0.182
 0.896,-0.182
 0.897,-0.182
 0.897,-0.182
 0.897,-0.182
 0.897,-0.182
 0.897,-0.182
 0.897,-0.182
 0.897,-0.182
 0.897,-0.182
 0.898,-0.182
 0.898,-0.182
 0.898,-0.182
 0.898,-0.182
 0.898,-0.182
 0.898,-0.182
 0.898,-0.182
 0.899,-0.182
 0.899,-0.182
 0.899,-0.182
 0.899,-0.182
 0.899,-0.182
 0.899,-0.182
 0.899,-0.182
 0.899,-0.183
 0.900,-0.183
 0.900,-0.183
 0.900,-0.183
 0.900,-0.183
 0.900,-0.182
 0.900,-0.182
 0.900,-0.182
 0.901,-0.182
 0.901,-0.182
 0.901,-0.182
 0.901,-0.183
 0.901,-0.183
 0.901,-0.183
 0.901,-0.183
 0.901,-0.183
 0.902,-0.183
 0.902,-0.183
 0.902,-0.182
 0.902,-0.182
 0.902,-0.182
 0.902,-0.182
 0.902,-0.182
 0.903,-0.183
 0.903,-0.183
 0.903,-0.183
 0.903,-0.183
 0.903,-0.183
 0.903,-0.182
 0.903,-0.182
 0.903,-0.182
 0.904,-0.182
 0.904,-0.182
 0.904,-0.182
 0.904,-0.182
 0.904,-0.182
 0.904,-0.182
 0.904,-0.182
 0.905,-0.182
 0.905,-0.182
 0.905,-0.183
 0.905,-0.182
 0.905,-0.182
 0.905,-0.182
 0.905,-0.182
 0.905,-0.182
 0.906,-0.182
 0.906,-0.182
 0.906,-0.182
 0.906,-0.182
 0.906,-0.181
 0.906,-0.181
 0.906,-0.181
 0.907,-0.181
 0.907,-0.181
 0.907,-0.181
 0.907,-0.181
 0.907,-0.181
 0.907,-0.181
 0.907,-0.181
 0.907,-0.181
 0.908,-0.181
 0.908,-0.181
 0.908,-0.181
 0.908,-0.180
 0.908,-0.180
 0.908,-0.180
 0.908,-0.180
 0.909,-0.180
 0.909,-0.180
 0.909,-0.180
 0.909,-0.180
 0.909,-0.181
 0.909,-0.181
 0.909,-0.181
 0.909,-0.180
 0.910,-0.180
 0.910,-0.180
 0.910,-0.181
 0.910,-0.181
 0.910,-0.181
 0.910,-0.181
 0.910,-0.181
 0.911,-0.181
 0.911,-0.181
 0.911,-0.181
 0.911,-0.181
 0.911,-0.181
 0.911,-0.181
 0.911,-0.181
 0.911,-0.181
 0.912,-0.181
 0.912,-0.181
 0.912,-0.180
 0.912,-0.180
 0.912,-0.180
 0.912,-0.180
 0.912,-0.180
 0.913,-0.180
 0.913,-0.180
 0.913,-0.180
 0.913,-0.180
 0.913,-0.180
 0.913,-0.180
 0.913,-0.180
 0.913,-0.180
 0.914,-0.180
 0.914,-0.180
 0.914,-0.180
 0.914,-0.180
 0.914,-0.180
 0.914,-0.180
 0.914,-0.180
 0.915,-0.180
 0.915,-0.180
 0.915,-0.180
 0.915,-0.179
 0.915,-0.179
 0.915,-0.180
 0.915,-0.180
 0.915,-0.180
 0.916,-0.180
 0.916,-0.180
 0.916,-0.180
 0.916,-0.180
 0.916,-0.180
 0.916,-0.180
 0.916,-0.180
 0.917,-0.180
 0.917,-0.180
 0.917,-0.180
 0.917,-0.180
 0.917,-0.180
 0.917,-0.180
 0.917,-0.180
 0.917,-0.180
 0.918,-0.180
 0.918,-0.180
 0.918,-0.180
 0.918,-0.180
 0.918,-0.180
 0.918,-0.180
 0.918,-0.180
 0.919,-0.180
 0.919,-0.180
 0.919,-0.180
 0.919,-0.180
 0.919,-0.180
 0.919,-0.180
 0.919,-0.180
 0.919,-0.180
 0.920,-0.181
 0.920,-0.181
 0.920,-0.181
 0.920,-0.181
 0.920,-0.180
 0.920,-0.180
 0.920,-0.179
 0.921,-0.179
 0.921,-0.180
 0.921,-0.181
 0.921,-0.181
 0.921,-0.181
 0.921,-0.182
 0.921,-0.181
 0.921,-0.182
 0.922,-0.182
 0.922,-0.182
 0.922,-0.182
 0.922,-0.181
 0.922,-0.181
 0.922,-0.181
 0.922,-0.181
 0.923,-0.182
 0.923,-0.181
 0.923,-0.180
 0.923,-0.181
 0.923,-0.181
 0.923,-0.182
 0.923,-0.182
 0.923,-0.182
 0.924,-0.182
 0.924,-0.182
 0.924,-0.181
 0.924,-0.181
 0.924,-0.181
 0.924,-0.182
 0.924,-0.181
 0.925,-0.182
 0.925,-0.182
 0.925,-0.182
 0.925,-0.182
 0.925,-0.183
 0.925,-0.183
 0.925,-0.182
 0.925,-0.182
 0.926,-0.183
 0.926,-0.183
 0.926,-0.184
 0.926,-0.184
 0.926,-0.184
 0.926,-0.184
 0.926,-0.184
 0.927,-0.184
 0.927,-0.185
 0.927,-0.184
 0.927,-0.184
 0.927,-0.185
 0.927,-0.183
 0.927,-0.184
 0.927,-0.184
 0.928,-0.184
 0.928,-0.184
 0.928,-0.184
 0.928,-0.184
 0.928,-0.184
 0.928,-0.184
 0.928,-0.184
 0.929,-0.184
 0.929,-0.184
 0.929,-0.184
 0.929,-0.183
 0.929,-0.185
 0.929,-0.185
 0.929,-0.184
 0.929,-0.184
 0.930,-0.184
 0.930,-0.184
 0.930,-0.184
 0.930,-0.184
 0.930,-0.184
 0.930,-0.185
 0.930,-0.185
 0.931,-0.186
 0.931,-0.185
 0.931,-0.185
 0.931,-0.185
 0.931,-0.185
 0.931,-0.185
 0.931,-0.182
 0.931,-0.181
 0.932,-0.182
 0.932,-0.182
 0.932,-0.181
 0.932,-0.182
 0.932,-0.182
 0.932,-0.182
 0.932,-0.182
 0.933,-0.182
 0.933,-0.182
 0.933,-0.182
 0.933,-0.182
 0.933,-0.182
 0.933,-0.182
 0.933,-0.182
 0.934,-0.180
 0.934,-0.180
 0.934,-0.180
 0.934,-0.179
 0.934,-0.180
 0.934,-0.180
 0.934,-0.179
 0.934,-0.178
 0.935,-0.177
 0.935,-0.177
 0.935,-0.177
 0.935,-0.177
 0.935,-0.177
 0.935,-0.177
 0.935,-0.177
 0.936,-0.177
 0.936,-0.176
 0.936,-0.176
 0.936,-0.176
 0.936,-0.177
 0.936,-0.177
 0.936,-0.177
 0.936,-0.176
 0.937,-0.177
 0.937,-0.177
 0.937,-0.177
 0.937,-0.176
 0.937,-0.176
 0.937,-0.176
 0.937,-0.177
 0.938,-0.177
 0.938,-0.177
 0.938,-0.177
 0.938,-0.177
 0.938,-0.177
 0.938,-0.177
 0.938,-0.177
 0.938,-0.177
 0.939,-0.177
 0.939,-0.177
 0.939,-0.177
 0.939,-0.177
 0.939,-0.177
 0.939,-0.177
 0.939,-0.177
 0.940,-0.177
 0.940,-0.178
 0.940,-0.178
 0.940,-0.178
 0.940,-0.178
 0.940,-0.177
 0.940,-0.177
 0.940,-0.177
 0.941,-0.177
 0.941,-0.177
 0.941,-0.177
 0.941,-0.177
 0.941,-0.177
 0.941,-0.177
 0.941,-0.177
 0.942,-0.177
 0.942,-0.177
 0.942,-0.176
 0.942,-0.176
 0.942,-0.176
 0.942,-0.176
 0.942,-0.176
 0.942,-0.176
 0.943,-0.176
 0.943,-0.175
 0.943,-0.175
 0.943,-0.175
 0.943,-0.175
 0.943,-0.174
 0.943,-0.174
 0.944,-0.174
 0.944,-0.174
 0.944,-0.174
 0.944,-0.173
 0.944,-0.173
 0.944,-0.173
 0.944,-0.173
 0.944,-0.173
 0.945,-0.173
 0.945,-0.173
 0.945,-0.173
 0.945,-0.173
 0.945,-0.173
 0.945,-0.174
 0.945,-0.173
 0.946,-0.173
 0.946,-0.172
 0.946,-0.172
 0.946,-0.172
 0.946,-0.173
 0.946,-0.173
 0.946,-0.172
 0.946,-0.172
 0.947,-0.172
 0.947,-0.172
 0.947,-0.172
 0.947,-0.169
 0.947,-0.169
 0.947,-0.168
 0.947,-0.168
 0.948,-0.168
 0.948,-0.168
 0.948,-0.168
 0.948,-0.169
 0.948,-0.169
 0.948,-0.168
 0.948,-0.168
 0.948,-0.168
 0.949,-0.167
 0.949,-0.167
 0.949,-0.167
 0.949,-0.167
 0.949,-0.166
 0.949,-0.166
 0.949,-0.167
 0.950,-0.166
 0.950,-0.166
 0.950,-0.166
 0.950,-0.166
 0.950,-0.166
 0.950,-0.166
 0.950,-0.166
 0.950,-0.166
 0.951,-0.166
 0.951,-0.166
 0.951,-0.166
 0.951,-0.165
 0.951,-0.166
 0.951,-0.166
 0.951,-0.165
 0.952,-0.165
 0.952,-0.165
 0.952,-0.165
 0.952,-0.165
 0.952,-0.165
 0.952,-0.166
 0.952,-0.166
 0.952,-0.166
 0.953,-0.166
 0.953,-0.166
 0.953,-0.166
 0.953,-0.167
 0.953,-0.167
 0.953,-0.165
 0.953,-0.165
 0.954,-0.165
 0.954,-0.165
 0.954,-0.165
 0.954,-0.165
 0.954,-0.165
 0.954,-0.165
 0.954,-0.165
 0.954,-0.165
 0.955,-0.165
 0.955,-0.165
 0.955,-0.165
 0.955,-0.164
 0.955,-0.162
 0.955,-0.162
 0.955,-0.162
 0.956,-0.162
 0.956,-0.162
 0.956,-0.162
 0.956,-0.163
 0.956,-0.163
 0.956,-0.163
 0.956,-0.163
 0.956,-0.163
 0.957,-0.163
 0.957,-0.162
 0.957,-0.162
 0.957,-0.162
 0.957,-0.162
 0.957,-0.163
 0.957,-0.163
 0.958,-0.163
 0.958,-0.163
 0.958,-0.163
 0.958,-0.162
 0.958,-0.162
 0.958,-0.162
 0.958,-0.162
 0.958,-0.162
 0.959,-0.162
 0.959,-0.162
 0.959,-0.162
 0.959,-0.162
 0.959,-0.162
 0.959,-0.162
 0.959,-0.162
 0.960,-0.162
 0.960,-0.162
 0.960,-0.162
 0.960,-0.162
 0.960,-0.162
 0.960,-0.162
 0.960,-0.162
 0.960,-0.161
 0.961,-0.161
 0.961,-0.161
 0.961,-0.162
 0.961,-0.161
 0.961,-0.162
 0.961,-0.162
 0.961,-0.162
 0.962,-0.162
 0.962,-0.162
 0.962,-0.162
 0.962,-0.163
 0.962,-0.162
 0.962,-0.162
 0.962,-0.162
 0.962,-0.162
 0.963,-0.163
 0.963,-0.162
 0.963,-0.161
 0.963,-0.161
 0.963,-0.160
 0.963,-0.161
 0.963,-0.160
 0.964,-0.160
 0.964,-0.160
 0.964,-0.160
 0.964,-0.160
 0.964,-0.160
 0.964,-0.160
 0.964,-0.160
 0.964,-0.160
 0.965,-0.160
 0.965,-0.160
 0.965,-0.160
 0.965,-0.160
 0.965,-0.160
 0.965,-0.160
 0.965,-0.160
 0.966,-0.160
 0.966,-0.160
 0.966,-0.160
 0.966,-0.160
 0.966,-0.159
 0.966,-0.159
 0.966,-0.159
 0.966,-0.159
 0.967,-0.159
 0.967,-0.159
 0.967,-0.159
 0.967,-0.159
 0.967,-0.159
 0.967,-0.159
 0.967,-0.157
 0.968,-0.157
 0.968,-0.157
 0.968,-0.157
 0.968,-0.157
 0.968,-0.157
 0.968,-0.157
 0.968,-0.157
 0.968,-0.157
 0.969,-0.157
 0.969,-0.157
 0.969,-0.157
 0.969,-0.157
 0.969,-0.157
 0.969,-0.157
 0.969,-0.157
 0.970,-0.157
 0.970,-0.157
 0.970,-0.157
 0.970,-0.157
 0.970,-0.157
 0.970,-0.157
 0.970,-0.157
 0.970,-0.157
 0.971,-0.157
 0.971,-0.157
 0.971,-0.157
 0.971,-0.157
 0.971,-0.157
 0.971,-0.157
 0.971,-0.156
 0.972,-0.156
 0.972,-0.156
 0.972,-0.156
 0.972,-0.156
 0.972,-0.156
 0.972,-0.156
 0.972,-0.156
 0.972,-0.156
 0.973,-0.156
 0.973,-0.156
 0.973,-0.156
 0.973,-0.156
 0.973,-0.157
 0.973,-0.157
 0.973,-0.157
 0.974,-0.157
 0.974,-0.157
 0.974,-0.157
 0.974,-0.157
 0.974,-0.157
 0.974,-0.157
 0.974,-0.157
 0.974,-0.157
 0.975,-0.157
 0.975,-0.157
 0.975,-0.157
 0.975,-0.157
 0.975,-0.157
 0.975,-0.157
 0.975,-0.156
 0.976,-0.156
 0.976,-0.156
 0.976,-0.156
 0.976,-0.156
 0.976,-0.156
 0.976,-0.154
 0.976,-0.154
 0.976,-0.154
 0.977,-0.154
 0.977,-0.154
 0.977,-0.154
 0.977,-0.154
 0.977,-0.154
 0.977,-0.154
 0.977,-0.154
 0.978,-0.154
 0.978,-0.154
 0.978,-0.153
 0.978,-0.153
 0.978,-0.153
 0.978,-0.153
 0.978,-0.153
 0.979,-0.153
 0.979,-0.153
 0.979,-0.153
 0.979,-0.153
 0.979,-0.152
 0.979,-0.152
 0.979,-0.152
 0.979,-0.152
 0.980,-0.152
 0.980,-0.152
 0.980,-0.152
 0.980,-0.152
 0.980,-0.152
 0.980,-0.152
 0.980,-0.152
 0.981,-0.152
 0.981,-0.152
 0.981,-0.152
 0.981,-0.152
 0.981,-0.151
 0.981,-0.152
 0.981,-0.152
 0.981,-0.152
 0.982,-0.152
 0.982,-0.152
 0.982,-0.152
 0.982,-0.152
 0.982,-0.152
 0.982,-0.152
 0.982,-0.152
 0.983,-0.152
 0.983,-0.152
 0.983,-0.152
 0.983,-0.152
 0.983,-0.152
 0.983,-0.152
 0.983,-0.152
 0.983,-0.152
 0.984,-0.152
 0.984,-0.152
 0.984,-0.152
 0.984,-0.152
 0.984,-0.152
 0.984,-0.152
 0.984,-0.152
 0.985,-0.152
 0.985,-0.152
 0.985,-0.152
 0.985,-0.152
 0.985,-0.152
 0.985,-0.152
 0.985,-0.152
 0.985,-0.152
 0.986,-0.152
 0.986,-0.153
 0.986,-0.152
 0.986,-0.153
 0.986,-0.153
 0.986,-0.153
 0.986,-0.153
 0.987,-0.153
 0.987,-0.153
 0.987,-0.153
 0.987,-0.153
 0.987,-0.153
 0.987,-0.153
 0.987,-0.153
 0.987,-0.153
 0.988,-0.153
 0.988,-0.153
 0.988,-0.153
 0.988,-0.153
 0.988,-0.153
 0.988,-0.153
 0.988,-0.153
 0.989,-0.153
 0.989,-0.153
 0.989,-0.153
 0.989,-0.153
 0.989,-0.153
 0.989,-0.153
 0.989,-0.153
 0.989,-0.153
 0.990,-0.153
 0.990,-0.153
 0.990,-0.153
 0.990,-0.153
 0.990,-0.154
 0.990,-0.154
 0.990,-0.153
 0.991,-0.153
 0.991,-0.153
 0.991,-0.153
 0.991,-0.153
 0.991,-0.153
 0.991,-0.153
 0.991,-0.153
 0.991,-0.153
 0.992,-0.153
 0.992,-0.153
 0.992,-0.153
 0.992,-0.153
 0.992,-0.153
 0.992,-0.153
 0.992,-0.153
 0.993,-0.153
 0.993,-0.153
 0.993,-0.153
 0.993,-0.153
 0.993,-0.153
 0.993,-0.153
 0.993,-0.153
 0.993,-0.153
 0.994,-0.153
 0.994,-0.153
 0.994,-0.153
 0.994,-0.153
 0.994,-0.153
 0.994,-0.153
 0.994,-0.153
 0.995,-0.153
 0.995,-0.153
 0.995,-0.153
 0.995,-0.153
 0.995,-0.153
 0.995,-0.153
 0.995,-0.153
 0.995,-0.153
 0.996,-0.153
 0.996,-0.153
 0.996,-0.153
 0.996,-0.153
 0.996,-0.153
 0.996,-0.153
 0.996,-0.153
 0.997,-0.153
 0.997,-0.153
 0.997,-0.153
 0.997,-0.153
 0.997,-0.153
 0.997,-0.153
 0.997,-0.153
 0.997,-0.153
 0.998,-0.153
 0.998,-0.153
 0.998,-0.153
 0.998,-0.153
 0.998,-0.153
 0.998,-0.153
 0.998,-0.153
 0.999,-0.153
 0.999,-0.153
 0.999,-0.153
 0.999,-0.153
 0.999,-0.153
 0.999,-0.153
 0.999,-0.153
 0.999,-0.153
 1.000,-0.153
 1.000,-0.153
 1.000,-0.153
 1.000,-0.153


==> mesh_update_golevka_uncertainty.csv <==
NORMALIZED_TIME, NORMALIZED_UNCERTAINTY
 0.000, 1.000
 0.000, 0.994
 0.000, 0.989
 0.001, 0.985
 0.001, 0.980
 0.001, 0.975
 0.001, 0.970
 0.001, 0.969
 0.002, 0.964
 0.002, 0.959
 0.002, 0.955
 0.002, 0.950
 0.002, 0.945
 0.002, 0.940
 0.003, 0.935
 0.003, 0.930
 0.003, 0.925
 0.003, 0.921
 0.003, 0.917
 0.004, 0.911
 0.004, 0.906
 0.004, 0.901
 0.004, 0.897
 0.004, 0.892
 0.005, 0.888
 0.005, 0.886
 0.005, 0.881
 0.005, 0.876
 0.005, 0.870
 0.005, 0.865
 0.006, 0.861
 0.006, 0.857
 0.006, 0.852
 0.006, 0.849
 0.006, 0.844
 0.007, 0.840
 0.007, 0.835
 0.007, 0.830
 0.007, 0.825
 0.007, 0.821
 0.008, 0.817
 0.008, 0.811
 0.008, 0.807
 0.008, 0.801
 0.008, 0.795
 0.009, 0.791
 0.009, 0.787
 0.009, 0.784
 0.009, 0.780
 0.009, 0.775
 0.009, 0.770
 0.010, 0.765
 0.010, 0.761
 0.010, 0.757
 0.010, 0.753
 0.010, 0.749
 0.011, 0.744
 0.011, 0.741
 0.011, 0.737
 0.011, 0.732
 0.011, 0.727
 0.012, 0.722
 0.012, 0.718
 0.012, 0.715
 0.012, 0.713
 0.012, 0.711
 0.012, 0.708
 0.013, 0.704
 0.013, 0.700
 0.013, 0.695
 0.013, 0.692
 0.013, 0.689
 0.014, 0.686
 0.014, 0.681
 0.014, 0.678
 0.014, 0.676
 0.014, 0.672
 0.015, 0.668
 0.015, 0.663
 0.015, 0.658
 0.015, 0.654
 0.015, 0.649
 0.016, 0.644
 0.016, 0.640
 0.016, 0.636
 0.016, 0.631
 0.016, 0.627
 0.016, 0.622
 0.017, 0.617
 0.017, 0.613
 0.017, 0.608
 0.017, 0.603
 0.017, 0.599
 0.018, 0.593
 0.018, 0.589
 0.018, 0.584
 0.018, 0.581
 0.018, 0.577
 0.019, 0.572
 0.019, 0.569
 0.019, 0.568
 0.019, 0.566
 0.019, 0.565
 0.019, 0.565
 0.020, 0.564
 0.020, 0.561
 0.020, 0.558
 0.020, 0.554
 0.020, 0.549
 0.021, 0.548
 0.021, 0.545
 0.021, 0.541
 0.021, 0.536
 0.021, 0.530
 0.022, 0.525
 0.022, 0.520
 0.022, 0.515
 0.022, 0.511
 0.022, 0.508
 0.023, 0.504
 0.023, 0.501
 0.023, 0.497
 0.023, 0.494
 0.023, 0.489
 0.023, 0.485
 0.024, 0.482
 0.024, 0.476
 0.024, 0.472
 0.024, 0.467
 0.024, 0.461
 0.025, 0.458
 0.025, 0.453
 0.025, 0.449
 0.025, 0.448
 0.025, 0.447
 0.026, 0.446
 0.026, 0.442
 0.026, 0.437
 0.026, 0.435
 0.026, 0.434
 0.026, 0.433
 0.027, 0.431
 0.027, 0.426
 0.027, 0.423
 0.027, 0.419
 0.027, 0.417
 0.028, 0.412
 0.028, 0.409
 0.028, 0.406
 0.028, 0.402
 0.028, 0.397
 0.029, 0.392
 0.029, 0.388
 0.029, 0.383
 0.029, 0.379
 0.029, 0.374
 0.030, 0.370
 0.030, 0.367
 0.030, 0.365
 0.030, 0.362
 0.030, 0.361
 0.030, 0.357
 0.031, 0.354
 0.031, 0.349
 0.031, 0.345
 0.031, 0.343
 0.031, 0.339
 0.032, 0.335
 0.032, 0.330
 0.032, 0.328
 0.032, 0.324
 0.032, 0.320
 0.033, 0.318
 0.033, 0.315
 0.033, 0.312
 0.033, 0.308
 0.033, 0.306
 0.033, 0.302
 0.034, 0.300
 0.034, 0.297
 0.034, 0.292
 0.034, 0.287
 0.034, 0.283
 0.035, 0.278
 0.035, 0.275
 0.035, 0.271
 0.035, 0.266
 0.035, 0.263
 0.036, 0.261
 0.036, 0.257
 0.036, 0.256
 0.036, 0.251
 0.036, 0.245
 0.037, 0.240
 0.037, 0.237
 0.037, 0.233
 0.037, 0.232
 0.037, 0.229
 0.037, 0.227
 0.038, 0.224
 0.038, 0.222
 0.038, 0.222
 0.038, 0.222
 0.038, 0.221
 0.039, 0.219
 0.039, 0.218
 0.039, 0.217
 0.039, 0.216
 0.039, 0.215
 0.040, 0.212
 0.040, 0.210
 0.040, 0.205
 0.040, 0.200
 0.040, 0.195
 0.040, 0.191
 0.041, 0.190
 0.041, 0.188
 0.041, 0.185
 0.041, 0.180
 0.041, 0.176
 0.042, 0.171
 0.042, 0.168
 0.042, 0.167
 0.042, 0.166
 0.042, 0.165
 0.043, 0.165
 0.043, 0.161
 0.043, 0.159
 0.043, 0.156
 0.043, 0.155
 0.044, 0.154
 0.044, 0.153
 0.044, 0.149
 0.044, 0.145
 0.044, 0.142
 0.044, 0.140
 0.045, 0.136
 0.045, 0.133
 0.045, 0.128
 0.045, 0.125
 0.045, 0.120
 0.046, 0.114
 0.046, 0.110
 0.046, 0.108
 0.046, 0.107
 0.046, 0.105
 0.047, 0.101
 0.047, 0.098
 0.047, 0.095
 0.047, 0.090
 0.047, 0.088
 0.047, 0.084
 0.048, 0.082
 0.048, 0.078
 0.048, 0.075
 0.048, 0.070
 0.048, 0.069
 0.049, 0.066
 0.049, 0.065
 0.049, 0.062
 0.049, 0.058
 0.049, 0.055
 0.050, 0.053
 0.050, 0.051
 0.050, 0.049
 0.050, 0.046
 0.050, 0.045
 0.051, 0.044
 0.051, 0.042
 0.051, 0.040
 0.051, 0.039
 0.051, 0.038
 0.051, 0.037
 0.052, 0.036
 0.052, 0.034
 0.052, 0.032
 0.052, 0.030
 0.052, 0.028
 0.053, 0.025
 0.053, 0.022
 0.053, 0.021
 0.053, 0.020
 0.053, 0.019
 0.054, 0.019
 0.054, 0.018
 0.054, 0.018
 0.054, 0.017
 0.054, 0.016
 0.054, 0.014
 0.055, 0.010
 0.055, 0.008
 0.055, 0.007
 0.055, 0.005
 0.055, 0.005
 0.056, 0.004
 0.056, 0.003
 0.056, 0.001
 0.056, 0.000
 0.056, 0.000
 0.057, 0.000
 0.057, 0.000
 0.057, 0.000
 0.057, 0.000
 0.057, 0.000
 0.058, 0.000
 0.058, 0.000
 0.058, 0.000
 0.058, 0.000
 0.058, 0.000
 0.058, 0.000
 0.059, 0.000
 0.059, 0.000
 0.059, 0.000
 0.059, 0.000
 0.059, 0.000
 0.060, 0.000
 0.060, 0.000
 0.060, 0.000
 0.060, 0.000
 0.060, 0.000
 0.061, 0.000
 0.061, 0.000
 0.061, 0.000
 0.061, 0.000
 0.061, 0.000
 0.061, 0.000
 0.062, 0.000
 0.062, 0.000
 0.062, 0.000
 0.062, 0.000
 0.062, 0.000
 0.063, 0.000
 0.063, 0.000
 0.063, 0.000
 0.063, 0.000
 0.063, 0.000
 0.064, 0.000
 0.064, 0.000
 0.064, 0.000
 0.064, 0.000
 0.064, 0.000
 0.065, 0.000
 0.065, 0.000
 0.065, 0.000
 0.065, 0.000
 0.065, 0.000
 0.065, 0.000
 0.066, 0.000
 0.066, 0.000
 0.066, 0.000
 0.066, 0.000
 0.066, 0.000
 0.067, 0.000
 0.067, 0.000
 0.067, 0.000
 0.067, 0.000
 0.067, 0.000
 0.068, 0.000
 0.068, 0.000
 0.068, 0.000
 0.068, 0.000
 0.068, 0.000
 0.068, 0.000
 0.069, 0.000
 0.069, 0.000
 0.069, 0.000
 0.069, 0.000
 0.069, 0.000
 0.070, 0.000
 0.070, 0.000
 0.070, 0.000
 0.070, 0.000
 0.070, 0.000
 0.071, 0.000
 0.071, 0.000
 0.071, 0.000
 0.071, 0.000
 0.071, 0.000
 0.072, 0.000
 0.072, 0.000
 0.072, 0.000
 0.072, 0.000
 0.072, 0.000
 0.072, 0.000
 0.073, 0.000
 0.073, 0.000
 0.073, 0.000
 0.073, 0.000
 0.073, 0.000
 0.074, 0.000
 0.074, 0.000
 0.074, 0.000
 0.074, 0.000
 0.074, 0.000
 0.075, 0.000
 0.075, 0.000
 0.075, 0.000
 0.075, 0.000
 0.075, 0.000
 0.075, 0.000
 0.076, 0.000
 0.076, 0.000
 0.076, 0.000
 0.076, 0.000
 0.076, 0.000
 0.077, 0.000
 0.077, 0.000
 0.077, 0.000
 0.077, 0.000
 0.077, 0.000
 0.078, 0.000
 0.078, 0.000
 0.078, 0.000
 0.078, 0.000
 0.078, 0.000
 0.079, 0.000
 0.079, 0.000
 0.079, 0.000
 0.079, 0.000
 0.079, 0.000
 0.079, 0.000
 0.080, 0.000
 0.080, 0.000
 0.080, 0.000
 0.080, 0.000
 0.080, 0.000
 0.081, 0.000
 0.081, 0.000
 0.081, 0.000
 0.081, 0.000
 0.081, 0.000
 0.082, 0.000
 0.082, 0.000
 0.082, 0.000
 0.082, 0.000
 0.082, 0.000
 0.082, 0.000
 0.083, 0.000
 0.083, 0.000
 0.083, 0.000
 0.083, 0.000
 0.083, 0.000
 0.084, 0.000
 0.084, 0.000
 0.084, 0.000
 0.084, 0.000
 0.084, 0.000
 0.085, 0.000
 0.085, 0.000
 0.085, 0.000
 0.085, 0.000
 0.085, 0.000
 0.086, 0.000
 0.086, 0.000
 0.086, 0.000
 0.086, 0.000
 0.086, 0.000
 0.086, 0.000
 0.087, 0.000
 0.087, 0.000
 0.087, 0.000
 0.087, 0.000
 0.087, 0.000
 0.088, 0.000
 0.088, 0.000
 0.088, 0.000
 0.088, 0.000
 0.088, 0.000
 0.089, 0.000
 0.089, 0.000
 0.089, 0.000
 0.089, 0.000
 0.089, 0.000
 0.089, 0.000
 0.090, 0.000
 0.090, 0.000
 0.090, 0.000
 0.090, 0.000
 0.090, 0.000
 0.091, 0.000
 0.091, 0.000
 0.091, 0.000
 0.091, 0.000
 0.091, 0.000
 0.092, 0.000
 0.092, 0.000
 0.092, 0.000
 0.092, 0.000
 0.092, 0.000
 0.093, 0.000
 0.093, 0.000
 0.093, 0.000
 0.093, 0.000
 0.093, 0.000
 0.093, 0.000
 0.094, 0.000
 0.094, 0.000
 0.094, 0.000
 0.094, 0.000
 0.094, 0.000
 0.095, 0.000
 0.095, 0.000
 0.095, 0.000
 0.095, 0.000
 0.095, 0.000
 0.096, 0.000
 0.096, 0.000
 0.096, 0.000
 0.096, 0.000
 0.096, 0.000
 0.096, 0.000
 0.097, 0.000
 0.097, 0.000
 0.097, 0.000
 0.097, 0.000
 0.097, 0.000
 0.098, 0.000
 0.098, 0.000
 0.098, 0.000
 0.098, 0.000
 0.098, 0.000
 0.099, 0.000
 0.099, 0.000
 0.099, 0.000
 0.099, 0.000
 0.099, 0.000
 0.100, 0.000
 0.100, 0.000
 0.100, 0.000
 0.100, 0.000
 0.100, 0.000
 0.100, 0.000
 0.101, 0.000
 0.101, 0.000
 0.101, 0.000
 0.101, 0.000
 0.101, 0.000
 0.102, 0.000
 0.102, 0.000
 0.102, 0.000
 0.102, 0.000
 0.102, 0.000
 0.103, 0.000
 0.103, 0.000
 0.103, 0.000
 0.103, 0.000
 0.103, 0.000
 0.104, 0.000
 0.104, 0.000
 0.104, 0.000
 0.104, 0.000
 0.104, 0.000
 0.104, 0.000
 0.105, 0.000
 0.105, 0.000
 0.105, 0.000
 0.105, 0.000
 0.105, 0.000
 0.106, 0.000
 0.106, 0.000
 0.106, 0.000
 0.106, 0.000
 0.106, 0.000
 0.107, 0.000
 0.107, 0.000
 0.107, 0.000
 0.107, 0.000
 0.107, 0.000
 0.107, 0.000
 0.108, 0.000
 0.108, 0.000
 0.108, 0.000
 0.108, 0.000
 0.108, 0.000
 0.109, 0.000
 0.109, 0.000
 0.109, 0.000
 0.109, 0.000
 0.109, 0.000
 0.110, 0.000
 0.110, 0.000
 0.110, 0.000
 0.110, 0.000
 0.110, 0.000
 0.111, 0.000
 0.111, 0.000
 0.111, 0.000
 0.111, 0.000
 0.111, 0.000
 0.111, 0.000
 0.112, 0.000
 0.112, 0.000
 0.112, 0.000
 0.112, 0.000
 0.112, 0.000
 0.113, 0.000
 0.113, 0.000
 0.113, 0.000
 0.113, 0.000
 0.113, 0.000
 0.114, 0.000
 0.114, 0.000
 0.114, 0.000
 0.114, 0.000
 0.114, 0.000
 0.114, 0.000
 0.115, 0.000
 0.115, 0.000
 0.115, 0.000
 0.115, 0.000
 0.115, 0.000
 0.116, 0.000
 0.116, 0.000
 0.116, 0.000
 0.116, 0.000
 0.116, 0.000
 0.117, 0.000
 0.117, 0.000
 0.117, 0.000
 0.117, 0.000
 0.117, 0.000
 0.118, 0.000
 0.118, 0.000
 0.118, 0.000
 0.118, 0.000
 0.118, 0.000
 0.118, 0.000
 0.119, 0.000
 0.119, 0.000
 0.119, 0.000
 0.119, 0.000
 0.119, 0.000
 0.120, 0.000
 0.120, 0.000
 0.120, 0.000
 0.120, 0.000
 0.120, 0.000
 0.121, 0.000
 0.121, 0.000
 0.121, 0.000
 0.121, 0.000
 0.121, 0.000
 0.121, 0.000
 0.122, 0.000
 0.122, 0.000
 0.122, 0.000
 0.122, 0.000
 0.122, 0.000
 0.123, 0.000
 0.123, 0.000
 0.123, 0.000
 0.123, 0.000
 0.123, 0.000
 0.124, 0.000
 0.124, 0.000
 0.124, 0.000
 0.124, 0.000
 0.124, 0.000
 0.125, 0.000
 0.125, 0.000
 0.125, 0.000
 0.125, 0.000
 0.125, 0.000
 0.125, 0.000
 0.126, 0.000
 0.126, 0.000
 0.126, 0.000
 0.126, 0.000
 0.126, 0.000
 0.127, 0.000
 0.127, 0.000
 0.127, 0.000
 0.127, 0.000
 0.127, 0.000
 0.128, 0.000
 0.128, 0.000
 0.128, 0.000
 0.128, 0.000
 0.128, 0.000
 0.128, 0.000
 0.129, 0.000
 0.129, 0.000
 0.129, 0.000
 0.129, 0.000
 0.129, 0.000
 0.130, 0.000
 0.130, 0.000
 0.130, 0.000
 0.130, 0.000
 0.130, 0.000
 0.131, 0.000
 0.131, 0.000
 0.131, 0.000
 0.131, 0.000
 0.131, 0.000
 0.132, 0.000
 0.132, 0.000
 0.132, 0.000
 0.132, 0.000
 0.132, 0.000
 0.132, 0.000
 0.133, 0.000
 0.133, 0.000
 0.133, 0.000
 0.133, 0.000
 0.133, 0.000
 0.134, 0.000
 0.134, 0.000
 0.134, 0.000
 0.134, 0.000
 0.134, 0.000
 0.135, 0.000
 0.135, 0.000
 0.135, 0.000
 0.135, 0.000
 0.135, 0.000
 0.135, 0.000
 0.136, 0.000
 0.136, 0.000
 0.136, 0.000
 0.136, 0.000
 0.136, 0.000
 0.137, 0.000
 0.137, 0.000
 0.137, 0.000
 0.137, 0.000
 0.137, 0.000
 0.138, 0.000
 0.138, 0.000
 0.138, 0.000
 0.138, 0.000
 0.138, 0.000
 0.139, 0.000
 0.139, 0.000
 0.139, 0.000
 0.139, 0.000
 0.139, 0.000
 0.139, 0.000
 0.140, 0.000
 0.140, 0.000
 0.140, 0.000
 0.140, 0.000
 0.140, 0.000
 0.141, 0.000
 0.141, 0.000
 0.141, 0.000
 0.141, 0.000
 0.141, 0.000
 0.142, 0.000
 0.142, 0.000
 0.142, 0.000
 0.142, 0.000
 0.142, 0.000
 0.142, 0.000
 0.143, 0.000
 0.143, 0.000
 0.143, 0.000
 0.143, 0.000
 0.143, 0.000
 0.144, 0.000
 0.144, 0.000
 0.144, 0.000
 0.144, 0.000
 0.144, 0.000
 0.145, 0.000
 0.145, 0.000
 0.145, 0.000
 0.145, 0.000
 0.145, 0.000
 0.146, 0.000
 0.146, 0.000
 0.146, 0.000
 0.146, 0.000
 0.146, 0.000
 0.146, 0.000
 0.147, 0.000
 0.147, 0.000
 0.147, 0.000
 0.147, 0.000
 0.147, 0.000
 0.148, 0.000
 0.148, 0.000
 0.148, 0.000
 0.148, 0.000
 0.148, 0.000
 0.149, 0.000
 0.149, 0.000
 0.149, 0.000
 0.149, 0.000
 0.149, 0.000
 0.149, 0.000
 0.150, 0.000
 0.150, 0.000
 0.150, 0.000
 0.150, 0.000
 0.150, 0.000
 0.151, 0.000
 0.151, 0.000
 0.151, 0.000
 0.151, 0.000
 0.151, 0.000
 0.152, 0.000
 0.152, 0.000
 0.152, 0.000
 0.152, 0.000
 0.152, 0.000
 0.153, 0.000
 0.153, 0.000
 0.153, 0.000
 0.153, 0.000
 0.153, 0.000
 0.153, 0.000
 0.154, 0.000
 0.154, 0.000
 0.154, 0.000
 0.154, 0.000
 0.154, 0.000
 0.155, 0.000
 0.155, 0.000
 0.155, 0.000
 0.155, 0.000
 0.155, 0.000
 0.156, 0.000
 0.156, 0.000
 0.156, 0.000
 0.156, 0.000
 0.156, 0.000
 0.156, 0.000
 0.157, 0.000
 0.157, 0.000
 0.157, 0.000
 0.157, 0.000
 0.157, 0.000
 0.158, 0.000
 0.158, 0.000
 0.158, 0.000
 0.158, 0.000
 0.158, 0.000
 0.159, 0.000
 0.159, 0.000
 0.159, 0.000
 0.159, 0.000
 0.159, 0.000
 0.160, 0.000
 0.160, 0.000
 0.160, 0.000
 0.160, 0.000
 0.160, 0.000
 0.160, 0.000
 0.161, 0.000
 0.161, 0.000
 0.161, 0.000
 0.161, 0.000
 0.161, 0.000
 0.162, 0.000
 0.162, 0.000
 0.162, 0.000
 0.162, 0.000
 0.162, 0.000
 0.163, 0.000
 0.163, 0.000
 0.163, 0.000
 0.163, 0.000
 0.163, 0.000
 0.163, 0.000
 0.164, 0.000
 0.164, 0.000
 0.164, 0.000
 0.164, 0.000
 0.164, 0.000
 0.165, 0.000
 0.165, 0.000
 0.165, 0.000
 0.165, 0.000
 0.165, 0.000
 0.166, 0.000
 0.166, 0.000
 0.166, 0.000
 0.166, 0.000
 0.166, 0.000
 0.167, 0.000
 0.167, 0.000
 0.167, 0.000
 0.167, 0.000
 0.167, 0.000
 0.167, 0.000
 0.168, 0.000
 0.168, 0.000
 0.168, 0.000
 0.168, 0.000
 0.168, 0.000
 0.169, 0.000
 0.169, 0.000
 0.169, 0.000
 0.169, 0.000
 0.169, 0.000
 0.170, 0.000
 0.170, 0.000
 0.170, 0.000
 0.170, 0.000
 0.170, 0.000
 0.170, 0.000
 0.171, 0.000
 0.171, 0.000
 0.171, 0.000
 0.171, 0.000
 0.171, 0.000
 0.172, 0.000
 0.172, 0.000
 0.172, 0.000
 0.172, 0.000
 0.172, 0.000
 0.173, 0.000
 0.173, 0.000
 0.173, 0.000
 0.173, 0.000
 0.173, 0.000
 0.174, 0.000
 0.174, 0.000
 0.174, 0.000
 0.174, 0.000
 0.174, 0.000
 0.174, 0.000
 0.175, 0.000
 0.175, 0.000
 0.175, 0.000
 0.175, 0.000
 0.175, 0.000
 0.176, 0.000
 0.176, 0.000
 0.176, 0.000
 0.176, 0.000
 0.176, 0.000
 0.177, 0.000
 0.177, 0.000
 0.177, 0.000
 0.177, 0.000
 0.177, 0.000
 0.177, 0.000
 0.178, 0.000
 0.178, 0.000
 0.178, 0.000
 0.178, 0.000
 0.178, 0.000
 0.179, 0.000
 0.179, 0.000
 0.179, 0.000
 0.179, 0.000
 0.179, 0.000
 0.180, 0.000
 0.180, 0.000
 0.180, 0.000
 0.180, 0.000
 0.180, 0.000
 0.181, 0.000
 0.181, 0.000
 0.181, 0.000
 0.181, 0.000
 0.181, 0.000
 0.181, 0.000
 0.182, 0.000
 0.182, 0.000
 0.182, 0.000
 0.182, 0.000
 0.182, 0.000
 0.183, 0.000
 0.183, 0.000
 0.183, 0.000
 0.183, 0.000
 0.183, 0.000
 0.184, 0.000
 0.184, 0.000
 0.184, 0.000
 0.184, 0.000
 0.184, 0.000
 0.184, 0.000
 0.185, 0.000
 0.185, 0.000
 0.185, 0.000
 0.185, 0.000
 0.185, 0.000
 0.186, 0.000
 0.186, 0.000
 0.186, 0.000
 0.186, 0.000
 0.186, 0.000
 0.187, 0.000
 0.187, 0.000
 0.187, 0.000
 0.187, 0.000
 0.187, 0.000
 0.188, 0.000
 0.188, 0.000
 0.188, 0.000
 0.188, 0.000
 0.188, 0.000
 0.188, 0.000
 0.189, 0.000
 0.189, 0.000
 0.189, 0.000
 0.189, 0.000
 0.189, 0.000
 0.190, 0.000
 0.190, 0.000
 0.190, 0.000
 0.190, 0.000
 0.190, 0.000
 0.191, 0.000
 0.191, 0.000
 0.191, 0.000
 0.191, 0.000
 0.191, 0.000
 0.191, 0.000
 0.192, 0.000
 0.192, 0.000
 0.192, 0.000
 0.192, 0.000
 0.192, 0.000
 0.193, 0.000
 0.193, 0.000
 0.193, 0.000
 0.193, 0.000
 0.193, 0.000
 0.194, 0.000
 0.194, 0.000
 0.194, 0.000
 0.194, 0.000
 0.194, 0.000
 0.195, 0.000
 0.195, 0.000
 0.195, 0.000
 0.195, 0.000
 0.195, 0.000
 0.195, 0.000
 0.196, 0.000
 0.196, 0.000
 0.196, 0.000
 0.196, 0.000
 0.196, 0.000
 0.197, 0.000
 0.197, 0.000
 0.197, 0.000
 0.197, 0.000
 0.197, 0.000
 0.198, 0.000
 0.198, 0.000
 0.198, 0.000
 0.198, 0.000
 0.198, 0.000
 0.198, 0.000
 0.199, 0.000
 0.199, 0.000
 0.199, 0.000
 0.199, 0.000
 0.199, 0.000
 0.200, 0.000
 0.200, 0.000
 0.200, 0.000
 0.200, 0.000
 0.200, 0.000
 0.201, 0.000
 0.201, 0.000
 0.201, 0.000
 0.201, 0.000
 0.201, 0.000
 0.202, 0.000
 0.202, 0.000
 0.202, 0.000
 0.202, 0.000
 0.202, 0.000
 0.202, 0.000
 0.203, 0.000
 0.203, 0.000
 0.203, 0.000
 0.203, 0.000
 0.203, 0.000
 0.204, 0.000
 0.204, 0.000
 0.204, 0.000
 0.204, 0.000
 0.204, 0.000
 0.205, 0.000
 0.205, 0.000
 0.205, 0.000
 0.205, 0.000
 0.205, 0.000
 0.205, 0.000
 0.206, 0.000
 0.206, 0.000
 0.206, 0.000
 0.206, 0.000
 0.206, 0.000
 0.207, 0.000
 0.207, 0.000
 0.207, 0.000
 0.207, 0.000
 0.207, 0.000
 0.208, 0.000
 0.208, 0.000
 0.208, 0.000
 0.208, 0.000
 0.208, 0.000
 0.209, 0.000
 0.209, 0.000
 0.209, 0.000
 0.209, 0.000
 0.209, 0.000
 0.209, 0.000
 0.210, 0.000
 0.210, 0.000
 0.210, 0.000
 0.210, 0.000
 0.210, 0.000
 0.211, 0.000
 0.211, 0.000
 0.211, 0.000
 0.211, 0.000
 0.211, 0.000
 0.212, 0.000
 0.212, 0.000
 0.212, 0.000
 0.212, 0.000
 0.212, 0.000
 0.212, 0.000
 0.213, 0.000
 0.213, 0.000
 0.213, 0.000
 0.213, 0.000
 0.213, 0.000
 0.214, 0.000
 0.214, 0.000
 0.214, 0.000
 0.214, 0.000
 0.214, 0.000
 0.215, 0.000
 0.215, 0.000
 0.215, 0.000
 0.215, 0.000
 0.215, 0.000
 0.216, 0.000
 0.216, 0.000
 0.216, 0.000
 0.216, 0.000
 0.216, 0.000
 0.216, 0.000
 0.217, 0.000
 0.217, 0.000
 0.217, 0.000
 0.217, 0.000
 0.217, 0.000
 0.218, 0.000
 0.218, 0.000
 0.218, 0.000
 0.218, 0.000
 0.218, 0.000
 0.219, 0.000
 0.219, 0.000
 0.219, 0.000
 0.219, 0.000
 0.219, 0.000
 0.219, 0.000
 0.220, 0.000
 0.220, 0.000
 0.220, 0.000
 0.220, 0.000
 0.220, 0.000
 0.221, 0.000
 0.221, 0.000
 0.221, 0.000
 0.221, 0.000
 0.221, 0.000
 0.222, 0.000
 0.222, 0.000
 0.222, 0.000
 0.222, 0.000
 0.222, 0.000
 0.223, 0.000
 0.223, 0.000
 0.223, 0.000
 0.223, 0.000
 0.223, 0.000
 0.223, 0.000
 0.224, 0.000
 0.224, 0.000
 0.224, 0.000
 0.224, 0.000
 0.224, 0.000
 0.225, 0.000
 0.225, 0.000
 0.225, 0.000
 0.225, 0.000
 0.225, 0.000
 0.226, 0.000
 0.226, 0.000
 0.226, 0.000
 0.226, 0.000
 0.226, 0.000
 0.226, 0.000
 0.227, 0.000
 0.227, 0.000
 0.227, 0.000
 0.227, 0.000
 0.227, 0.000
 0.228, 0.000
 0.228, 0.000
 0.228, 0.000
 0.228, 0.000
 0.228, 0.000
 0.229, 0.000
 0.229, 0.000
 0.229, 0.000
 0.229, 0.000
 0.229, 0.000
 0.230, 0.000
 0.230, 0.000
 0.230, 0.000
 0.230, 0.000
 0.230, 0.000
 0.230, 0.000
 0.231, 0.000
 0.231, 0.000
 0.231, 0.000
 0.231, 0.000
 0.231, 0.000
 0.232, 0.000
 0.232, 0.000
 0.232, 0.000
 0.232, 0.000
 0.232, 0.000
 0.233, 0.000
 0.233, 0.000
 0.233, 0.000
 0.233, 0.000
 0.233, 0.000
 0.233, 0.000
 0.234, 0.000
 0.234, 0.000
 0.234, 0.000
 0.234, 0.000
 0.234, 0.000
 0.235, 0.000
 0.235, 0.000
 0.235, 0.000
 0.235, 0.000
 0.235, 0.000
 0.236, 0.000
 0.236, 0.000
 0.236, 0.000
 0.236, 0.000
 0.236, 0.000
 0.237, 0.000
 0.237, 0.000
 0.237, 0.000
 0.237, 0.000
 0.237, 0.000
 0.237, 0.000
 0.238, 0.000
 0.238, 0.000
 0.238, 0.000
 0.238, 0.000
 0.238, 0.000
 0.239, 0.000
 0.239, 0.000
 0.239, 0.000
 0.239, 0.000
 0.239, 0.000
 0.240, 0.000
 0.240, 0.000
 0.240, 0.000
 0.240, 0.000
 0.240, 0.000
 0.240, 0.000
 0.241, 0.000
 0.241, 0.000
 0.241, 0.000
 0.241, 0.000
 0.241, 0.000
 0.242, 0.000
 0.242, 0.000
 0.242, 0.000
 0.242, 0.000
 0.242, 0.000
 0.243, 0.000
 0.243, 0.000
 0.243, 0.000
 0.243, 0.000
 0.243, 0.000
 0.244, 0.000
 0.244, 0.000
 0.244, 0.000
 0.244, 0.000
 0.244, 0.000
 0.244, 0.000
 0.245, 0.000
 0.245, 0.000
 0.245, 0.000
 0.245, 0.000
 0.245, 0.000
 0.246, 0.000
 0.246, 0.000
 0.246, 0.000
 0.246, 0.000
 0.246, 0.000
 0.247, 0.000
 0.247, 0.000
 0.247, 0.000
 0.247, 0.000
 0.247, 0.000
 0.247, 0.000
 0.248, 0.000
 0.248, 0.000
 0.248, 0.000
 0.248, 0.000
 0.248, 0.000
 0.249, 0.000
 0.249, 0.000
 0.249, 0.000
 0.249, 0.000
 0.249, 0.000
 0.250, 0.000
 0.250, 0.000
 0.250, 0.000
 0.250, 0.000
 0.250, 0.000
 0.251, 0.000
 0.251, 0.000
 0.251, 0.000
 0.251, 0.000
 0.251, 0.000
 0.251, 0.000
 0.252, 0.000
 0.252, 0.000
 0.252, 0.000
 0.252, 0.000
 0.252, 0.000
 0.253, 0.000
 0.253, 0.000
 0.253, 0.000
 0.253, 0.000
 0.253, 0.000
 0.254, 0.000
 0.254, 0.000
 0.254, 0.000
 0.254, 0.000
 0.254, 0.000
 0.254, 0.000
 0.255, 0.000
 0.255, 0.000
 0.255, 0.000
 0.255, 0.000
 0.255, 0.000
 0.256, 0.000
 0.256, 0.000
 0.256, 0.000
 0.256, 0.000
 0.256, 0.000
 0.257, 0.000
 0.257, 0.000
 0.257, 0.000
 0.257, 0.000
 0.257, 0.000
 0.258, 0.000
 0.258, 0.000
 0.258, 0.000
 0.258, 0.000
 0.258, 0.000
 0.258, 0.000
 0.259, 0.000
 0.259, 0.000
 0.259, 0.000
 0.259, 0.000
 0.259, 0.000
 0.260, 0.000
 0.260, 0.000
 0.260, 0.000
 0.260, 0.000
 0.260, 0.000
 0.261, 0.000
 0.261, 0.000
 0.261, 0.000
 0.261, 0.000
 0.261, 0.000
 0.261, 0.000
 0.262, 0.000
 0.262, 0.000
 0.262, 0.000
 0.262, 0.000
 0.262, 0.000
 0.263, 0.000
 0.263, 0.000
 0.263, 0.000
 0.263, 0.000
 0.263, 0.000
 0.264, 0.000
 0.264, 0.000
 0.264, 0.000
 0.264, 0.000
 0.264, 0.000
 0.265, 0.000
 0.265, 0.000
 0.265, 0.000
 0.265, 0.000
 0.265, 0.000
 0.265, 0.000
 0.266, 0.000
 0.266, 0.000
 0.266, 0.000
 0.266, 0.000
 0.266, 0.000
 0.267, 0.000
 0.267, 0.000
 0.267, 0.000
 0.267, 0.000
 0.267, 0.000
 0.268, 0.000
 0.268, 0.000
 0.268, 0.000
 0.268, 0.000
 0.268, 0.000
 0.268, 0.000
 0.269, 0.000
 0.269, 0.000
 0.269, 0.000
 0.269, 0.000
 0.269, 0.000
 0.270, 0.000
 0.270, 0.000
 0.270, 0.000
 0.270, 0.000
 0.270, 0.000
 0.271, 0.000
 0.271, 0.000
 0.271, 0.000
 0.271, 0.000
 0.271, 0.000
 0.272, 0.000
 0.272, 0.000
 0.272, 0.000
 0.272, 0.000
 0.272, 0.000
 0.272, 0.000
 0.273, 0.000
 0.273, 0.000
 0.273, 0.000
 0.273, 0.000
 0.273, 0.000
 0.274, 0.000
 0.274, 0.000
 0.274, 0.000
 0.274, 0.000
 0.274, 0.000
 0.275, 0.000
 0.275, 0.000
 0.275, 0.000
 0.275, 0.000
 0.275, 0.000
 0.275, 0.000
 0.276, 0.000
 0.276, 0.000
 0.276, 0.000
 0.276, 0.000
 0.276, 0.000
 0.277, 0.000
 0.277, 0.000
 0.277, 0.000
 0.277, 0.000
 0.277, 0.000
 0.278, 0.000
 0.278, 0.000
 0.278, 0.000
 0.278, 0.000
 0.278, 0.000
 0.279, 0.000
 0.279, 0.000
 0.279, 0.000
 0.279, 0.000
 0.279, 0.000
 0.279, 0.000
 0.280, 0.000
 0.280, 0.000
 0.280, 0.000
 0.280, 0.000
 0.280, 0.000
 0.281, 0.000
 0.281, 0.000
 0.281, 0.000
 0.281, 0.000
 0.281, 0.000
 0.282, 0.000
 0.282, 0.000
 0.282, 0.000
 0.282, 0.000
 0.282, 0.000
 0.282, 0.000
 0.283, 0.000
 0.283, 0.000
 0.283, 0.000
 0.283, 0.000
 0.283, 0.000
 0.284, 0.000
 0.284, 0.000
 0.284, 0.000
 0.284, 0.000
 0.284, 0.000
 0.285, 0.000
 0.285, 0.000
 0.285, 0.000
 0.285, 0.000
 0.285, 0.000
 0.286, 0.000
 0.286, 0.000
 0.286, 0.000
 0.286, 0.000
 0.286, 0.000
 0.286, 0.000
 0.287, 0.000
 0.287, 0.000
 0.287, 0.000
 0.287, 0.000
 0.287, 0.000
 0.288, 0.000
 0.288, 0.000
 0.288, 0.000
 0.288, 0.000
 0.288, 0.000
 0.289, 0.000
 0.289, 0.000
 0.289, 0.000
 0.289, 0.000
 0.289, 0.000
 0.289, 0.000
 0.290, 0.000
 0.290, 0.000
 0.290, 0.000
 0.290, 0.000
 0.290, 0.000
 0.291, 0.000
 0.291, 0.000
 0.291, 0.000
 0.291, 0.000
 0.291, 0.000
 0.292, 0.000
 0.292, 0.000
 0.292, 0.000
 0.292, 0.000
 0.292, 0.000
 0.293, 0.000
 0.293, 0.000
 0.293, 0.000
 0.293, 0.000
 0.293, 0.000
 0.293, 0.000
 0.294, 0.000
 0.294, 0.000
 0.294, 0.000
 0.294, 0.000
 0.294, 0.000
 0.295, 0.000
 0.295, 0.000
 0.295, 0.000
 0.295, 0.000
 0.295, 0.000
 0.296, 0.000
 0.296, 0.000
 0.296, 0.000
 0.296, 0.000
 0.296, 0.000
 0.296, 0.000
 0.297, 0.000
 0.297, 0.000
 0.297, 0.000
 0.297, 0.000
 0.297, 0.000
 0.298, 0.000
 0.298, 0.000
 0.298, 0.000
 0.298, 0.000
 0.298, 0.000
 0.299, 0.000
 0.299, 0.000
 0.299, 0.000
 0.299, 0.000
 0.299, 0.000
 0.300, 0.000
 0.300, 0.000
 0.300, 0.000
 0.300, 0.000
 0.300, 0.000
 0.300, 0.000
 0.301, 0.000
 0.301, 0.000
 0.301, 0.000
 0.301, 0.000
 0.301, 0.000
 0.302, 0.000
 0.302, 0.000
 0.302, 0.000
 0.302, 0.000
 0.302, 0.000
 0.303, 0.000
 0.303, 0.000
 0.303, 0.000
 0.303, 0.000
 0.303, 0.000
 0.304, 0.000
 0.304, 0.000
 0.304, 0.000
 0.304, 0.000
 0.304, 0.000
 0.304, 0.000
 0.305, 0.000
 0.305, 0.000
 0.305, 0.000
 0.305, 0.000
 0.305, 0.000
 0.306, 0.000
 0.306, 0.000
 0.306, 0.000
 0.306, 0.000
 0.306, 0.000
 0.307, 0.000
 0.307, 0.000
 0.307, 0.000
 0.307, 0.000
 0.307, 0.000
 0.307, 0.000
 0.308, 0.000
 0.308, 0.000
 0.308, 0.000
 0.308, 0.000
 0.308, 0.000
 0.309, 0.000
 0.309, 0.000
 0.309, 0.000
 0.309, 0.000
 0.309, 0.000
 0.310, 0.000
 0.310, 0.000
 0.310, 0.000
 0.310, 0.000
 0.310, 0.000
 0.311, 0.000
 0.311, 0.000
 0.311, 0.000
 0.311, 0.000
 0.311, 0.000
 0.311, 0.000
 0.312, 0.000
 0.312, 0.000
 0.312, 0.000
 0.312, 0.000
 0.312, 0.000
 0.313, 0.000
 0.313, 0.000
 0.313, 0.000
 0.313, 0.000
 0.313, 0.000
 0.314, 0.000
 0.314, 0.000
 0.314, 0.000
 0.314, 0.000
 0.314, 0.000
 0.314, 0.000
 0.315, 0.000
 0.315, 0.000
 0.315, 0.000
 0.315, 0.000
 0.315, 0.000
 0.316, 0.000
 0.316, 0.000
 0.316, 0.000
 0.316, 0.000
 0.316, 0.000
 0.317, 0.000
 0.317, 0.000
 0.317, 0.000
 0.317, 0.000
 0.317, 0.000
 0.318, 0.000
 0.318, 0.000
 0.318, 0.000
 0.318, 0.000
 0.318, 0.000
 0.318, 0.000
 0.319, 0.000
 0.319, 0.000
 0.319, 0.000
 0.319, 0.000
 0.319, 0.000
 0.320, 0.000
 0.320, 0.000
 0.320, 0.000
 0.320, 0.000
 0.320, 0.000
 0.321, 0.000
 0.321, 0.000
 0.321, 0.000
 0.321, 0.000
 0.321, 0.000
 0.321, 0.000
 0.322, 0.000
 0.322, 0.000
 0.322, 0.000
 0.322, 0.000
 0.322, 0.000
 0.323, 0.000
 0.323, 0.000
 0.323, 0.000
 0.323, 0.000
 0.323, 0.000
 0.324, 0.000
 0.324, 0.000
 0.324, 0.000
 0.324, 0.000
 0.324, 0.000
 0.325, 0.000
 0.325, 0.000
 0.325, 0.000
 0.325, 0.000
 0.325, 0.000
 0.325, 0.000
 0.326, 0.000
 0.326, 0.000
 0.326, 0.000
 0.326, 0.000
 0.326, 0.000
 0.327, 0.000
 0.327, 0.000
 0.327, 0.000
 0.327, 0.000
 0.327, 0.000
 0.328, 0.000
 0.328, 0.000
 0.328, 0.000
 0.328, 0.000
 0.328, 0.000
 0.328, 0.000
 0.329, 0.000
 0.329, 0.000
 0.329, 0.000
 0.329, 0.000
 0.329, 0.000
 0.330, 0.000
 0.330, 0.000
 0.330, 0.000
 0.330, 0.000
 0.330, 0.000
 0.331, 0.000
 0.331, 0.000
 0.331, 0.000
 0.331, 0.000
 0.331, 0.000
 0.332, 0.000
 0.332, 0.000
 0.332, 0.000
 0.332, 0.000
 0.332, 0.000
 0.332, 0.000
 0.333, 0.000
 0.333, 0.000
 0.333, 0.000
 0.333, 0.000
 0.333, 0.000
 0.334, 0.000
 0.334, 0.000
 0.334, 0.000
 0.334, 0.000
 0.334, 0.000
 0.335, 0.000
 0.335, 0.000
 0.335, 0.000
 0.335, 0.000
 0.335, 0.000
 0.335, 0.000
 0.336, 0.000
 0.336, 0.000
 0.336, 0.000
 0.336, 0.000
 0.336, 0.000
 0.337, 0.000
 0.337, 0.000
 0.337, 0.000
 0.337, 0.000
 0.337, 0.000
 0.338, 0.000
 0.338, 0.000
 0.338, 0.000
 0.338, 0.000
 0.338, 0.000
 0.339, 0.000
 0.339, 0.000
 0.339, 0.000
 0.339, 0.000
 0.339, 0.000
 0.339, 0.000
 0.340, 0.000
 0.340, 0.000
 0.340, 0.000
 0.340, 0.000
 0.340, 0.000
 0.341, 0.000
 0.341, 0.000
 0.341, 0.000
 0.341, 0.000
 0.341, 0.000
 0.342, 0.000
 0.342, 0.000
 0.342, 0.000
 0.342, 0.000
 0.342, 0.000
 0.342, 0.000
 0.343, 0.000
 0.343, 0.000
 0.343, 0.000
 0.343, 0.000
 0.343, 0.000
 0.344, 0.000
 0.344, 0.000
 0.344, 0.000
 0.344, 0.000
 0.344, 0.000
 0.345, 0.000
 0.345, 0.000
 0.345, 0.000
 0.345, 0.000
 0.345, 0.000
 0.346, 0.000
 0.346, 0.000
 0.346, 0.000
 0.346, 0.000
 0.346, 0.000
 0.346, 0.000
 0.347, 0.000
 0.347, 0.000
 0.347, 0.000
 0.347, 0.000
 0.347, 0.000
 0.348, 0.000
 0.348, 0.000
 0.348, 0.000
 0.348, 0.000
 0.348, 0.000
 0.349, 0.000
 0.349, 0.000
 0.349, 0.000
 0.349, 0.000
 0.349, 0.000
 0.349, 0.000
 0.350, 0.000
 0.350, 0.000
 0.350, 0.000
 0.350, 0.000
 0.350, 0.000
 0.351, 0.000
 0.351, 0.000
 0.351, 0.000
 0.351, 0.000
 0.351, 0.000
 0.352, 0.000
 0.352, 0.000
 0.352, 0.000
 0.352, 0.000
 0.352, 0.000
 0.353, 0.000
 0.353, 0.000
 0.353, 0.000
 0.353, 0.000
 0.353, 0.000
 0.353, 0.000
 0.354, 0.000
 0.354, 0.000
 0.354, 0.000
 0.354, 0.000
 0.354, 0.000
 0.355, 0.000
 0.355, 0.000
 0.355, 0.000
 0.355, 0.000
 0.355, 0.000
 0.356, 0.000
 0.356, 0.000
 0.356, 0.000
 0.356, 0.000
 0.356, 0.000
 0.356, 0.000
 0.357, 0.000
 0.357, 0.000
 0.357, 0.000
 0.357, 0.000
 0.357, 0.000
 0.358, 0.000
 0.358, 0.000
 0.358, 0.000
 0.358, 0.000
 0.358, 0.000
 0.359, 0.000
 0.359, 0.000
 0.359, 0.000
 0.359, 0.000
 0.359, 0.000
 0.360, 0.000
 0.360, 0.000
 0.360, 0.000
 0.360, 0.000
 0.360, 0.000
 0.360, 0.000
 0.361, 0.000
 0.361, 0.000
 0.361, 0.000
 0.361, 0.000
 0.361, 0.000
 0.362, 0.000
 0.362, 0.000
 0.362, 0.000
 0.362, 0.000
 0.362, 0.000
 0.363, 0.000
 0.363, 0.000
 0.363, 0.000
 0.363, 0.000
 0.363, 0.000
 0.363, 0.000
 0.364, 0.000
 0.364, 0.000
 0.364, 0.000
 0.364, 0.000
 0.364, 0.000
 0.365, 0.000
 0.365, 0.000
 0.365, 0.000
 0.365, 0.000
 0.365, 0.000
 0.366, 0.000
 0.366, 0.000
 0.366, 0.000
 0.366, 0.000
 0.366, 0.000
 0.367, 0.000
 0.367, 0.000
 0.367, 0.000
 0.367, 0.000
 0.367, 0.000
 0.367, 0.000
 0.368, 0.000
 0.368, 0.000
 0.368, 0.000
 0.368, 0.000
 0.368, 0.000
 0.369, 0.000
 0.369, 0.000
 0.369, 0.000
 0.369, 0.000
 0.369, 0.000
 0.370, 0.000
 0.370, 0.000
 0.370, 0.000
 0.370, 0.000
 0.370, 0.000
 0.370, 0.000
 0.371, 0.000
 0.371, 0.000
 0.371, 0.000
 0.371, 0.000
 0.371, 0.000
 0.372, 0.000
 0.372, 0.000
 0.372, 0.000
 0.372, 0.000
 0.372, 0.000
 0.373, 0.000
 0.373, 0.000
 0.373, 0.000
 0.373, 0.000
 0.373, 0.000
 0.374, 0.000
 0.374, 0.000
 0.374, 0.000
 0.374, 0.000
 0.374, 0.000
 0.374, 0.000
 0.375, 0.000
 0.375, 0.000
 0.375, 0.000
 0.375, 0.000
 0.375, 0.000
 0.376, 0.000
 0.376, 0.000
 0.376, 0.000
 0.376, 0.000
 0.376, 0.000
 0.377, 0.000
 0.377, 0.000
 0.377, 0.000
 0.377, 0.000
 0.377, 0.000
 0.377, 0.000
 0.378, 0.000
 0.378, 0.000
 0.378, 0.000
 0.378, 0.000
 0.378, 0.000
 0.379, 0.000
 0.379, 0.000
 0.379, 0.000
 0.379, 0.000
 0.379, 0.000
 0.380, 0.000
 0.380, 0.000
 0.380, 0.000
 0.380, 0.000
 0.380, 0.000
 0.381, 0.000
 0.381, 0.000
 0.381, 0.000
 0.381, 0.000
 0.381, 0.000
 0.381, 0.000
 0.382, 0.000
 0.382, 0.000
 0.382, 0.000
 0.382, 0.000
 0.382, 0.000
 0.383, 0.000
 0.383, 0.000
 0.383, 0.000
 0.383, 0.000
 0.383, 0.000
 0.384, 0.000
 0.384, 0.000
 0.384, 0.000
 0.384, 0.000
 0.384, 0.000
 0.384, 0.000
 0.385, 0.000
 0.385, 0.000
 0.385, 0.000
 0.385, 0.000
 0.385, 0.000
 0.386, 0.000
 0.386, 0.000
 0.386, 0.000
 0.386, 0.000
 0.386, 0.000
 0.387, 0.000
 0.387, 0.000
 0.387, 0.000
 0.387, 0.000
 0.387, 0.000
 0.388, 0.000
 0.388, 0.000
 0.388, 0.000
 0.388, 0.000
 0.388, 0.000
 0.388, 0.000
 0.389, 0.000
 0.389, 0.000
 0.389, 0.000
 0.389, 0.000
 0.389, 0.000
 0.390, 0.000
 0.390, 0.000
 0.390, 0.000
 0.390, 0.000
 0.390, 0.000
 0.391, 0.000
 0.391, 0.000
 0.391, 0.000
 0.391, 0.000
 0.391, 0.000
 0.391, 0.000
 0.392, 0.000
 0.392, 0.000
 0.392, 0.000
 0.392, 0.000
 0.392, 0.000
 0.393, 0.000
 0.393, 0.000
 0.393, 0.000
 0.393, 0.000
 0.393, 0.000
 0.394, 0.000
 0.394, 0.000
 0.394, 0.000
 0.394, 0.000
 0.394, 0.000
 0.395, 0.000
 0.395, 0.000
 0.395, 0.000
 0.395, 0.000
 0.395, 0.000
 0.395, 0.000
 0.396, 0.000
 0.396, 0.000
 0.396, 0.000
 0.396, 0.000
 0.396, 0.000
 0.397, 0.000
 0.397, 0.000
 0.397, 0.000
 0.397, 0.000
 0.397, 0.000
 0.398, 0.000
 0.398, 0.000
 0.398, 0.000
 0.398, 0.000
 0.398, 0.000
 0.398, 0.000
 0.399, 0.000
 0.399, 0.000
 0.399, 0.000
 0.399, 0.000
 0.399, 0.000
 0.400, 0.000
 0.400, 0.000
 0.400, 0.000
 0.400, 0.000
 0.400, 0.000
 0.401, 0.000
 0.401, 0.000
 0.401, 0.000
 0.401, 0.000
 0.401, 0.000
 0.402, 0.000
 0.402, 0.000
 0.402, 0.000
 0.402, 0.000
 0.402, 0.000
 0.402, 0.000
 0.403, 0.000
 0.403, 0.000
 0.403, 0.000
 0.403, 0.000
 0.403, 0.000
 0.404, 0.000
 0.404, 0.000
 0.404, 0.000
 0.404, 0.000
 0.404, 0.000
 0.405, 0.000
 0.405, 0.000
 0.405, 0.000
 0.405, 0.000
 0.405, 0.000
 0.405, 0.000
 0.406, 0.000
 0.406, 0.000
 0.406, 0.000
 0.406, 0.000
 0.406, 0.000
 0.407, 0.000
 0.407, 0.000
 0.407, 0.000
 0.407, 0.000
 0.407, 0.000
 0.408, 0.000
 0.408, 0.000
 0.408, 0.000
 0.408, 0.000
 0.408, 0.000
 0.409, 0.000
 0.409, 0.000
 0.409, 0.000
 0.409, 0.000
 0.409, 0.000
 0.409, 0.000
 0.410, 0.000
 0.410, 0.000
 0.410, 0.000
 0.410, 0.000
 0.410, 0.000
 0.411, 0.000
 0.411, 0.000
 0.411, 0.000
 0.411, 0.000
 0.411, 0.000
 0.412, 0.000
 0.412, 0.000
 0.412, 0.000
 0.412, 0.000
 0.412, 0.000
 0.412, 0.000
 0.413, 0.000
 0.413, 0.000
 0.413, 0.000
 0.413, 0.000
 0.413, 0.000
 0.414, 0.000
 0.414, 0.000
 0.414, 0.000
 0.414, 0.000
 0.414, 0.000
 0.415, 0.000
 0.415, 0.000
 0.415, 0.000
 0.415, 0.000
 0.415, 0.000
 0.416, 0.000
 0.416, 0.000
 0.416, 0.000
 0.416, 0.000
 0.416, 0.000
 0.416, 0.000
 0.417, 0.000
 0.417, 0.000
 0.417, 0.000
 0.417, 0.000
 0.417, 0.000
 0.418, 0.000
 0.418, 0.000
 0.418, 0.000
 0.418, 0.000
 0.418, 0.000
 0.419, 0.000
 0.419, 0.000
 0.419, 0.000
 0.419, 0.000
 0.419, 0.000
 0.419, 0.000
 0.420, 0.000
 0.420, 0.000
 0.420, 0.000
 0.420, 0.000
 0.420, 0.000
 0.421, 0.000
 0.421, 0.000
 0.421, 0.000
 0.421, 0.000
 0.421, 0.000
 0.422, 0.000
 0.422, 0.000
 0.422, 0.000
 0.422, 0.000
 0.422, 0.000
 0.423, 0.000
 0.423, 0.000
 0.423, 0.000
 0.423, 0.000
 0.423, 0.000
 0.423, 0.000
 0.424, 0.000
 0.424, 0.000
 0.424, 0.000
 0.424, 0.000
 0.424, 0.000
 0.425, 0.000
 0.425, 0.000
 0.425, 0.000
 0.425, 0.000
 0.425, 0.000
 0.426, 0.000
 0.426, 0.000
 0.426, 0.000
 0.426, 0.000
 0.426, 0.000
 0.426, 0.000
 0.427, 0.000
 0.427, 0.000
 0.427, 0.000
 0.427, 0.000
 0.427, 0.000
 0.428, 0.000
 0.428, 0.000
 0.428, 0.000
 0.428, 0.000
 0.428, 0.000
 0.429, 0.000
 0.429, 0.000
 0.429, 0.000
 0.429, 0.000
 0.429, 0.000
 0.430, 0.000
 0.430, 0.000
 0.430, 0.000
 0.430, 0.000
 0.430, 0.000
 0.430, 0.000
 0.431, 0.000
 0.431, 0.000
 0.431, 0.000
 0.431, 0.000
 0.431, 0.000
 0.432, 0.000
 0.432, 0.000
 0.432, 0.000
 0.432, 0.000
 0.432, 0.000
 0.433, 0.000
 0.433, 0.000
 0.433, 0.000
 0.433, 0.000
 0.433, 0.000
 0.433, 0.000
 0.434, 0.000
 0.434, 0.000
 0.434, 0.000
 0.434, 0.000
 0.434, 0.000
 0.435, 0.000
 0.435, 0.000
 0.435, 0.000
 0.435, 0.000
 0.435, 0.000
 0.436, 0.000
 0.436, 0.000
 0.436, 0.000
 0.436, 0.000
 0.436, 0.000
 0.437, 0.000
 0.437, 0.000
 0.437, 0.000
 0.437, 0.000
 0.437, 0.000
 0.437, 0.000
 0.438, 0.000
 0.438, 0.000
 0.438, 0.000
 0.438, 0.000
 0.438, 0.000
 0.439, 0.000
 0.439, 0.000
 0.439, 0.000
 0.439, 0.000
 0.439, 0.000
 0.440, 0.000
 0.440, 0.000
 0.440, 0.000
 0.440, 0.000
 0.440, 0.000
 0.440, 0.000
 0.441, 0.000
 0.441, 0.000
 0.441, 0.000
 0.441, 0.000
 0.441, 0.000
 0.442, 0.000
 0.442, 0.000
 0.442, 0.000
 0.442, 0.000
 0.442, 0.000
 0.443, 0.000
 0.443, 0.000
 0.443, 0.000
 0.443, 0.000
 0.443, 0.000
 0.444, 0.000
 0.444, 0.000
 0.444, 0.000
 0.444, 0.000
 0.444, 0.000
 0.444, 0.000
 0.445, 0.000
 0.445, 0.000
 0.445, 0.000
 0.445, 0.000
 0.445, 0.000
 0.446, 0.000
 0.446, 0.000
 0.446, 0.000
 0.446, 0.000
 0.446, 0.000
 0.447, 0.000
 0.447, 0.000
 0.447, 0.000
 0.447, 0.000
 0.447, 0.000
 0.447, 0.000
 0.448, 0.000
 0.448, 0.000
 0.448, 0.000
 0.448, 0.000
 0.448, 0.000
 0.449, 0.000
 0.449, 0.000
 0.449, 0.000
 0.449, 0.000
 0.449, 0.000
 0.450, 0.000
 0.450, 0.000
 0.450, 0.000
 0.450, 0.000
 0.450, 0.000
 0.451, 0.000
 0.451, 0.000
 0.451, 0.000
 0.451, 0.000
 0.451, 0.000
 0.451, 0.000
 0.452, 0.000
 0.452, 0.000
 0.452, 0.000
 0.452, 0.000
 0.452, 0.000
 0.453, 0.000
 0.453, 0.000
 0.453, 0.000
 0.453, 0.000
 0.453, 0.000
 0.454, 0.000
 0.454, 0.000
 0.454, 0.000
 0.454, 0.000
 0.454, 0.000
 0.454, 0.000
 0.455, 0.000
 0.455, 0.000
 0.455, 0.000
 0.455, 0.000
 0.455, 0.000
 0.456, 0.000
 0.456, 0.000
 0.456, 0.000
 0.456, 0.000
 0.456, 0.000
 0.457, 0.000
 0.457, 0.000
 0.457, 0.000
 0.457, 0.000
 0.457, 0.000
 0.458, 0.000
 0.458, 0.000
 0.458, 0.000
 0.458, 0.000
 0.458, 0.000
 0.458, 0.000
 0.459, 0.000
 0.459, 0.000
 0.459, 0.000
 0.459, 0.000
 0.459, 0.000
 0.460, 0.000
 0.460, 0.000
 0.460, 0.000
 0.460, 0.000
 0.460, 0.000
 0.461, 0.000
 0.461, 0.000
 0.461, 0.000
 0.461, 0.000
 0.461, 0.000
 0.461, 0.000
 0.462, 0.000
 0.462, 0.000
 0.462, 0.000
 0.462, 0.000
 0.462, 0.000
 0.463, 0.000
 0.463, 0.000
 0.463, 0.000
 0.463, 0.000
 0.463, 0.000
 0.464, 0.000
 0.464, 0.000
 0.464, 0.000
 0.464, 0.000
 0.464, 0.000
 0.465, 0.000
 0.465, 0.000
 0.465, 0.000
 0.465, 0.000
 0.465, 0.000
 0.465, 0.000
 0.466, 0.000
 0.466, 0.000
 0.466, 0.000
 0.466, 0.000
 0.466, 0.000
 0.467, 0.000
 0.467, 0.000
 0.467, 0.000
 0.467, 0.000
 0.467, 0.000
 0.468, 0.000
 0.468, 0.000
 0.468, 0.000
 0.468, 0.000
 0.468, 0.000
 0.468, 0.000
 0.469, 0.000
 0.469, 0.000
 0.469, 0.000
 0.469, 0.000
 0.469, 0.000
 0.470, 0.000
 0.470, 0.000
 0.470, 0.000
 0.470, 0.000
 0.470, 0.000
 0.471, 0.000
 0.471, 0.000
 0.471, 0.000
 0.471, 0.000
 0.471, 0.000
 0.472, 0.000
 0.472, 0.000
 0.472, 0.000
 0.472, 0.000
 0.472, 0.000
 0.472, 0.000
 0.473, 0.000
 0.473, 0.000
 0.473, 0.000
 0.473, 0.000
 0.473, 0.000
 0.474, 0.000
 0.474, 0.000
 0.474, 0.000
 0.474, 0.000
 0.474, 0.000
 0.475, 0.000
 0.475, 0.000
 0.475, 0.000
 0.475, 0.000
 0.475, 0.000
 0.475, 0.000
 0.476, 0.000
 0.476, 0.000
 0.476, 0.000
 0.476, 0.000
 0.476, 0.000
 0.477, 0.000
 0.477, 0.000
 0.477, 0.000
 0.477, 0.000
 0.477, 0.000
 0.478, 0.000
 0.478, 0.000
 0.478, 0.000
 0.478, 0.000
 0.478, 0.000
 0.479, 0.000
 0.479, 0.000
 0.479, 0.000
 0.479, 0.000
 0.479, 0.000
 0.479, 0.000
 0.480, 0.000
 0.480, 0.000
 0.480, 0.000
 0.480, 0.000
 0.480, 0.000
 0.481, 0.000
 0.481, 0.000
 0.481, 0.000
 0.481, 0.000
 0.481, 0.000
 0.482, 0.000
 0.482, 0.000
 0.482, 0.000
 0.482, 0.000
 0.482, 0.000
 0.482, 0.000
 0.483, 0.000
 0.483, 0.000
 0.483, 0.000
 0.483, 0.000
 0.483, 0.000
 0.484, 0.000
 0.484, 0.000
 0.484, 0.000
 0.484, 0.000
 0.484, 0.000
 0.485, 0.000
 0.485, 0.000
 0.485, 0.000
 0.485, 0.000
 0.485, 0.000
 0.486, 0.000
 0.486, 0.000
 0.486, 0.000
 0.486, 0.000
 0.486, 0.000
 0.486, 0.000
 0.487, 0.000
 0.487, 0.000
 0.487, 0.000
 0.487, 0.000
 0.487, 0.000
 0.488, 0.000
 0.488, 0.000
 0.488, 0.000
 0.488, 0.000
 0.488, 0.000
 0.489, 0.000
 0.489, 0.000
 0.489, 0.000
 0.489, 0.000
 0.489, 0.000
 0.489, 0.000
 0.490, 0.000
 0.490, 0.000
 0.490, 0.000
 0.490, 0.000
 0.490, 0.000
 0.491, 0.000
 0.491, 0.000
 0.491, 0.000
 0.491, 0.000
 0.491, 0.000
 0.492, 0.000
 0.492, 0.000
 0.492, 0.000
 0.492, 0.000
 0.492, 0.000
 0.493, 0.000
 0.493, 0.000
 0.493, 0.000
 0.493, 0.000
 0.493, 0.000
 0.493, 0.000
 0.494, 0.000
 0.494, 0.000
 0.494, 0.000
 0.494, 0.000
 0.494, 0.000
 0.495, 0.000
 0.495, 0.000
 0.495, 0.000
 0.495, 0.000
 0.495, 0.000
 0.496, 0.000
 0.496, 0.000
 0.496, 0.000
 0.496, 0.000
 0.496, 0.000
 0.496, 0.000
 0.497, 0.000
 0.497, 0.000
 0.497, 0.000
 0.497, 0.000
 0.497, 0.000
 0.498, 0.000
 0.498, 0.000
 0.498, 0.000
 0.498, 0.000
 0.498, 0.000
 0.499, 0.000
 0.499, 0.000
 0.499, 0.000
 0.499, 0.000
 0.499, 0.000
 0.500, 0.000
 0.500, 0.000
 0.500, 0.000
 0.500, 0.000
 0.500, 0.000
 0.500, 0.000
 0.501, 0.000
 0.501, 0.000
 0.501, 0.000
 0.501, 0.000
 0.501, 0.000
 0.502, 0.000
 0.502, 0.000
 0.502, 0.000
 0.502, 0.000
 0.502, 0.000
 0.503, 0.000
 0.503, 0.000
 0.503, 0.000
 0.503, 0.000
 0.503, 0.000
 0.504, 0.000
 0.504, 0.000
 0.504, 0.000
 0.504, 0.000
 0.504, 0.000
 0.504, 0.000
 0.505, 0.000
 0.505, 0.000
 0.505, 0.000
 0.505, 0.000
 0.505, 0.000
 0.506, 0.000
 0.506, 0.000
 0.506, 0.000
 0.506, 0.000
 0.506, 0.000
 0.507, 0.000
 0.507, 0.000
 0.507, 0.000
 0.507, 0.000
 0.507, 0.000
 0.507, 0.000
 0.508, 0.000
 0.508, 0.000
 0.508, 0.000
 0.508, 0.000
 0.508, 0.000
 0.509, 0.000
 0.509, 0.000
 0.509, 0.000
 0.509, 0.000
 0.509, 0.000
 0.510, 0.000
 0.510, 0.000
 0.510, 0.000
 0.510, 0.000
 0.510, 0.000
 0.511, 0.000
 0.511, 0.000
 0.511, 0.000
 0.511, 0.000
 0.511, 0.000
 0.511, 0.000
 0.512, 0.000
 0.512, 0.000
 0.512, 0.000
 0.512, 0.000
 0.512, 0.000
 0.513, 0.000
 0.513, 0.000
 0.513, 0.000
 0.513, 0.000
 0.513, 0.000
 0.514, 0.000
 0.514, 0.000
 0.514, 0.000
 0.514, 0.000
 0.514, 0.000
 0.514, 0.000
 0.515, 0.000
 0.515, 0.000
 0.515, 0.000
 0.515, 0.000
 0.515, 0.000
 0.516, 0.000
 0.516, 0.000
 0.516, 0.000
 0.516, 0.000
 0.516, 0.000
 0.517, 0.000
 0.517, 0.000
 0.517, 0.000
 0.517, 0.000
 0.517, 0.000
 0.518, 0.000
 0.518, 0.000
 0.518, 0.000
 0.518, 0.000
 0.518, 0.000
 0.518, 0.000
 0.519, 0.000
 0.519, 0.000
 0.519, 0.000
 0.519, 0.000
 0.519, 0.000
 0.520, 0.000
 0.520, 0.000
 0.520, 0.000
 0.520, 0.000
 0.520, 0.000
 0.521, 0.000
 0.521, 0.000
 0.521, 0.000
 0.521, 0.000
 0.521, 0.000
 0.521, 0.000
 0.522, 0.000
 0.522, 0.000
 0.522, 0.000
 0.522, 0.000
 0.522, 0.000
 0.523, 0.000
 0.523, 0.000
 0.523, 0.000
 0.523, 0.000
 0.523, 0.000
 0.524, 0.000
 0.524, 0.000
 0.524, 0.000
 0.524, 0.000
 0.524, 0.000
 0.525, 0.000
 0.525, 0.000
 0.525, 0.000
 0.525, 0.000
 0.525, 0.000
 0.525, 0.000
 0.526, 0.000
 0.526, 0.000
 0.526, 0.000
 0.526, 0.000
 0.526, 0.000
 0.527, 0.000
 0.527, 0.000
 0.527, 0.000
 0.527, 0.000
 0.527, 0.000
 0.528, 0.000
 0.528, 0.000
 0.528, 0.000
 0.528, 0.000
 0.528, 0.000
 0.528, 0.000
 0.529, 0.000
 0.529, 0.000
 0.529, 0.000
 0.529, 0.000
 0.529, 0.000
 0.530, 0.000
 0.530, 0.000
 0.530, 0.000
 0.530, 0.000
 0.530, 0.000
 0.531, 0.000
 0.531, 0.000
 0.531, 0.000
 0.531, 0.000
 0.531, 0.000
 0.532, 0.000
 0.532, 0.000
 0.532, 0.000
 0.532, 0.000
 0.532, 0.000
 0.532, 0.000
 0.533, 0.000
 0.533, 0.000
 0.533, 0.000
 0.533, 0.000
 0.533, 0.000
 0.534, 0.000
 0.534, 0.000
 0.534, 0.000
 0.534, 0.000
 0.534, 0.000
 0.535, 0.000
 0.535, 0.000
 0.535, 0.000
 0.535, 0.000
 0.535, 0.000
 0.535, 0.000
 0.536, 0.000
 0.536, 0.000
 0.536, 0.000
 0.536, 0.000
 0.536, 0.000
 0.537, 0.000
 0.537, 0.000
 0.537, 0.000
 0.537, 0.000
 0.537, 0.000
 0.538, 0.000
 0.538, 0.000
 0.538, 0.000
 0.538, 0.000
 0.538, 0.000
 0.539, 0.000
 0.539, 0.000
 0.539, 0.000
 0.539, 0.000
 0.539, 0.000
 0.539, 0.000
 0.540, 0.000
 0.540, 0.000
 0.540, 0.000
 0.540, 0.000
 0.540, 0.000
 0.541, 0.000
 0.541, 0.000
 0.541, 0.000
 0.541, 0.000
 0.541, 0.000
 0.542, 0.000
 0.542, 0.000
 0.542, 0.000
 0.542, 0.000
 0.542, 0.000
 0.542, 0.000
 0.543, 0.000
 0.543, 0.000
 0.543, 0.000
 0.543, 0.000
 0.543, 0.000
 0.544, 0.000
 0.544, 0.000
 0.544, 0.000
 0.544, 0.000
 0.544, 0.000
 0.545, 0.000
 0.545, 0.000
 0.545, 0.000
 0.545, 0.000
 0.545, 0.000
 0.546, 0.000
 0.546, 0.000
 0.546, 0.000
 0.546, 0.000
 0.546, 0.000
 0.546, 0.000
 0.547, 0.000
 0.547, 0.000
 0.547, 0.000
 0.547, 0.000
 0.547, 0.000
 0.548, 0.000
 0.548, 0.000
 0.548, 0.000
 0.548, 0.000
 0.548, 0.000
 0.549, 0.000
 0.549, 0.000
 0.549, 0.000
 0.549, 0.000
 0.549, 0.000
 0.549, 0.000
 0.550, 0.000
 0.550, 0.000
 0.550, 0.000
 0.550, 0.000
 0.550, 0.000
 0.551, 0.000
 0.551, 0.000
 0.551, 0.000
 0.551, 0.000
 0.551, 0.000
 0.552, 0.000
 0.552, 0.000
 0.552, 0.000
 0.552, 0.000
 0.552, 0.000
 0.553, 0.000
 0.553, 0.000
 0.553, 0.000
 0.553, 0.000
 0.553, 0.000
 0.553, 0.000
 0.554, 0.000
 0.554, 0.000
 0.554, 0.000
 0.554, 0.000
 0.554, 0.000
 0.555, 0.000
 0.555, 0.000
 0.555, 0.000
 0.555, 0.000
 0.555, 0.000
 0.556, 0.000
 0.556, 0.000
 0.556, 0.000
 0.556, 0.000
 0.556, 0.000
 0.556, 0.000
 0.557, 0.000
 0.557, 0.000
 0.557, 0.000
 0.557, 0.000
 0.557, 0.000
 0.558, 0.000
 0.558, 0.000
 0.558, 0.000
 0.558, 0.000
 0.558, 0.000
 0.559, 0.000
 0.559, 0.000
 0.559, 0.000
 0.559, 0.000
 0.559, 0.000
 0.560, 0.000
 0.560, 0.000
 0.560, 0.000
 0.560, 0.000
 0.560, 0.000
 0.560, 0.000
 0.561, 0.000
 0.561, 0.000
 0.561, 0.000
 0.561, 0.000
 0.561, 0.000
 0.562, 0.000
 0.562, 0.000
 0.562, 0.000
 0.562, 0.000
 0.562, 0.000
 0.563, 0.000
 0.563, 0.000
 0.563, 0.000
 0.563, 0.000
 0.563, 0.000
 0.563, 0.000
 0.564, 0.000
 0.564, 0.000
 0.564, 0.000
 0.564, 0.000
 0.564, 0.000
 0.565, 0.000
 0.565, 0.000
 0.565, 0.000
 0.565, 0.000
 0.565, 0.000
 0.566, 0.000
 0.566, 0.000
 0.566, 0.000
 0.566, 0.000
 0.566, 0.000
 0.567, 0.000
 0.567, 0.000
 0.567, 0.000
 0.567, 0.000
 0.567, 0.000
 0.567, 0.000
 0.568, 0.000
 0.568, 0.000
 0.568, 0.000
 0.568, 0.000
 0.568, 0.000
 0.569, 0.000
 0.569, 0.000
 0.569, 0.000
 0.569, 0.000
 0.569, 0.000
 0.570, 0.000
 0.570, 0.000
 0.570, 0.000
 0.570, 0.000
 0.570, 0.000
 0.570, 0.000
 0.571, 0.000
 0.571, 0.000
 0.571, 0.000
 0.571, 0.000
 0.571, 0.000
 0.572, 0.000
 0.572, 0.000
 0.572, 0.000
 0.572, 0.000
 0.572, 0.000
 0.573, 0.000
 0.573, 0.000
 0.573, 0.000
 0.573, 0.000
 0.573, 0.000
 0.574, 0.000
 0.574, 0.000
 0.574, 0.000
 0.574, 0.000
 0.574, 0.000
 0.574, 0.000
 0.575, 0.000
 0.575, 0.000
 0.575, 0.000
 0.575, 0.000
 0.575, 0.000
 0.576, 0.000
 0.576, 0.000
 0.576, 0.000
 0.576, 0.000
 0.576, 0.000
 0.577, 0.000
 0.577, 0.000
 0.577, 0.000
 0.577, 0.000
 0.577, 0.000
 0.577, 0.000
 0.578, 0.000
 0.578, 0.000
 0.578, 0.000
 0.578, 0.000
 0.578, 0.000
 0.579, 0.000
 0.579, 0.000
 0.579, 0.000
 0.579, 0.000
 0.579, 0.000
 0.580, 0.000
 0.580, 0.000
 0.580, 0.000
 0.580, 0.000
 0.580, 0.000
 0.581, 0.000
 0.581, 0.000
 0.581, 0.000
 0.581, 0.000
 0.581, 0.000
 0.581, 0.000
 0.582, 0.000
 0.582, 0.000
 0.582, 0.000
 0.582, 0.000
 0.582, 0.000
 0.583, 0.000
 0.583, 0.000
 0.583, 0.000
 0.583, 0.000
 0.583, 0.000
 0.584, 0.000
 0.584, 0.000
 0.584, 0.000
 0.584, 0.000
 0.584, 0.000
 0.584, 0.000
 0.585, 0.000
 0.585, 0.000
 0.585, 0.000
 0.585, 0.000
 0.585, 0.000
 0.586, 0.000
 0.586, 0.000
 0.586, 0.000
 0.586, 0.000
 0.586, 0.000
 0.587, 0.000
 0.587, 0.000
 0.587, 0.000
 0.587, 0.000
 0.587, 0.000
 0.588, 0.000
 0.588, 0.000
 0.588, 0.000
 0.588, 0.000
 0.588, 0.000
 0.588, 0.000
 0.589, 0.000
 0.589, 0.000
 0.589, 0.000
 0.589, 0.000
 0.589, 0.000
 0.590, 0.000
 0.590, 0.000
 0.590, 0.000
 0.590, 0.000
 0.590, 0.000
 0.591, 0.000
 0.591, 0.000
 0.591, 0.000
 0.591, 0.000
 0.591, 0.000
 0.591, 0.000
 0.592, 0.000
 0.592, 0.000
 0.592, 0.000
 0.592, 0.000
 0.592, 0.000
 0.593, 0.000
 0.593, 0.000
 0.593, 0.000
 0.593, 0.000
 0.593, 0.000
 0.594, 0.000
 0.594, 0.000
 0.594, 0.000
 0.594, 0.000
 0.594, 0.000
 0.595, 0.000
 0.595, 0.000
 0.595, 0.000
 0.595, 0.000
 0.595, 0.000
 0.595, 0.000
 0.596, 0.000
 0.596, 0.000
 0.596, 0.000
 0.596, 0.000
 0.596, 0.000
 0.597, 0.000
 0.597, 0.000
 0.597, 0.000
 0.597, 0.000
 0.597, 0.000
 0.598, 0.000
 0.598, 0.000
 0.598, 0.000
 0.598, 0.000
 0.598, 0.000
 0.598, 0.000
 0.599, 0.000
 0.599, 0.000
 0.599, 0.000
 0.599, 0.000
 0.599, 0.000
 0.600, 0.000
 0.600, 0.000
 0.600, 0.000
 0.600, 0.000
 0.600, 0.000
 0.601, 0.000
 0.601, 0.000
 0.601, 0.000
 0.601, 0.000
 0.601, 0.000
 0.602, 0.000
 0.602, 0.000
 0.602, 0.000
 0.602, 0.000
 0.602, 0.000
 0.602, 0.000
 0.603, 0.000
 0.603, 0.000
 0.603, 0.000
 0.603, 0.000
 0.603, 0.000
 0.604, 0.000
 0.604, 0.000
 0.604, 0.000
 0.604, 0.000
 0.604, 0.000
 0.605, 0.000
 0.605, 0.000
 0.605, 0.000
 0.605, 0.000
 0.605, 0.000
 0.605, 0.000
 0.606, 0.000
 0.606, 0.000
 0.606, 0.000
 0.606, 0.000
 0.606, 0.000
 0.607, 0.000
 0.607, 0.000
 0.607, 0.000
 0.607, 0.000
 0.607, 0.000
 0.608, 0.000
 0.608, 0.000
 0.608, 0.000
 0.608, 0.000
 0.608, 0.000
 0.609, 0.000
 0.609, 0.000
 0.609, 0.000
 0.609, 0.000
 0.609, 0.000
 0.609, 0.000
 0.610, 0.000
 0.610, 0.000
 0.610, 0.000
 0.610, 0.000
 0.610, 0.000
 0.611, 0.000
 0.611, 0.000
 0.611, 0.000
 0.611, 0.000
 0.611, 0.000
 0.612, 0.000
 0.612, 0.000
 0.612, 0.000
 0.612, 0.000
 0.612, 0.000
 0.612, 0.000
 0.613, 0.000
 0.613, 0.000
 0.613, 0.000
 0.613, 0.000
 0.613, 0.000
 0.614, 0.000
 0.614, 0.000
 0.614, 0.000
 0.614, 0.000
 0.614, 0.000
 0.615, 0.000
 0.615, 0.000
 0.615, 0.000
 0.615, 0.000
 0.615, 0.000
 0.616, 0.000
 0.616, 0.000
 0.616, 0.000
 0.616, 0.000
 0.616, 0.000
 0.616, 0.000
 0.617, 0.000
 0.617, 0.000
 0.617, 0.000
 0.617, 0.000
 0.617, 0.000
 0.618, 0.000
 0.618, 0.000
 0.618, 0.000
 0.618, 0.000
 0.618, 0.000
 0.619, 0.000
 0.619, 0.000
 0.619, 0.000
 0.619, 0.000
 0.619, 0.000
 0.619, 0.000
 0.620, 0.000
 0.620, 0.000
 0.620, 0.000
 0.620, 0.000
 0.620, 0.000
 0.621, 0.000
 0.621, 0.000
 0.621, 0.000
 0.621, 0.000
 0.621, 0.000
 0.622, 0.000
 0.622, 0.000
 0.622, 0.000
 0.622, 0.000
 0.622, 0.000
 0.623, 0.000
 0.623, 0.000
 0.623, 0.000
 0.623, 0.000
 0.623, 0.000
 0.623, 0.000
 0.624, 0.000
 0.624, 0.000
 0.624, 0.000
 0.624, 0.000
 0.624, 0.000
 0.625, 0.000
 0.625, 0.000
 0.625, 0.000
 0.625, 0.000
 0.625, 0.000
 0.626, 0.000
 0.626, 0.000
 0.626, 0.000
 0.626, 0.000
 0.626, 0.000
 0.626, 0.000
 0.627, 0.000
 0.627, 0.000
 0.627, 0.000
 0.627, 0.000
 0.627, 0.000
 0.628, 0.000
 0.628, 0.000
 0.628, 0.000
 0.628, 0.000
 0.628, 0.000
 0.629, 0.000
 0.629, 0.000
 0.629, 0.000
 0.629, 0.000
 0.629, 0.000
 0.630, 0.000
 0.630, 0.000
 0.630, 0.000
 0.630, 0.000
 0.630, 0.000
 0.630, 0.000
 0.631, 0.000
 0.631, 0.000
 0.631, 0.000
 0.631, 0.000
 0.631, 0.000
 0.632, 0.000
 0.632, 0.000
 0.632, 0.000
 0.632, 0.000
 0.632, 0.000
 0.633, 0.000
 0.633, 0.000
 0.633, 0.000
 0.633, 0.000
 0.633, 0.000
 0.633, 0.000
 0.634, 0.000
 0.634, 0.000
 0.634, 0.000
 0.634, 0.000
 0.634, 0.000
 0.635, 0.000
 0.635, 0.000
 0.635, 0.000
 0.635, 0.000
 0.635, 0.000
 0.636, 0.000
 0.636, 0.000
 0.636, 0.000
 0.636, 0.000
 0.636, 0.000
 0.637, 0.000
 0.637, 0.000
 0.637, 0.000
 0.637, 0.000
 0.637, 0.000
 0.637, 0.000
 0.638, 0.000
 0.638, 0.000
 0.638, 0.000
 0.638, 0.000
 0.638, 0.000
 0.639, 0.000
 0.639, 0.000
 0.639, 0.000
 0.639, 0.000
 0.639, 0.000
 0.640, 0.000
 0.640, 0.000
 0.640, 0.000
 0.640, 0.000
 0.640, 0.000
 0.640, 0.000
 0.641, 0.000
 0.641, 0.000
 0.641, 0.000
 0.641, 0.000
 0.641, 0.000
 0.642, 0.000
 0.642, 0.000
 0.642, 0.000
 0.642, 0.000
 0.642, 0.000
 0.643, 0.000
 0.643, 0.000
 0.643, 0.000
 0.643, 0.000
 0.643, 0.000
 0.644, 0.000
 0.644, 0.000
 0.644, 0.000
 0.644, 0.000
 0.644, 0.000
 0.644, 0.000
 0.645, 0.000
 0.645, 0.000
 0.645, 0.000
 0.645, 0.000
 0.645, 0.000
 0.646, 0.000
 0.646, 0.000
 0.646, 0.000
 0.646, 0.000
 0.646, 0.000
 0.647, 0.000
 0.647, 0.000
 0.647, 0.000
 0.647, 0.000
 0.647, 0.000
 0.647, 0.000
 0.648, 0.000
 0.648, 0.000
 0.648, 0.000
 0.648, 0.000
 0.648, 0.000
 0.649, 0.000
 0.649, 0.000
 0.649, 0.000
 0.649, 0.000
 0.649, 0.000
 0.650, 0.000
 0.650, 0.000
 0.650, 0.000
 0.650, 0.000
 0.650, 0.000
 0.651, 0.000
 0.651, 0.000
 0.651, 0.000
 0.651, 0.000
 0.651, 0.000
 0.651, 0.000
 0.652, 0.000
 0.652, 0.000
 0.652, 0.000
 0.652, 0.000
 0.652, 0.000
 0.653, 0.000
 0.653, 0.000
 0.653, 0.000
 0.653, 0.000
 0.653, 0.000
 0.654, 0.000
 0.654, 0.000
 0.654, 0.000
 0.654, 0.000
 0.654, 0.000
 0.654, 0.000
 0.655, 0.000
 0.655, 0.000
 0.655, 0.000
 0.655, 0.000
 0.655, 0.000
 0.656, 0.000
 0.656, 0.000
 0.656, 0.000
 0.656, 0.000
 0.656, 0.000
 0.657, 0.000
 0.657, 0.000
 0.657, 0.000
 0.657, 0.000
 0.657, 0.000
 0.658, 0.000
 0.658, 0.000
 0.658, 0.000
 0.658, 0.000
 0.658, 0.000
 0.658, 0.000
 0.659, 0.000
 0.659, 0.000
 0.659, 0.000
 0.659, 0.000
 0.659, 0.000
 0.660, 0.000
 0.660, 0.000
 0.660, 0.000
 0.660, 0.000
 0.660, 0.000
 0.661, 0.000
 0.661, 0.000
 0.661, 0.000
 0.661, 0.000
 0.661, 0.000
 0.661, 0.000
 0.662, 0.000
 0.662, 0.000
 0.662, 0.000
 0.662, 0.000
 0.662, 0.000
 0.663, 0.000
 0.663, 0.000
 0.663, 0.000
 0.663, 0.000
 0.663, 0.000
 0.664, 0.000
 0.664, 0.000
 0.664, 0.000
 0.664, 0.000
 0.664, 0.000
 0.665, 0.000
 0.665, 0.000
 0.665, 0.000
 0.665, 0.000
 0.665, 0.000
 0.665, 0.000
 0.666, 0.000
 0.666, 0.000
 0.666, 0.000
 0.666, 0.000
 0.666, 0.000
 0.667, 0.000
 0.667, 0.000
 0.667, 0.000
 0.667, 0.000
 0.667, 0.000
 0.668, 0.000
 0.668, 0.000
 0.668, 0.000
 0.668, 0.000
 0.668, 0.000
 0.668, 0.000
 0.669, 0.000
 0.669, 0.000
 0.669, 0.000
 0.669, 0.000
 0.669, 0.000
 0.670, 0.000
 0.670, 0.000
 0.670, 0.000
 0.670, 0.000
 0.670, 0.000
 0.671, 0.000
 0.671, 0.000
 0.671, 0.000
 0.671, 0.000
 0.671, 0.000
 0.672, 0.000
 0.672, 0.000
 0.672, 0.000
 0.672, 0.000
 0.672, 0.000
 0.672, 0.000
 0.673, 0.000
 0.673, 0.000
 0.673, 0.000
 0.673, 0.000
 0.673, 0.000
 0.674, 0.000
 0.674, 0.000
 0.674, 0.000
 0.674, 0.000
 0.674, 0.000
 0.675, 0.000
 0.675, 0.000
 0.675, 0.000
 0.675, 0.000
 0.675, 0.000
 0.675, 0.000
 0.676, 0.000
 0.676, 0.000
 0.676, 0.000
 0.676, 0.000
 0.676, 0.000
 0.677, 0.000
 0.677, 0.000
 0.677, 0.000
 0.677, 0.000
 0.677, 0.000
 0.678, 0.000
 0.678, 0.000
 0.678, 0.000
 0.678, 0.000
 0.678, 0.000
 0.679, 0.000
 0.679, 0.000
 0.679, 0.000
 0.679, 0.000
 0.679, 0.000
 0.679, 0.000
 0.680, 0.000
 0.680, 0.000
 0.680, 0.000
 0.680, 0.000
 0.680, 0.000
 0.681, 0.000
 0.681, 0.000
 0.681, 0.000
 0.681, 0.000
 0.681, 0.000
 0.682, 0.000
 0.682, 0.000
 0.682, 0.000
 0.682, 0.000
 0.682, 0.000
 0.682, 0.000
 0.683, 0.000
 0.683, 0.000
 0.683, 0.000
 0.683, 0.000
 0.683, 0.000
 0.684, 0.000
 0.684, 0.000
 0.684, 0.000
 0.684, 0.000
 0.684, 0.000
 0.685, 0.000
 0.685, 0.000
 0.685, 0.000
 0.685, 0.000
 0.685, 0.000
 0.686, 0.000
 0.686, 0.000
 0.686, 0.000
 0.686, 0.000
 0.686, 0.000
 0.686, 0.000
 0.687, 0.000
 0.687, 0.000
 0.687, 0.000
 0.687, 0.000
 0.687, 0.000
 0.688, 0.000
 0.688, 0.000
 0.688, 0.000
 0.688, 0.000
 0.688, 0.000
 0.689, 0.000
 0.689, 0.000
 0.689, 0.000
 0.689, 0.000
 0.689, 0.000
 0.689, 0.000
 0.690, 0.000
 0.690, 0.000
 0.690, 0.000
 0.690, 0.000
 0.690, 0.000
 0.691, 0.000
 0.691, 0.000
 0.691, 0.000
 0.691, 0.000
 0.691, 0.000
 0.692, 0.000
 0.692, 0.000
 0.692, 0.000
 0.692, 0.000
 0.692, 0.000
 0.693, 0.000
 0.693, 0.000
 0.693, 0.000
 0.693, 0.000
 0.693, 0.000
 0.693, 0.000
 0.694, 0.000
 0.694, 0.000
 0.694, 0.000
 0.694, 0.000
 0.694, 0.000
 0.695, 0.000
 0.695, 0.000
 0.695, 0.000
 0.695, 0.000
 0.695, 0.000
 0.696, 0.000
 0.696, 0.000
 0.696, 0.000
 0.696, 0.000
 0.696, 0.000
 0.696, 0.000
 0.697, 0.000
 0.697, 0.000
 0.697, 0.000
 0.697, 0.000
 0.697, 0.000
 0.698, 0.000
 0.698, 0.000
 0.698, 0.000
 0.698, 0.000
 0.698, 0.000
 0.699, 0.000
 0.699, 0.000
 0.699, 0.000
 0.699, 0.000
 0.699, 0.000
 0.700, 0.000
 0.700, 0.000
 0.700, 0.000
 0.700, 0.000
 0.700, 0.000
 0.700, 0.000
 0.701, 0.000
 0.701, 0.000
 0.701, 0.000
 0.701, 0.000
 0.701, 0.000
 0.702, 0.000
 0.702, 0.000
 0.702, 0.000
 0.702, 0.000
 0.702, 0.000
 0.703, 0.000
 0.703, 0.000
 0.703, 0.000
 0.703, 0.000
 0.703, 0.000
 0.704, 0.000
 0.704, 0.000
 0.704, 0.000
 0.704, 0.000
 0.704, 0.000
 0.704, 0.000
 0.705, 0.000
 0.705, 0.000
 0.705, 0.000
 0.705, 0.000
 0.705, 0.000
 0.706, 0.000
 0.706, 0.000
 0.706, 0.000
 0.706, 0.000
 0.706, 0.000
 0.707, 0.000
 0.707, 0.000
 0.707, 0.000
 0.707, 0.000
 0.707, 0.000
 0.707, 0.000
 0.708, 0.000
 0.708, 0.000
 0.708, 0.000
 0.708, 0.000
 0.708, 0.000
 0.709, 0.000
 0.709, 0.000
 0.709, 0.000
 0.709, 0.000
 0.709, 0.000
 0.710, 0.000
 0.710, 0.000
 0.710, 0.000
 0.710, 0.000
 0.710, 0.000
 0.711, 0.000
 0.711, 0.000
 0.711, 0.000
 0.711, 0.000
 0.711, 0.000
 0.711, 0.000
 0.712, 0.000
 0.712, 0.000
 0.712, 0.000
 0.712, 0.000
 0.712, 0.000
 0.713, 0.000
 0.713, 0.000
 0.713, 0.000
 0.713, 0.000
 0.713, 0.000
 0.714, 0.000
 0.714, 0.000
 0.714, 0.000
 0.714, 0.000
 0.714, 0.000
 0.714, 0.000
 0.715, 0.000
 0.715, 0.000
 0.715, 0.000
 0.715, 0.000
 0.715, 0.000
 0.716, 0.000
 0.716, 0.000
 0.716, 0.000
 0.716, 0.000
 0.716, 0.000
 0.717, 0.000
 0.717, 0.000
 0.717, 0.000
 0.717, 0.000
 0.717, 0.000
 0.718, 0.000
 0.718, 0.000
 0.718, 0.000
 0.718, 0.000
 0.718, 0.000
 0.718, 0.000
 0.719, 0.000
 0.719, 0.000
 0.719, 0.000
 0.719, 0.000
 0.719, 0.000
 0.720, 0.000
 0.720, 0.000
 0.720, 0.000
 0.720, 0.000
 0.720, 0.000
 0.721, 0.000
 0.721, 0.000
 0.721, 0.000
 0.721, 0.000
 0.721, 0.000
 0.721, 0.000
 0.722, 0.000
 0.722, 0.000
 0.722, 0.000
 0.722, 0.000
 0.722, 0.000
 0.723, 0.000
 0.723, 0.000
 0.723, 0.000
 0.723, 0.000
 0.723, 0.000
 0.724, 0.000
 0.724, 0.000
 0.724, 0.000
 0.724, 0.000
 0.724, 0.000
 0.725, 0.000
 0.725, 0.000
 0.725, 0.000
 0.725, 0.000
 0.725, 0.000
 0.725, 0.000
 0.726, 0.000
 0.726, 0.000
 0.726, 0.000
 0.726, 0.000
 0.726, 0.000
 0.727, 0.000
 0.727, 0.000
 0.727, 0.000
 0.727, 0.000
 0.727, 0.000
 0.728, 0.000
 0.728, 0.000
 0.728, 0.000
 0.728, 0.000
 0.728, 0.000
 0.728, 0.000
 0.729, 0.000
 0.729, 0.000
 0.729, 0.000
 0.729, 0.000
 0.729, 0.000
 0.730, 0.000
 0.730, 0.000
 0.730, 0.000
 0.730, 0.000
 0.730, 0.000
 0.731, 0.000
 0.731, 0.000
 0.731, 0.000
 0.731, 0.000
 0.731, 0.000
 0.732, 0.000
 0.732, 0.000
 0.732, 0.000
 0.732, 0.000
 0.732, 0.000
 0.732, 0.000
 0.733, 0.000
 0.733, 0.000
 0.733, 0.000
 0.733, 0.000
 0.733, 0.000
 0.734, 0.000
 0.734, 0.000
 0.734, 0.000
 0.734, 0.000
 0.734, 0.000
 0.735, 0.000
 0.735, 0.000
 0.735, 0.000
 0.735, 0.000
 0.735, 0.000
 0.735, 0.000
 0.736, 0.000
 0.736, 0.000
 0.736, 0.000
 0.736, 0.000
 0.736, 0.000
 0.737, 0.000
 0.737, 0.000
 0.737, 0.000
 0.737, 0.000
 0.737, 0.000
 0.738, 0.000
 0.738, 0.000
 0.738, 0.000
 0.738, 0.000
 0.738, 0.000
 0.739, 0.000
 0.739, 0.000
 0.739, 0.000
 0.739, 0.000
 0.739, 0.000
 0.739, 0.000
 0.740, 0.000
 0.740, 0.000
 0.740, 0.000
 0.740, 0.000
 0.740, 0.000
 0.741, 0.000
 0.741, 0.000
 0.741, 0.000
 0.741, 0.000
 0.741, 0.000
 0.742, 0.000
 0.742, 0.000
 0.742, 0.000
 0.742, 0.000
 0.742, 0.000
 0.742, 0.000
 0.743, 0.000
 0.743, 0.000
 0.743, 0.000
 0.743, 0.000
 0.743, 0.000
 0.744, 0.000
 0.744, 0.000
 0.744, 0.000
 0.744, 0.000
 0.744, 0.000
 0.745, 0.000
 0.745, 0.000
 0.745, 0.000
 0.745, 0.000
 0.745, 0.000
 0.746, 0.000
 0.746, 0.000
 0.746, 0.000
 0.746, 0.000
 0.746, 0.000
 0.746, 0.000
 0.747, 0.000
 0.747, 0.000
 0.747, 0.000
 0.747, 0.000
 0.747, 0.000
 0.748, 0.000
 0.748, 0.000
 0.748, 0.000
 0.748, 0.000
 0.748, 0.000
 0.749, 0.000
 0.749, 0.000
 0.749, 0.000
 0.749, 0.000
 0.749, 0.000
 0.749, 0.000
 0.750, 0.000
 0.750, 0.000
 0.750, 0.000
 0.750, 0.000
 0.750, 0.000
 0.751, 0.000
 0.751, 0.000
 0.751, 0.000
 0.751, 0.000
 0.751, 0.000
 0.752, 0.000
 0.752, 0.000
 0.752, 0.000
 0.752, 0.000
 0.752, 0.000
 0.753, 0.000
 0.753, 0.000
 0.753, 0.000
 0.753, 0.000
 0.753, 0.000
 0.753, 0.000
 0.754, 0.000
 0.754, 0.000
 0.754, 0.000
 0.754, 0.000
 0.754, 0.000
 0.755, 0.000
 0.755, 0.000
 0.755, 0.000
 0.755, 0.000
 0.755, 0.000
 0.756, 0.000
 0.756, 0.000
 0.756, 0.000
 0.756, 0.000
 0.756, 0.000
 0.756, 0.000
 0.757, 0.000
 0.757, 0.000
 0.757, 0.000
 0.757, 0.000
 0.757, 0.000
 0.758, 0.000
 0.758, 0.000
 0.758, 0.000
 0.758, 0.000
 0.758, 0.000
 0.759, 0.000
 0.759, 0.000
 0.759, 0.000
 0.759, 0.000
 0.759, 0.000
 0.760, 0.000
 0.760, 0.000
 0.760, 0.000
 0.760, 0.000
 0.760, 0.000
 0.760, 0.000
 0.761, 0.000
 0.761, 0.000
 0.761, 0.000
 0.761, 0.000
 0.761, 0.000
 0.762, 0.000
 0.762, 0.000
 0.762, 0.000
 0.762, 0.000
 0.762, 0.000
 0.763, 0.000
 0.763, 0.000
 0.763, 0.000
 0.763, 0.000
 0.763, 0.000
 0.763, 0.000
 0.764, 0.000
 0.764, 0.000
 0.764, 0.000
 0.764, 0.000
 0.764, 0.000
 0.765, 0.000
 0.765, 0.000
 0.765, 0.000
 0.765, 0.000
 0.765, 0.000
 0.766, 0.000
 0.766, 0.000
 0.766, 0.000
 0.766, 0.000
 0.766, 0.000
 0.767, 0.000
 0.767, 0.000
 0.767, 0.000
 0.767, 0.000
 0.767, 0.000
 0.767, 0.000
 0.768, 0.000
 0.768, 0.000
 0.768, 0.000
 0.768, 0.000
 0.768, 0.000
 0.769, 0.000
 0.769, 0.000
 0.769, 0.000
 0.769, 0.000
 0.769, 0.000
 0.770, 0.000
 0.770, 0.000
 0.770, 0.000
 0.770, 0.000
 0.770, 0.000
 0.770, 0.000
 0.771, 0.000
 0.771, 0.000
 0.771, 0.000
 0.771, 0.000
 0.771, 0.000
 0.772, 0.000
 0.772, 0.000
 0.772, 0.000
 0.772, 0.000
 0.772, 0.000
 0.773, 0.000
 0.773, 0.000
 0.773, 0.000
 0.773, 0.000
 0.773, 0.000
 0.774, 0.000
 0.774, 0.000
 0.774, 0.000
 0.774, 0.000
 0.774, 0.000
 0.774, 0.000
 0.775, 0.000
 0.775, 0.000
 0.775, 0.000
 0.775, 0.000
 0.775, 0.000
 0.776, 0.000
 0.776, 0.000
 0.776, 0.000
 0.776, 0.000
 0.776, 0.000
 0.777, 0.000
 0.777, 0.000
 0.777, 0.000
 0.777, 0.000
 0.777, 0.000
 0.777, 0.000
 0.778, 0.000
 0.778, 0.000
 0.778, 0.000
 0.778, 0.000
 0.778, 0.000
 0.779, 0.000
 0.779, 0.000
 0.779, 0.000
 0.779, 0.000
 0.779, 0.000
 0.780, 0.000
 0.780, 0.000
 0.780, 0.000
 0.780, 0.000
 0.780, 0.000
 0.781, 0.000
 0.781, 0.000
 0.781, 0.000
 0.781, 0.000
 0.781, 0.000
 0.781, 0.000
 0.782, 0.000
 0.782, 0.000
 0.782, 0.000
 0.782, 0.000
 0.782, 0.000
 0.783, 0.000
 0.783, 0.000
 0.783, 0.000
 0.783, 0.000
 0.783, 0.000
 0.784, 0.000
 0.784, 0.000
 0.784, 0.000
 0.784, 0.000
 0.784, 0.000
 0.784, 0.000
 0.785, 0.000
 0.785, 0.000
 0.785, 0.000
 0.785, 0.000
 0.785, 0.000
 0.786, 0.000
 0.786, 0.000
 0.786, 0.000
 0.786, 0.000
 0.786, 0.000
 0.787, 0.000
 0.787, 0.000
 0.787, 0.000
 0.787, 0.000
 0.787, 0.000
 0.788, 0.000
 0.788, 0.000
 0.788, 0.000
 0.788, 0.000
 0.788, 0.000
 0.788, 0.000
 0.789, 0.000
 0.789, 0.000
 0.789, 0.000
 0.789, 0.000
 0.789, 0.000
 0.790, 0.000
 0.790, 0.000
 0.790, 0.000
 0.790, 0.000
 0.790, 0.000
 0.791, 0.000
 0.791, 0.000
 0.791, 0.000
 0.791, 0.000
 0.791, 0.000
 0.791, 0.000
 0.792, 0.000
 0.792, 0.000
 0.792, 0.000
 0.792, 0.000
 0.792, 0.000
 0.793, 0.000
 0.793, 0.000
 0.793, 0.000
 0.793, 0.000
 0.793, 0.000
 0.794, 0.000
 0.794, 0.000
 0.794, 0.000
 0.794, 0.000
 0.794, 0.000
 0.795, 0.000
 0.795, 0.000
 0.795, 0.000
 0.795, 0.000
 0.795, 0.000
 0.795, 0.000
 0.796, 0.000
 0.796, 0.000
 0.796, 0.000
 0.796, 0.000
 0.796, 0.000
 0.797, 0.000
 0.797, 0.000
 0.797, 0.000
 0.797, 0.000
 0.797, 0.000
 0.798, 0.000
 0.798, 0.000
 0.798, 0.000
 0.798, 0.000
 0.798, 0.000
 0.798, 0.000
 0.799, 0.000
 0.799, 0.000
 0.799, 0.000
 0.799, 0.000
 0.799, 0.000
 0.800, 0.000
 0.800, 0.000
 0.800, 0.000
 0.800, 0.000
 0.800, 0.000
 0.801, 0.000
 0.801, 0.000
 0.801, 0.000
 0.801, 0.000
 0.801, 0.000
 0.802, 0.000
 0.802, 0.000
 0.802, 0.000
 0.802, 0.000
 0.802, 0.000
 0.802, 0.000
 0.803, 0.000
 0.803, 0.000
 0.803, 0.000
 0.803, 0.000
 0.803, 0.000
 0.804, 0.000
 0.804, 0.000
 0.804, 0.000
 0.804, 0.000
 0.804, 0.000
 0.805, 0.000
 0.805, 0.000
 0.805, 0.000
 0.805, 0.000
 0.805, 0.000
 0.805, 0.000
 0.806, 0.000
 0.806, 0.000
 0.806, 0.000
 0.806, 0.000
 0.806, 0.000
 0.807, 0.000
 0.807, 0.000
 0.807, 0.000
 0.807, 0.000
 0.807, 0.000
 0.808, 0.000
 0.808, 0.000
 0.808, 0.000
 0.808, 0.000
 0.808, 0.000
 0.809, 0.000
 0.809, 0.000
 0.809, 0.000
 0.809, 0.000
 0.809, 0.000
 0.809, 0.000
 0.810, 0.000
 0.810, 0.000
 0.810, 0.000
 0.810, 0.000
 0.810, 0.000
 0.811, 0.000
 0.811, 0.000
 0.811, 0.000
 0.811, 0.000
 0.811, 0.000
 0.812, 0.000
 0.812, 0.000
 0.812, 0.000
 0.812, 0.000
 0.812, 0.000
 0.812, 0.000
 0.813, 0.000
 0.813, 0.000
 0.813, 0.000
 0.813, 0.000
 0.813, 0.000
 0.814, 0.000
 0.814, 0.000
 0.814, 0.000
 0.814, 0.000
 0.814, 0.000
 0.815, 0.000
 0.815, 0.000
 0.815, 0.000
 0.815, 0.000
 0.815, 0.000
 0.816, 0.000
 0.816, 0.000
 0.816, 0.000
 0.816, 0.000
 0.816, 0.000
 0.816, 0.000
 0.817, 0.000
 0.817, 0.000
 0.817, 0.000
 0.817, 0.000
 0.817, 0.000
 0.818, 0.000
 0.818, 0.000
 0.818, 0.000
 0.818, 0.000
 0.818, 0.000
 0.819, 0.000
 0.819, 0.000
 0.819, 0.000
 0.819, 0.000
 0.819, 0.000
 0.819, 0.000
 0.820, 0.000
 0.820, 0.000
 0.820, 0.000
 0.820, 0.000
 0.820, 0.000
 0.821, 0.000
 0.821, 0.000
 0.821, 0.000
 0.821, 0.000
 0.821, 0.000
 0.822, 0.000
 0.822, 0.000
 0.822, 0.000
 0.822, 0.000
 0.822, 0.000
 0.823, 0.000
 0.823, 0.000
 0.823, 0.000
 0.823, 0.000
 0.823, 0.000
 0.823, 0.000
 0.824, 0.000
 0.824, 0.000
 0.824, 0.000
 0.824, 0.000
 0.824, 0.000
 0.825, 0.000
 0.825, 0.000
 0.825, 0.000
 0.825, 0.000
 0.825, 0.000
 0.826, 0.000
 0.826, 0.000
 0.826, 0.000
 0.826, 0.000
 0.826, 0.000
 0.826, 0.000
 0.827, 0.000
 0.827, 0.000
 0.827, 0.000
 0.827, 0.000
 0.827, 0.000
 0.828, 0.000
 0.828, 0.000
 0.828, 0.000
 0.828, 0.000
 0.828, 0.000
 0.829, 0.000
 0.829, 0.000
 0.829, 0.000
 0.829, 0.000
 0.829, 0.000
 0.830, 0.000
 0.830, 0.000
 0.830, 0.000
 0.830, 0.000
 0.830, 0.000
 0.830, 0.000
 0.831, 0.000
 0.831, 0.000
 0.831, 0.000
 0.831, 0.000
 0.831, 0.000
 0.832, 0.000
 0.832, 0.000
 0.832, 0.000
 0.832, 0.000
 0.832, 0.000
 0.833, 0.000
 0.833, 0.000
 0.833, 0.000
 0.833, 0.000
 0.833, 0.000
 0.833, 0.000
 0.834, 0.000
 0.834, 0.000
 0.834, 0.000
 0.834, 0.000
 0.834, 0.000
 0.835, 0.000
 0.835, 0.000
 0.835, 0.000
 0.835, 0.000
 0.835, 0.000
 0.836, 0.000
 0.836, 0.000
 0.836, 0.000
 0.836, 0.000
 0.836, 0.000
 0.837, 0.000
 0.837, 0.000
 0.837, 0.000
 0.837, 0.000
 0.837, 0.000
 0.837, 0.000
 0.838, 0.000
 0.838, 0.000
 0.838, 0.000
 0.838, 0.000
 0.838, 0.000
 0.839, 0.000
 0.839, 0.000
 0.839, 0.000
 0.839, 0.000
 0.839, 0.000
 0.840, 0.000
 0.840, 0.000
 0.840, 0.000
 0.840, 0.000
 0.840, 0.000
 0.840, 0.000
 0.841, 0.000
 0.841, 0.000
 0.841, 0.000
 0.841, 0.000
 0.841, 0.000
 0.842, 0.000
 0.842, 0.000
 0.842, 0.000
 0.842, 0.000
 0.842, 0.000
 0.843, 0.000
 0.843, 0.000
 0.843, 0.000
 0.843, 0.000
 0.843, 0.000
 0.844, 0.000
 0.844, 0.000
 0.844, 0.000
 0.844, 0.000
 0.844, 0.000
 0.844, 0.000
 0.845, 0.000
 0.845, 0.000
 0.845, 0.000
 0.845, 0.000
 0.845, 0.000
 0.846, 0.000
 0.846, 0.000
 0.846, 0.000
 0.846, 0.000
 0.846, 0.000
 0.847, 0.000
 0.847, 0.000
 0.847, 0.000
 0.847, 0.000
 0.847, 0.000
 0.847, 0.000
 0.848, 0.000
 0.848, 0.000
 0.848, 0.000
 0.848, 0.000
 0.848, 0.000
 0.849, 0.000
 0.849, 0.000
 0.849, 0.000
 0.849, 0.000
 0.849, 0.000
 0.850, 0.000
 0.850, 0.000
 0.850, 0.000
 0.850, 0.000
 0.850, 0.000
 0.851, 0.000
 0.851, 0.000
 0.851, 0.000
 0.851, 0.000
 0.851, 0.000
 0.851, 0.000
 0.852, 0.000
 0.852, 0.000
 0.852, 0.000
 0.852, 0.000
 0.852, 0.000
 0.853, 0.000
 0.853, 0.000
 0.853, 0.000
 0.853, 0.000
 0.853, 0.000
 0.854, 0.000
 0.854, 0.000
 0.854, 0.000
 0.854, 0.000
 0.854, 0.000
 0.854, 0.000
 0.855, 0.000
 0.855, 0.000
 0.855, 0.000
 0.855, 0.000
 0.855, 0.000
 0.856, 0.000
 0.856, 0.000
 0.856, 0.000
 0.856, 0.000
 0.856, 0.000
 0.857, 0.000
 0.857, 0.000
 0.857, 0.000
 0.857, 0.000
 0.857, 0.000
 0.858, 0.000
 0.858, 0.000
 0.858, 0.000
 0.858, 0.000
 0.858, 0.000
 0.858, 0.000
 0.859, 0.000
 0.859, 0.000
 0.859, 0.000
 0.859, 0.000
 0.859, 0.000
 0.860, 0.000
 0.860, 0.000
 0.860, 0.000
 0.860, 0.000
 0.860, 0.000
 0.861, 0.000
 0.861, 0.000
 0.861, 0.000
 0.861, 0.000
 0.861, 0.000
 0.861, 0.000
 0.862, 0.000
 0.862, 0.000
 0.862, 0.000
 0.862, 0.000
 0.862, 0.000
 0.863, 0.000
 0.863, 0.000
 0.863, 0.000
 0.863, 0.000
 0.863, 0.000
 0.864, 0.000
 0.864, 0.000
 0.864, 0.000
 0.864, 0.000
 0.864, 0.000
 0.865, 0.000
 0.865, 0.000
 0.865, 0.000
 0.865, 0.000
 0.865, 0.000
 0.865, 0.000
 0.866, 0.000
 0.866, 0.000
 0.866, 0.000
 0.866, 0.000
 0.866, 0.000
 0.867, 0.000
 0.867, 0.000
 0.867, 0.000
 0.867, 0.000
 0.867, 0.000
 0.868, 0.000
 0.868, 0.000
 0.868, 0.000
 0.868, 0.000
 0.868, 0.000
 0.868, 0.000
 0.869, 0.000
 0.869, 0.000
 0.869, 0.000
 0.869, 0.000
 0.869, 0.000
 0.870, 0.000
 0.870, 0.000
 0.870, 0.000
 0.870, 0.000
 0.870, 0.000
 0.871, 0.000
 0.871, 0.000
 0.871, 0.000
 0.871, 0.000
 0.871, 0.000
 0.872, 0.000
 0.872, 0.000
 0.872, 0.000
 0.872, 0.000
 0.872, 0.000
 0.872, 0.000
 0.873, 0.000
 0.873, 0.000
 0.873, 0.000
 0.873, 0.000
 0.873, 0.000
 0.874, 0.000
 0.874, 0.000
 0.874, 0.000
 0.874, 0.000
 0.874, 0.000
 0.875, 0.000
 0.875, 0.000
 0.875, 0.000
 0.875, 0.000
 0.875, 0.000
 0.875, 0.000
 0.876, 0.000
 0.876, 0.000
 0.876, 0.000
 0.876, 0.000
 0.876, 0.000
 0.877, 0.000
 0.877, 0.000
 0.877, 0.000
 0.877, 0.000
 0.877, 0.000
 0.878, 0.000
 0.878, 0.000
 0.878, 0.000
 0.878, 0.000
 0.878, 0.000
 0.879, 0.000
 0.879, 0.000
 0.879, 0.000
 0.879, 0.000
 0.879, 0.000
 0.879, 0.000
 0.880, 0.000
 0.880, 0.000
 0.880, 0.000
 0.880, 0.000
 0.880, 0.000
 0.881, 0.000
 0.881, 0.000
 0.881, 0.000
 0.881, 0.000
 0.881, 0.000
 0.882, 0.000
 0.882, 0.000
 0.882, 0.000
 0.882, 0.000
 0.882, 0.000
 0.882, 0.000
 0.883, 0.000
 0.883, 0.000
 0.883, 0.000
 0.883, 0.000
 0.883, 0.000
 0.884, 0.000
 0.884, 0.000
 0.884, 0.000
 0.884, 0.000
 0.884, 0.000
 0.885, 0.000
 0.885, 0.000
 0.885, 0.000
 0.885, 0.000
 0.885, 0.000
 0.886, 0.000
 0.886, 0.000
 0.886, 0.000
 0.886, 0.000
 0.886, 0.000
 0.886, 0.000
 0.887, 0.000
 0.887, 0.000
 0.887, 0.000
 0.887, 0.000
 0.887, 0.000
 0.888, 0.000
 0.888, 0.000
 0.888, 0.000
 0.888, 0.000
 0.888, 0.000
 0.889, 0.000
 0.889, 0.000
 0.889, 0.000
 0.889, 0.000
 0.889, 0.000
 0.889, 0.000
 0.890, 0.000
 0.890, 0.000
 0.890, 0.000
 0.890, 0.000
 0.890, 0.000
 0.891, 0.000
 0.891, 0.000
 0.891, 0.000
 0.891, 0.000
 0.891, 0.000
 0.892, 0.000
 0.892, 0.000
 0.892, 0.000
 0.892, 0.000
 0.892, 0.000
 0.893, 0.000
 0.893, 0.000
 0.893, 0.000
 0.893, 0.000
 0.893, 0.000
 0.893, 0.000
 0.894, 0.000
 0.894, 0.000
 0.894, 0.000
 0.894, 0.000
 0.894, 0.000
 0.895, 0.000
 0.895, 0.000
 0.895, 0.000
 0.895, 0.000
 0.895, 0.000
 0.896, 0.000
 0.896, 0.000
 0.896, 0.000
 0.896, 0.000
 0.896, 0.000
 0.896, 0.000
 0.897, 0.000
 0.897, 0.000
 0.897, 0.000
 0.897, 0.000
 0.897, 0.000
 0.898, 0.000
 0.898, 0.000
 0.898, 0.000
 0.898, 0.000
 0.898, 0.000
 0.899, 0.000
 0.899, 0.000
 0.899, 0.000
 0.899, 0.000
 0.899, 0.000
 0.900, 0.000
 0.900, 0.000
 0.900, 0.000
 0.900, 0.000
 0.900, 0.000
 0.900, 0.000
 0.901, 0.000
 0.901, 0.000
 0.901, 0.000
 0.901, 0.000
 0.901, 0.000
 0.902, 0.000
 0.902, 0.000
 0.902, 0.000
 0.902, 0.000
 0.902, 0.000
 0.903, 0.000
 0.903, 0.000
 0.903, 0.000
 0.903, 0.000
 0.903, 0.000
 0.904, 0.000
 0.904, 0.000
 0.904, 0.000
 0.904, 0.000
 0.904, 0.000
 0.904, 0.000
 0.905, 0.000
 0.905, 0.000
 0.905, 0.000
 0.905, 0.000
 0.905, 0.000
 0.906, 0.000
 0.906, 0.000
 0.906, 0.000
 0.906, 0.000
 0.906, 0.000
 0.907, 0.000
 0.907, 0.000
 0.907, 0.000
 0.907, 0.000
 0.907, 0.000
 0.907, 0.000
 0.908, 0.000
 0.908, 0.000
 0.908, 0.000
 0.908, 0.000
 0.908, 0.000
 0.909, 0.000
 0.909, 0.000
 0.909, 0.000
 0.909, 0.000
 0.909, 0.000
 0.910, 0.000
 0.910, 0.000
 0.910, 0.000
 0.910, 0.000
 0.910, 0.000
 0.911, 0.000
 0.911, 0.000
 0.911, 0.000
 0.911, 0.000
 0.911, 0.000
 0.911, 0.000
 0.912, 0.000
 0.912, 0.000
 0.912, 0.000
 0.912, 0.000
 0.912, 0.000
 0.913, 0.000
 0.913, 0.000
 0.913, 0.000
 0.913, 0.000
 0.913, 0.000
 0.914, 0.000
 0.914, 0.000
 0.914, 0.000
 0.914, 0.000
 0.914, 0.000
 0.914, 0.000
 0.915, 0.000
 0.915, 0.000
 0.915, 0.000
 0.915, 0.000
 0.915, 0.000
 0.916, 0.000
 0.916, 0.000
 0.916, 0.000
 0.916, 0.000
 0.916, 0.000
 0.917, 0.000
 0.917, 0.000
 0.917, 0.000
 0.917, 0.000
 0.917, 0.000
 0.918, 0.000
 0.918, 0.000
 0.918, 0.000
 0.918, 0.000
 0.918, 0.000
 0.918, 0.000
 0.919, 0.000
 0.919, 0.000
 0.919, 0.000
 0.919, 0.000
 0.919, 0.000
 0.920, 0.000
 0.920, 0.000
 0.920, 0.000
 0.920, 0.000
 0.920, 0.000
 0.921, 0.000
 0.921, 0.000
 0.921, 0.000
 0.921, 0.000
 0.921, 0.000
 0.921, 0.000
 0.922, 0.000
 0.922, 0.000
 0.922, 0.000
 0.922, 0.000
 0.922, 0.000
 0.923, 0.000
 0.923, 0.000
 0.923, 0.000
 0.923, 0.000
 0.923, 0.000
 0.924, 0.000
 0.924, 0.000
 0.924, 0.000
 0.924, 0.000
 0.924, 0.000
 0.925, 0.000
 0.925, 0.000
 0.925, 0.000
 0.925, 0.000
 0.925, 0.000
 0.925, 0.000
 0.926, 0.000
 0.926, 0.000
 0.926, 0.000
 0.926, 0.000
 0.926, 0.000
 0.927, 0.000
 0.927, 0.000
 0.927, 0.000
 0.927, 0.000
 0.927, 0.000
 0.928, 0.000
 0.928, 0.000
 0.928, 0.000
 0.928, 0.000
 0.928, 0.000
 0.928, 0.000
 0.929, 0.000
 0.929, 0.000
 0.929, 0.000
 0.929, 0.000
 0.929, 0.000
 0.930, 0.000
 0.930, 0.000
 0.930, 0.000
 0.930, 0.000
 0.930, 0.000
 0.931, 0.000
 0.931, 0.000
 0.931, 0.000
 0.931, 0.000
 0.931, 0.000
 0.932, 0.000
 0.932, 0.000
 0.932, 0.000
 0.932, 0.000
 0.932, 0.000
 0.932, 0.000
 0.933, 0.000
 0.933, 0.000
 0.933, 0.000
 0.933, 0.000
 0.933, 0.000
 0.934, 0.000
 0.934, 0.000
 0.934, 0.000
 0.934, 0.000
 0.934, 0.000
 0.935, 0.000
 0.935, 0.000
 0.935, 0.000
 0.935, 0.000
 0.935, 0.000
 0.935, 0.000
 0.936, 0.000
 0.936, 0.000
 0.936, 0.000
 0.936, 0.000
 0.936, 0.000
 0.937, 0.000
 0.937, 0.000
 0.937, 0.000
 0.937, 0.000
 0.937, 0.000
 0.938, 0.000
 0.938, 0.000
 0.938, 0.000
 0.938, 0.000
 0.938, 0.000
 0.939, 0.000
 0.939, 0.000
 0.939, 0.000
 0.939, 0.000
 0.939, 0.000
 0.939, 0.000
 0.940, 0.000
 0.940, 0.000
 0.940, 0.000
 0.940, 0.000
 0.940, 0.000
 0.941, 0.000
 0.941, 0.000
 0.941, 0.000
 0.941, 0.000
 0.941, 0.000
 0.942, 0.000
 0.942, 0.000
 0.942, 0.000
 0.942, 0.000
 0.942, 0.000
 0.942, 0.000
 0.943, 0.000
 0.943, 0.000
 0.943, 0.000
 0.943, 0.000
 0.943, 0.000
 0.944, 0.000
 0.944, 0.000
 0.944, 0.000
 0.944, 0.000
 0.944, 0.000
 0.945, 0.000
 0.945, 0.000
 0.945, 0.000
 0.945, 0.000
 0.945, 0.000
 0.946, 0.000
 0.946, 0.000
 0.946, 0.000
 0.946, 0.000
 0.946, 0.000
 0.946, 0.000
 0.947, 0.000
 0.947, 0.000
 0.947, 0.000
 0.947, 0.000
 0.947, 0.000
 0.948, 0.000
 0.948, 0.000
 0.948, 0.000
 0.948, 0.000
 0.948, 0.000
 0.949, 0.000
 0.949, 0.000
 0.949, 0.000
 0.949, 0.000
 0.949, 0.000
 0.949, 0.000
 0.950, 0.000
 0.950, 0.000
 0.950, 0.000
 0.950, 0.000
 0.950, 0.000
 0.951, 0.000
 0.951, 0.000
 0.951, 0.000
 0.951, 0.000
 0.951, 0.000
 0.952, 0.000
 0.952, 0.000
 0.952, 0.000
 0.952, 0.000
 0.952, 0.000
 0.953, 0.000
 0.953, 0.000
 0.953, 0.000
 0.953, 0.000
 0.953, 0.000
 0.953, 0.000
 0.954, 0.000
 0.954, 0.000
 0.954, 0.000
 0.954, 0.000
 0.954, 0.000
 0.955, 0.000
 0.955, 0.000
 0.955, 0.000
 0.955, 0.000
 0.955, 0.000
 0.956, 0.000
 0.956, 0.000
 0.956, 0.000
 0.956, 0.000
 0.956, 0.000
 0.956, 0.000
 0.957, 0.000
 0.957, 0.000
 0.957, 0.000
 0.957, 0.000
 0.957, 0.000
 0.958, 0.000
 0.958, 0.000
 0.958, 0.000
 0.958, 0.000
 0.958, 0.000
 0.959, 0.000
 0.959, 0.000
 0.959, 0.000
 0.959, 0.000
 0.959, 0.000
 0.960, 0.000
 0.960, 0.000
 0.960, 0.000
 0.960, 0.000
 0.960, 0.000
 0.960, 0.000
 0.961, 0.000
 0.961, 0.000
 0.961, 0.000
 0.961, 0.000
 0.961, 0.000
 0.962, 0.000
 0.962, 0.000
 0.962, 0.000
 0.962, 0.000
 0.962, 0.000
 0.963, 0.000
 0.963, 0.000
 0.963, 0.000
 0.963, 0.000
 0.963, 0.000
 0.963, 0.000
 0.964, 0.000
 0.964, 0.000
 0.964, 0.000
 0.964, 0.000
 0.964, 0.000
 0.965, 0.000
 0.965, 0.000
 0.965, 0.000
 0.965, 0.000
 0.965, 0.000
 0.966, 0.000
 0.966, 0.000
 0.966, 0.000
 0.966, 0.000
 0.966, 0.000
 0.967, 0.000
 0.967, 0.000
 0.967, 0.000
 0.967, 0.000
 0.967, 0.000
 0.967, 0.000
 0.968, 0.000
 0.968, 0.000
 0.968, 0.000
 0.968, 0.000
 0.968, 0.000
 0.969, 0.000
 0.969, 0.000
 0.969, 0.000
 0.969, 0.000
 0.969, 0.000
 0.970, 0.000
 0.970, 0.000
 0.970, 0.000
 0.970, 0.000
 0.970, 0.000
 0.970, 0.000
 0.971, 0.000
 0.971, 0.000
 0.971, 0.000
 0.971, 0.000
 0.971, 0.000
 0.972, 0.000
 0.972, 0.000
 0.972, 0.000
 0.972, 0.000
 0.972, 0.000
 0.973, 0.000
 0.973, 0.000
 0.973, 0.000
 0.973, 0.000
 0.973, 0.000
 0.974, 0.000
 0.974, 0.000
 0.974, 0.000
 0.974, 0.000
 0.974, 0.000
 0.974, 0.000
 0.975, 0.000
 0.975, 0.000
 0.975, 0.000
 0.975, 0.000
 0.975, 0.000
 0.976, 0.000
 0.976, 0.000
 0.976, 0.000
 0.976, 0.000
 0.976, 0.000
 0.977, 0.000
 0.977, 0.000
 0.977, 0.000
 0.977, 0.000
 0.977, 0.000
 0.977, 0.000
 0.978, 0.000
 0.978, 0.000
 0.978, 0.000
 0.978, 0.000
 0.978, 0.000
 0.979, 0.000
 0.979, 0.000
 0.979, 0.000
 0.979, 0.000
 0.979, 0.000
 0.980, 0.000
 0.980, 0.000
 0.980, 0.000
 0.980, 0.000
 0.980, 0.000
 0.981, 0.000
 0.981, 0.000
 0.981, 0.000
 0.981, 0.000
 0.981, 0.000
 0.981, 0.000
 0.982, 0.000
 0.982, 0.000
 0.982, 0.000
 0.982, 0.000
 0.982, 0.000
 0.983, 0.000
 0.983, 0.000
 0.983, 0.000
 0.983, 0.000
 0.983, 0.000
 0.984, 0.000
 0.984, 0.000
 0.984, 0.000
 0.984, 0.000
 0.984, 0.000
 0.984, 0.000
 0.985, 0.000
 0.985, 0.000
 0.985, 0.000
 0.985, 0.000
 0.985, 0.000
 0.986, 0.000
 0.986, 0.000
 0.986, 0.000
 0.986, 0.000
 0.986, 0.000
 0.987, 0.000
 0.987, 0.000
 0.987, 0.000
 0.987, 0.000
 0.987, 0.000
 0.988, 0.000
 0.988, 0.000
 0.988, 0.000
 0.988, 0.000
 0.988, 0.000
 0.988, 0.000
 0.989, 0.000
 0.989, 0.000
 0.989, 0.000
 0.989, 0.000
 0.989, 0.000
 0.990, 0.000
 0.990, 0.000
 0.990, 0.000
 0.990, 0.000
 0.990, 0.000
 0.991, 0.000
 0.991, 0.000
 0.991, 0.000
 0.991, 0.000
 0.991, 0.000
 0.991, 0.000
 0.992, 0.000
 0.992, 0.000
 0.992, 0.000
 0.992, 0.000
 0.992, 0.000
 0.993, 0.000
 0.993, 0.000
 0.993, 0.000
 0.993, 0.000
 0.993, 0.000
 0.994, 0.000
 0.994, 0.000
 0.994, 0.000
 0.994, 0.000
 0.994, 0.000
 0.995, 0.000
 0.995, 0.000
 0.995, 0.000
 0.995, 0.000
 0.995, 0.000
 0.995, 0.000
 0.996, 0.000
 0.996, 0.000
 0.996, 0.000
 0.996, 0.000
 0.996, 0.000
 0.997, 0.000
 0.997, 0.000
 0.997, 0.000
 0.997, 0.000
 0.997, 0.000
 0.998, 0.000
 0.998, 0.000
 0.998, 0.000
 0.998, 0.000
 0.998, 0.000
 0.998, 0.000
 0.999, 0.000
 0.999, 0.000
 0.999, 0.000
 0.999, 0.000
 0.999, 0.000
 1.000, 0.000
 1.000, 0.000
 1.000, 0.000


==> mesh_update_golevka_volume.csv <==
NORMALIZED_TIME, VOLUME_PERCENT_ERROR
 0.000,240.961
 0.000,239.470
 0.000,238.018
 0.001,236.779
 0.001,235.491
 0.001,234.120
 0.001,232.747
 0.001,232.309
 0.002,231.076
 0.002,229.565
 0.002,228.007
 0.002,226.686
 0.002,225.505
 0.002,224.866
 0.003,223.710
 0.003,222.324
 0.003,220.797
 0.003,219.427
 0.003,218.208
 0.004,216.635
 0.004,215.198
 0.004,213.649
 0.004,212.407
 0.004,211.266
 0.005,210.414
 0.005,209.677
 0.005,208.524
 0.005,207.422
 0.005,206.421
 0.005,205.270
 0.006,204.484
 0.006,203.490
 0.006,202.250
 0.006,201.264
 0.006,200.063
 0.007,198.975
 0.007,197.678
 0.007,196.403
 0.007,195.258
 0.007,194.287
 0.008,193.168
 0.008,191.802
 0.008,190.792
 0.008,189.448
 0.008,188.078
 0.009,186.858
 0.009,185.436
 0.009,184.281
 0.009,182.929
 0.009,181.387
 0.009,179.872
 0.010,178.408
 0.010,177.559
 0.010,176.831
 0.010,176.357
 0.010,176.137
 0.011,175.715
 0.011,175.092
 0.011,174.345
 0.011,173.338
 0.011,172.190
 0.012,170.828
 0.012,169.751
 0.012,168.786
 0.012,168.311
 0.012,167.505
 0.012,166.621
 0.013,165.162
 0.013,163.757
 0.013,162.229
 0.013,161.534
 0.013,160.705
 0.014,159.892
 0.014,158.653
 0.014,157.953
 0.014,157.348
 0.014,156.380
 0.015,155.472
 0.015,154.377
 0.015,153.431
 0.015,152.544
 0.015,151.358
 0.016,150.175
 0.016,149.092
 0.016,148.260
 0.016,147.472
 0.016,146.664
 0.016,145.654
 0.017,144.439
 0.017,143.515
 0.017,142.233
 0.017,140.681
 0.017,139.334
 0.018,137.838
 0.018,136.715
 0.018,136.005
 0.018,135.211
 0.018,133.994
 0.019,132.476
 0.019,131.543
 0.019,131.347
 0.019,131.004
 0.019,130.672
 0.019,130.521
 0.020,130.654
 0.020,130.226
 0.020,129.656
 0.020,129.111
 0.020,127.830
 0.021,127.455
 0.021,126.610
 0.021,125.671
 0.021,124.271
 0.021,122.875
 0.022,121.835
 0.022,120.770
 0.022,119.644
 0.022,118.855
 0.022,118.348
 0.023,117.857
 0.023,117.123
 0.023,116.295
 0.023,115.759
 0.023,114.816
 0.023,113.829
 0.024,113.153
 0.024,112.304
 0.024,111.393
 0.024,110.661
 0.024,109.509
 0.025,108.878
 0.025,107.822
 0.025,106.712
 0.025,106.492
 0.025,106.252
 0.026,106.057
 0.026,105.415
 0.026,104.518
 0.026,104.183
 0.026,103.982
 0.026,103.912
 0.027,103.391
 0.027,102.151
 0.027,101.731
 0.027,100.805
 0.027,100.238
 0.028,99.014
 0.028,98.101
 0.028,97.271
 0.028,96.043
 0.028,94.659
 0.029,93.319
 0.029,91.905
 0.029,90.121
 0.029,89.039
 0.029,87.562
 0.030,86.218
 0.030,85.533
 0.030,85.057
 0.030,84.466
 0.030,84.327
 0.030,83.921
 0.031,83.356
 0.031,82.365
 0.031,80.797
 0.031,80.086
 0.031,78.829
 0.032,77.284
 0.032,76.083
 0.032,75.907
 0.032,75.239
 0.032,74.263
 0.033,73.779
 0.033,73.012
 0.033,72.557
 0.033,71.817
 0.033,71.175
 0.033,70.406
 0.034,69.986
 0.034,68.848
 0.034,67.356
 0.034,66.253
 0.034,64.969
 0.035,63.575
 0.035,62.597
 0.035,61.706
 0.035,60.480
 0.035,60.000
 0.036,59.481
 0.036,58.759
 0.036,58.403
 0.036,57.320
 0.036,55.961
 0.037,54.579
 0.037,53.598
 0.037,52.489
 0.037,52.330
 0.037,51.595
 0.037,51.011
 0.038,50.312
 0.038,49.982
 0.038,49.917
 0.038,49.869
 0.038,49.706
 0.039,49.319
 0.039,49.328
 0.039,48.984
 0.039,48.876
 0.039,48.407
 0.040,47.546
 0.040,46.858
 0.040,45.950
 0.040,45.280
 0.040,44.361
 0.040,43.719
 0.041,43.523
 0.041,43.220
 0.041,42.679
 0.041,41.266
 0.041,39.995
 0.042,38.727
 0.042,37.754
 0.042,37.499
 0.042,37.070
 0.042,36.996
 0.043,36.895
 0.043,36.122
 0.043,35.962
 0.043,35.941
 0.043,35.838
 0.044,35.524
 0.044,35.521
 0.044,34.715
 0.044,33.848
 0.044,33.464
 0.044,32.842
 0.045,32.056
 0.045,31.368
 0.045,30.309
 0.045,29.457
 0.045,28.197
 0.046,26.765
 0.046,25.625
 0.046,25.252
 0.046,25.180
 0.046,24.683
 0.047,23.588
 0.047,22.972
 0.047,22.045
 0.047,20.432
 0.047,19.838
 0.047,18.528
 0.048,17.904
 0.048,17.006
 0.048,16.290
 0.048,15.231
 0.048,14.902
 0.049,13.975
 0.049,13.673
 0.049,12.948
 0.049,11.518
 0.049,10.464
 0.050,10.127
 0.050, 9.380
 0.050, 8.747
 0.050, 8.118
 0.050, 7.653
 0.051, 7.349
 0.051, 6.825
 0.051, 6.415
 0.051, 6.153
 0.051, 5.919
 0.051, 5.860
 0.052, 5.562
 0.052, 5.103
 0.052, 4.678
 0.052, 4.142
 0.052, 3.552
 0.053, 2.973
 0.053, 2.494
 0.053, 2.523
 0.053, 2.294
 0.053, 2.095
 0.054, 2.120
 0.054, 2.084
 0.054, 1.923
 0.054, 1.868
 0.054, 1.771
 0.054, 1.315
 0.055, 0.345
 0.055,-0.024
 0.055,-0.218
 0.055,-0.508
 0.055,-0.541
 0.056,-0.821
 0.056,-1.212
 0.056,-1.646
 0.056,-1.826
 0.056,-1.788
 0.057,-1.962
 0.057,-1.956
 0.057,-1.938
 0.057,-1.733
 0.057,-1.760
 0.058,-1.695
 0.058,-1.672
 0.058,-1.696
 0.058,-1.681
 0.058,-1.691
 0.058,-1.690
 0.059,-1.679
 0.059,-1.687
 0.059,-1.704
 0.059,-1.703
 0.059,-1.669
 0.060,-1.631
 0.060,-1.670
 0.060,-1.643
 0.060,-1.799
 0.060,-1.775
 0.061,-1.551
 0.061,-1.705
 0.061,-1.695
 0.061,-1.646
 0.061,-1.652
 0.061,-1.662
 0.062,-1.672
 0.062,-1.694
 0.062,-1.706
 0.062,-1.712
 0.062,-1.654
 0.063,-1.636
 0.063,-1.642
 0.063,-1.674
 0.063,-1.657
 0.063,-1.621
 0.064,-1.621
 0.064,-1.541
 0.064,-1.574
 0.064,-1.574
 0.064,-1.581
 0.065,-1.600
 0.065,-1.581
 0.065,-1.585
 0.065,-1.563
 0.065,-1.590
 0.065,-1.580
 0.066,-1.597
 0.066,-1.623
 0.066,-1.549
 0.066,-1.593
 0.066,-1.585
 0.067,-1.609
 0.067,-1.606
 0.067,-1.594
 0.067,-1.584
 0.067,-1.562
 0.068,-1.580
 0.068,-1.582
 0.068,-1.589
 0.068,-1.593
 0.068,-1.595
 0.068,-1.594
 0.069,-1.573
 0.069,-1.583
 0.069,-1.572
 0.069,-1.555
 0.069,-1.567
 0.070,-1.556
 0.070,-1.558
 0.070,-1.558
 0.070,-1.553
 0.070,-1.517
 0.071,-1.463
 0.071,-1.476
 0.071,-1.464
 0.071,-1.446
 0.071,-1.389
 0.072,-1.479
 0.072,-1.502
 0.072,-1.506
 0.072,-1.435
 0.072,-1.361
 0.072,-1.328
 0.073,-1.337
 0.073,-1.350
 0.073,-1.352
 0.073,-1.357
 0.073,-1.354
 0.074,-1.348
 0.074,-1.319
 0.074,-1.303
 0.074,-1.283
 0.074,-1.288
 0.075,-1.300
 0.075,-1.307
 0.075,-1.302
 0.075,-1.266
 0.075,-1.279
 0.075,-1.296
 0.076,-1.275
 0.076,-1.268
 0.076,-1.292
 0.076,-1.283
 0.076,-1.277
 0.077,-1.274
 0.077,-1.262
 0.077,-1.264
 0.077,-1.243
 0.077,-1.282
 0.078,-1.241
 0.078,-1.268
 0.078,-1.275
 0.078,-1.277
 0.078,-1.260
 0.079,-1.241
 0.079,-1.294
 0.079,-1.303
 0.079,-1.260
 0.079,-1.239
 0.079,-1.251
 0.080,-1.256
 0.080,-1.255
 0.080,-1.245
 0.080,-1.255
 0.080,-1.258
 0.081,-1.262
 0.081,-1.259
 0.081,-1.245
 0.081,-1.238
 0.081,-1.220
 0.082,-1.224
 0.082,-1.231
 0.082,-1.240
 0.082,-1.230
 0.082,-1.220
 0.082,-1.217
 0.083,-1.209
 0.083,-1.203
 0.083,-1.189
 0.083,-1.087
 0.083,-1.176
 0.084,-1.183
 0.084,-1.195
 0.084,-1.186
 0.084,-1.211
 0.084,-1.218
 0.085,-1.231
 0.085,-1.228
 0.085,-1.225
 0.085,-1.228
 0.085,-1.232
 0.086,-1.241
 0.086,-1.230
 0.086,-1.251
 0.086,-1.301
 0.086,-1.264
 0.086,-1.276
 0.087,-1.270
 0.087,-1.281
 0.087,-1.289
 0.087,-1.294
 0.087,-1.293
 0.088,-1.296
 0.088,-1.291
 0.088,-1.279
 0.088,-1.256
 0.088,-1.266
 0.089,-1.253
 0.089,-1.256
 0.089,-1.254
 0.089,-1.272
 0.089,-1.257
 0.089,-1.264
 0.090,-1.259
 0.090,-1.246
 0.090,-1.256
 0.090,-1.263
 0.090,-1.275
 0.091,-1.284
 0.091,-1.288
 0.091,-1.290
 0.091,-1.282
 0.091,-1.278
 0.092,-1.270
 0.092,-1.274
 0.092,-1.278
 0.092,-1.274
 0.092,-1.275
 0.093,-1.287
 0.093,-1.301
 0.093,-1.309
 0.093,-1.284
 0.093,-1.292
 0.093,-1.293
 0.094,-1.289
 0.094,-1.274
 0.094,-1.272
 0.094,-1.273
 0.094,-1.272
 0.095,-1.238
 0.095,-1.237
 0.095,-1.224
 0.095,-1.213
 0.095,-1.226
 0.096,-1.228
 0.096,-1.234
 0.096,-1.225
 0.096,-1.231
 0.096,-1.235
 0.096,-1.244
 0.097,-1.252
 0.097,-1.219
 0.097,-1.207
 0.097,-1.166
 0.097,-1.183
 0.098,-1.199
 0.098,-1.200
 0.098,-1.206
 0.098,-1.211
 0.098,-1.206
 0.099,-1.200
 0.099,-1.199
 0.099,-1.209
 0.099,-1.260
 0.099,-1.208
 0.100,-1.204
 0.100,-1.187
 0.100,-1.187
 0.100,-1.193
 0.100,-1.198
 0.100,-1.204
 0.101,-1.207
 0.101,-1.188
 0.101,-1.182
 0.101,-1.134
 0.101,-1.129
 0.102,-1.137
 0.102,-1.112
 0.102,-1.105
 0.102,-1.058
 0.102,-1.067
 0.103,-1.052
 0.103,-1.031
 0.103,-1.010
 0.103,-1.002
 0.103,-0.985
 0.104,-0.982
 0.104,-0.993
 0.104,-0.989
 0.104,-0.987
 0.104,-0.992
 0.104,-0.991
 0.105,-0.992
 0.105,-0.993
 0.105,-0.994
 0.105,-0.978
 0.105,-0.944
 0.106,-0.989
 0.106,-0.916
 0.106,-0.932
 0.106,-0.930
 0.106,-0.940
 0.107,-0.927
 0.107,-0.928
 0.107,-0.936
 0.107,-0.937
 0.107,-0.949
 0.107,-0.947
 0.108,-0.933
 0.108,-0.923
 0.108,-0.928
 0.108,-0.928
 0.108,-0.959
 0.109,-0.985
 0.109,-0.971
 0.109,-0.954
 0.109,-0.960
 0.109,-0.953
 0.110,-0.957
 0.110,-0.957
 0.110,-0.958
 0.110,-0.958
 0.110,-0.962
 0.111,-0.965
 0.111,-0.968
 0.111,-0.970
 0.111,-0.973
 0.111,-0.975
 0.111,-0.965
 0.112,-0.964
 0.112,-0.961
 0.112,-0.960
 0.112,-0.963
 0.112,-0.952
 0.113,-0.948
 0.113,-0.952
 0.113,-0.951
 0.113,-0.943
 0.113,-0.941
 0.114,-0.941
 0.114,-0.943
 0.114,-0.947
 0.114,-0.950
 0.114,-0.955
 0.114,-0.954
 0.115,-0.925
 0.115,-0.950
 0.115,-0.945
 0.115,-0.929
 0.115,-0.935
 0.116,-0.935
 0.116,-0.945
 0.116,-0.943
 0.116,-0.975
 0.116,-0.967
 0.117,-0.968
 0.117,-0.970
 0.117,-0.967
 0.117,-0.971
 0.117,-0.965
 0.118,-0.972
 0.118,-0.971
 0.118,-0.982
 0.118,-0.970
 0.118,-0.961
 0.118,-0.948
 0.119,-0.958
 0.119,-0.977
 0.119,-0.976
 0.119,-0.978
 0.119,-0.959
 0.120,-0.975
 0.120,-0.966
 0.120,-0.966
 0.120,-0.975
 0.120,-0.979
 0.121,-0.978
 0.121,-0.975
 0.121,-0.966
 0.121,-0.972
 0.121,-0.956
 0.121,-0.950
 0.122,-0.952
 0.122,-0.948
 0.122,-0.954
 0.122,-0.955
 0.122,-0.959
 0.123,-0.963
 0.123,-0.961
 0.123,-0.942
 0.123,-0.954
 0.123,-0.953
 0.124,-0.950
 0.124,-0.951
 0.124,-0.951
 0.124,-0.952
 0.124,-0.952
 0.125,-0.948
 0.125,-0.941
 0.125,-0.935
 0.125,-0.934
 0.125,-0.934
 0.125,-0.920
 0.126,-0.873
 0.126,-0.866
 0.126,-0.859
 0.126,-0.858
 0.126,-0.866
 0.127,-0.869
 0.127,-0.860
 0.127,-0.879
 0.127,-0.892
 0.127,-0.896
 0.128,-0.909
 0.128,-0.907
 0.128,-0.908
 0.128,-0.909
 0.128,-0.905
 0.128,-0.920
 0.129,-0.911
 0.129,-0.926
 0.129,-0.915
 0.129,-0.873
 0.129,-0.928
 0.130,-0.951
 0.130,-0.958
 0.130,-0.962
 0.130,-0.962
 0.130,-0.957
 0.131,-0.956
 0.131,-0.964
 0.131,-0.949
 0.131,-0.942
 0.131,-0.945
 0.132,-0.949
 0.132,-0.955
 0.132,-0.954
 0.132,-0.972
 0.132,-0.987
 0.132,-0.983
 0.133,-0.973
 0.133,-0.976
 0.133,-0.995
 0.133,-1.001
 0.133,-0.999
 0.134,-1.003
 0.134,-1.004
 0.134,-1.005
 0.134,-1.010
 0.134,-1.012
 0.135,-1.009
 0.135,-1.007
 0.135,-1.001
 0.135,-1.003
 0.135,-1.003
 0.135,-1.004
 0.136,-0.990
 0.136,-0.995
 0.136,-1.008
 0.136,-0.981
 0.136,-0.991
 0.137,-0.992
 0.137,-0.990
 0.137,-0.994
 0.137,-0.995
 0.137,-0.994
 0.138,-1.010
 0.138,-1.011
 0.138,-1.003
 0.138,-0.996
 0.138,-0.988
 0.139,-0.978
 0.139,-0.982
 0.139,-0.982
 0.139,-0.971
 0.139,-0.979
 0.139,-0.981
 0.140,-1.001
 0.140,-0.988
 0.140,-0.995
 0.140,-1.000
 0.140,-1.004
 0.141,-1.009
 0.141,-0.979
 0.141,-0.978
 0.141,-0.979
 0.141,-0.968
 0.142,-0.963
 0.142,-0.985
 0.142,-0.989
 0.142,-0.993
 0.142,-1.006
 0.142,-1.001
 0.143,-1.002
 0.143,-1.004
 0.143,-1.011
 0.143,-1.014
 0.143,-1.013
 0.144,-1.011
 0.144,-1.014
 0.144,-1.017
 0.144,-1.019
 0.144,-1.024
 0.145,-1.026
 0.145,-1.027
 0.145,-1.026
 0.145,-1.019
 0.145,-1.020
 0.146,-1.020
 0.146,-1.019
 0.146,-1.015
 0.146,-1.027
 0.146,-1.019
 0.146,-1.005
 0.147,-1.042
 0.147,-1.031
 0.147,-1.019
 0.147,-1.030
 0.147,-1.030
 0.148,-1.027
 0.148,-1.030
 0.148,-1.029
 0.148,-1.031
 0.148,-1.025
 0.149,-1.024
 0.149,-1.028
 0.149,-1.036
 0.149,-1.035
 0.149,-1.029
 0.149,-1.025
 0.150,-1.036
 0.150,-1.040
 0.150,-1.042
 0.150,-1.034
 0.150,-1.034
 0.151,-1.042
 0.151,-1.039
 0.151,-1.050
 0.151,-1.056
 0.151,-1.058
 0.152,-1.056
 0.152,-1.058
 0.152,-1.060
 0.152,-1.056
 0.152,-1.053
 0.153,-1.057
 0.153,-1.058
 0.153,-1.024
 0.153,-1.035
 0.153,-1.037
 0.153,-1.039
 0.154,-1.043
 0.154,-1.040
 0.154,-1.039
 0.154,-1.044
 0.154,-1.047
 0.155,-1.054
 0.155,-1.055
 0.155,-1.058
 0.155,-1.065
 0.155,-1.061
 0.156,-1.064
 0.156,-1.047
 0.156,-1.014
 0.156,-1.023
 0.156,-1.025
 0.156,-1.028
 0.157,-1.029
 0.157,-1.029
 0.157,-1.032
 0.157,-1.037
 0.157,-1.025
 0.158,-1.042
 0.158,-1.054
 0.158,-1.054
 0.158,-1.056
 0.158,-1.054
 0.159,-1.061
 0.159,-1.057
 0.159,-1.056
 0.159,-1.057
 0.159,-1.058
 0.160,-1.062
 0.160,-1.071
 0.160,-1.068
 0.160,-1.047
 0.160,-1.033
 0.160,-1.035
 0.161,-1.043
 0.161,-1.047
 0.161,-1.049
 0.161,-1.053
 0.161,-1.052
 0.162,-1.045
 0.162,-1.053
 0.162,-1.048
 0.162,-1.052
 0.162,-1.050
 0.163,-1.053
 0.163,-1.054
 0.163,-1.061
 0.163,-1.066
 0.163,-1.068
 0.163,-1.064
 0.164,-1.063
 0.164,-1.056
 0.164,-1.055
 0.164,-1.054
 0.164,-1.059
 0.165,-1.065
 0.165,-1.077
 0.165,-1.066
 0.165,-1.071
 0.165,-1.064
 0.166,-1.066
 0.166,-1.062
 0.166,-1.055
 0.166,-1.055
 0.166,-1.058
 0.167,-1.057
 0.167,-1.055
 0.167,-1.058
 0.167,-1.061
 0.167,-1.059
 0.167,-1.063
 0.168,-1.061
 0.168,-1.063
 0.168,-1.062
 0.168,-1.065
 0.168,-1.065
 0.169,-1.070
 0.169,-1.071
 0.169,-1.074
 0.169,-1.075
 0.169,-1.079
 0.170,-1.082
 0.170,-1.080
 0.170,-1.084
 0.170,-1.085
 0.170,-1.085
 0.170,-1.088
 0.171,-1.104
 0.171,-1.114
 0.171,-1.081
 0.171,-1.059
 0.171,-1.054
 0.172,-1.041
 0.172,-1.036
 0.172,-1.039
 0.172,-1.042
 0.172,-1.039
 0.173,-1.041
 0.173,-1.044
 0.173,-1.048
 0.173,-1.053
 0.173,-1.051
 0.174,-1.052
 0.174,-1.047
 0.174,-1.035
 0.174,-1.035
 0.174,-1.036
 0.174,-1.042
 0.175,-1.026
 0.175,-1.031
 0.175,-1.042
 0.175,-1.032
 0.175,-1.020
 0.176,-1.015
 0.176,-1.012
 0.176,-1.009
 0.176,-0.995
 0.176,-1.017
 0.177,-1.008
 0.177,-1.002
 0.177,-1.003
 0.177,-1.001
 0.177,-1.005
 0.177,-1.006
 0.178,-1.010
 0.178,-1.014
 0.178,-1.009
 0.178,-1.010
 0.178,-1.011
 0.179,-1.012
 0.179,-1.017
 0.179,-1.011
 0.179,-1.004
 0.179,-1.002
 0.180,-0.999
 0.180,-0.995
 0.180,-0.990
 0.180,-0.995
 0.180,-0.996
 0.181,-0.990
 0.181,-1.004
 0.181,-1.016
 0.181,-1.017
 0.181,-1.021
 0.181,-1.034
 0.182,-1.034
 0.182,-1.038
 0.182,-1.036
 0.182,-1.039
 0.182,-1.043
 0.183,-1.046
 0.183,-1.045
 0.183,-1.046
 0.183,-1.046
 0.183,-1.048
 0.184,-1.044
 0.184,-1.045
 0.184,-1.047
 0.184,-1.052
 0.184,-1.058
 0.184,-1.063
 0.185,-1.057
 0.185,-1.055
 0.185,-1.054
 0.185,-1.054
 0.185,-1.049
 0.186,-1.032
 0.186,-1.032
 0.186,-1.033
 0.186,-1.033
 0.186,-1.036
 0.187,-1.037
 0.187,-1.038
 0.187,-1.040
 0.187,-1.028
 0.187,-1.026
 0.188,-1.012
 0.188,-1.015
 0.188,-1.029
 0.188,-1.032
 0.188,-1.045
 0.188,-1.073
 0.189,-1.081
 0.189,-1.087
 0.189,-1.082
 0.189,-1.083
 0.189,-1.082
 0.190,-1.083
 0.190,-1.088
 0.190,-1.092
 0.190,-1.093
 0.190,-1.090
 0.191,-1.086
 0.191,-1.087
 0.191,-1.091
 0.191,-1.089
 0.191,-1.086
 0.191,-1.080
 0.192,-1.081
 0.192,-1.085
 0.192,-1.088
 0.192,-1.090
 0.192,-1.089
 0.193,-1.086
 0.193,-1.086
 0.193,-1.087
 0.193,-1.090
 0.193,-1.086
 0.194,-1.086
 0.194,-1.092
 0.194,-1.098
 0.194,-1.102
 0.194,-1.111
 0.195,-1.085
 0.195,-1.065
 0.195,-1.062
 0.195,-1.069
 0.195,-1.065
 0.195,-1.064
 0.196,-1.065
 0.196,-1.072
 0.196,-1.071
 0.196,-1.074
 0.196,-1.077
 0.197,-1.083
 0.197,-1.085
 0.197,-1.090
 0.197,-1.090
 0.197,-1.083
 0.198,-1.075
 0.198,-1.071
 0.198,-1.071
 0.198,-1.050
 0.198,-1.019
 0.198,-1.045
 0.199,-1.074
 0.199,-1.065
 0.199,-1.059
 0.199,-1.061
 0.199,-1.054
 0.200,-1.055
 0.200,-1.050
 0.200,-1.056
 0.200,-1.050
 0.200,-1.053
 0.201,-1.059
 0.201,-1.064
 0.201,-1.078
 0.201,-1.082
 0.201,-1.071
 0.202,-1.072
 0.202,-1.072
 0.202,-1.074
 0.202,-1.075
 0.202,-1.074
 0.202,-1.075
 0.203,-1.071
 0.203,-1.077
 0.203,-1.078
 0.203,-1.077
 0.203,-1.081
 0.204,-1.074
 0.204,-1.074
 0.204,-1.071
 0.204,-1.072
 0.204,-1.073
 0.205,-1.073
 0.205,-1.072
 0.205,-1.074
 0.205,-1.075
 0.205,-1.076
 0.205,-1.077
 0.206,-1.084
 0.206,-1.072
 0.206,-1.068
 0.206,-1.053
 0.206,-1.048
 0.207,-1.049
 0.207,-1.053
 0.207,-1.057
 0.207,-1.059
 0.207,-1.061
 0.208,-1.058
 0.208,-1.059
 0.208,-1.060
 0.208,-1.062
 0.208,-1.071
 0.209,-1.071
 0.209,-1.071
 0.209,-1.054
 0.209,-1.039
 0.209,-1.029
 0.209,-1.025
 0.210,-1.026
 0.210,-1.031
 0.210,-1.029
 0.210,-1.019
 0.210,-1.027
 0.211,-1.027
 0.211,-1.028
 0.211,-1.027
 0.211,-1.033
 0.211,-1.039
 0.212,-1.042
 0.212,-1.041
 0.212,-1.043
 0.212,-1.045
 0.212,-1.042
 0.212,-1.050
 0.213,-1.052
 0.213,-1.057
 0.213,-1.059
 0.213,-1.055
 0.213,-1.048
 0.214,-1.049
 0.214,-1.049
 0.214,-1.048
 0.214,-1.048
 0.214,-1.046
 0.215,-1.043
 0.215,-1.040
 0.215,-1.028
 0.215,-1.023
 0.215,-1.027
 0.216,-1.030
 0.216,-1.036
 0.216,-1.046
 0.216,-1.064
 0.216,-1.039
 0.216,-1.037
 0.217,-1.038
 0.217,-1.047
 0.217,-1.047
 0.217,-1.049
 0.217,-1.053
 0.218,-1.037
 0.218,-1.032
 0.218,-1.021
 0.218,-1.019
 0.218,-1.022
 0.219,-1.024
 0.219,-1.024
 0.219,-1.024
 0.219,-1.026
 0.219,-1.030
 0.219,-1.037
 0.220,-1.037
 0.220,-1.039
 0.220,-1.036
 0.220,-1.034
 0.220,-1.046
 0.221,-1.033
 0.221,-1.021
 0.221,-1.022
 0.221,-1.019
 0.221,-1.025
 0.222,-1.027
 0.222,-1.029
 0.222,-1.032
 0.222,-1.031
 0.222,-1.032
 0.223,-1.034
 0.223,-1.036
 0.223,-1.040
 0.223,-1.038
 0.223,-1.030
 0.223,-1.023
 0.224,-1.034
 0.224,-1.038
 0.224,-1.042
 0.224,-1.047
 0.224,-1.039
 0.225,-1.040
 0.225,-1.039
 0.225,-1.042
 0.225,-1.043
 0.225,-1.038
 0.226,-1.035
 0.226,-1.023
 0.226,-1.018
 0.226,-1.019
 0.226,-1.020
 0.226,-1.017
 0.227,-1.017
 0.227,-1.016
 0.227,-1.010
 0.227,-1.012
 0.227,-1.014
 0.228,-1.015
 0.228,-1.019
 0.228,-1.019
 0.228,-1.021
 0.228,-1.021
 0.229,-1.015
 0.229,-1.020
 0.229,-1.016
 0.229,-1.016
 0.229,-1.015
 0.230,-1.017
 0.230,-1.017
 0.230,-1.018
 0.230,-1.018
 0.230,-1.016
 0.230,-1.012
 0.231,-1.012
 0.231,-1.012
 0.231,-1.013
 0.231,-1.016
 0.231,-1.015
 0.232,-1.016
 0.232,-1.018
 0.232,-1.021
 0.232,-1.023
 0.232,-1.018
 0.233,-1.019
 0.233,-1.024
 0.233,-1.025
 0.233,-1.028
 0.233,-1.026
 0.233,-1.022
 0.234,-1.021
 0.234,-1.022
 0.234,-1.023
 0.234,-1.017
 0.234,-1.022
 0.235,-1.022
 0.235,-1.021
 0.235,-1.020
 0.235,-1.020
 0.235,-1.021
 0.236,-1.023
 0.236,-1.027
 0.236,-1.026
 0.236,-1.025
 0.236,-1.023
 0.237,-1.015
 0.237,-1.006
 0.237,-1.005
 0.237,-1.007
 0.237,-1.008
 0.237,-1.009
 0.238,-1.004
 0.238,-1.001
 0.238,-1.005
 0.238,-1.020
 0.238,-1.008
 0.239,-1.008
 0.239,-1.009
 0.239,-0.982
 0.239,-0.985
 0.239,-0.980
 0.240,-0.979
 0.240,-0.977
 0.240,-0.980
 0.240,-0.982
 0.240,-0.981
 0.240,-0.979
 0.241,-0.981
 0.241,-0.976
 0.241,-0.979
 0.241,-0.986
 0.241,-0.969
 0.242,-0.957
 0.242,-0.946
 0.242,-0.950
 0.242,-0.954
 0.242,-0.956
 0.243,-0.960
 0.243,-0.965
 0.243,-0.969
 0.243,-0.972
 0.243,-0.972
 0.244,-0.972
 0.244,-0.973
 0.244,-0.973
 0.244,-0.974
 0.244,-0.975
 0.244,-0.976
 0.245,-0.977
 0.245,-0.975
 0.245,-0.975
 0.245,-0.977
 0.245,-0.977
 0.246,-0.979
 0.246,-0.980
 0.246,-0.976
 0.246,-0.974
 0.246,-0.973
 0.247,-0.972
 0.247,-0.978
 0.247,-0.973
 0.247,-0.967
 0.247,-0.969
 0.247,-0.972
 0.248,-0.976
 0.248,-0.977
 0.248,-0.972
 0.248,-0.977
 0.248,-0.980
 0.249,-0.975
 0.249,-0.974
 0.249,-0.973
 0.249,-0.972
 0.249,-0.972
 0.250,-0.975
 0.250,-0.978
 0.250,-0.977
 0.250,-0.979
 0.250,-0.982
 0.251,-0.983
 0.251,-0.986
 0.251,-0.986
 0.251,-0.981
 0.251,-0.978
 0.251,-0.987
 0.252,-0.986
 0.252,-0.966
 0.252,-0.961
 0.252,-0.953
 0.252,-0.948
 0.253,-0.953
 0.253,-0.954
 0.253,-0.957
 0.253,-0.958
 0.253,-0.959
 0.254,-0.959
 0.254,-0.960
 0.254,-0.967
 0.254,-0.970
 0.254,-0.969
 0.254,-0.970
 0.255,-0.972
 0.255,-0.972
 0.255,-0.971
 0.255,-0.981
 0.255,-0.967
 0.256,-0.958
 0.256,-0.959
 0.256,-0.954
 0.256,-0.953
 0.256,-0.953
 0.257,-0.955
 0.257,-0.957
 0.257,-0.962
 0.257,-0.953
 0.257,-0.960
 0.258,-0.968
 0.258,-0.968
 0.258,-0.969
 0.258,-0.970
 0.258,-0.959
 0.258,-0.959
 0.259,-0.945
 0.259,-0.935
 0.259,-0.928
 0.259,-0.925
 0.259,-0.923
 0.260,-0.922
 0.260,-0.924
 0.260,-0.922
 0.260,-0.918
 0.260,-0.913
 0.261,-0.910
 0.261,-0.894
 0.261,-0.906
 0.261,-0.904
 0.261,-0.904
 0.261,-0.904
 0.262,-0.902
 0.262,-0.904
 0.262,-0.907
 0.262,-0.907
 0.262,-0.907
 0.263,-0.903
 0.263,-0.902
 0.263,-0.903
 0.263,-0.903
 0.263,-0.904
 0.264,-0.906
 0.264,-0.903
 0.264,-0.901
 0.264,-0.900
 0.264,-0.903
 0.265,-0.901
 0.265,-0.901
 0.265,-0.901
 0.265,-0.904
 0.265,-0.909
 0.265,-0.912
 0.266,-0.913
 0.266,-0.917
 0.266,-0.918
 0.266,-0.923
 0.266,-0.908
 0.267,-0.888
 0.267,-0.886
 0.267,-0.885
 0.267,-0.886
 0.267,-0.890
 0.268,-0.888
 0.268,-0.890
 0.268,-0.894
 0.268,-0.889
 0.268,-0.885
 0.268,-0.883
 0.269,-0.890
 0.269,-0.892
 0.269,-0.898
 0.269,-0.903
 0.269,-0.907
 0.270,-0.909
 0.270,-0.909
 0.270,-0.909
 0.270,-0.914
 0.270,-0.916
 0.271,-0.920
 0.271,-0.910
 0.271,-0.914
 0.271,-0.915
 0.271,-0.912
 0.272,-0.904
 0.272,-0.903
 0.272,-0.903
 0.272,-0.902
 0.272,-0.899
 0.272,-0.902
 0.273,-0.901
 0.273,-0.905
 0.273,-0.903
 0.273,-0.899
 0.273,-0.893
 0.274,-0.882
 0.274,-0.891
 0.274,-0.894
 0.274,-0.898
 0.274,-0.907
 0.275,-0.893
 0.275,-0.899
 0.275,-0.899
 0.275,-0.901
 0.275,-0.902
 0.275,-0.904
 0.276,-0.908
 0.276,-0.904
 0.276,-0.907
 0.276,-0.912
 0.276,-0.916
 0.277,-0.912
 0.277,-0.911
 0.277,-0.915
 0.277,-0.921
 0.277,-0.922
 0.278,-0.920
 0.278,-0.921
 0.278,-0.922
 0.278,-0.924
 0.278,-0.922
 0.279,-0.916
 0.279,-0.930
 0.279,-0.926
 0.279,-0.927
 0.279,-0.927
 0.279,-0.927
 0.280,-0.925
 0.280,-0.925
 0.280,-0.927
 0.280,-0.929
 0.280,-0.929
 0.281,-0.927
 0.281,-0.927
 0.281,-0.928
 0.281,-0.929
 0.281,-0.928
 0.282,-0.931
 0.282,-0.929
 0.282,-0.928
 0.282,-0.926
 0.282,-0.925
 0.282,-0.926
 0.283,-0.925
 0.283,-0.926
 0.283,-0.926
 0.283,-0.924
 0.283,-0.926
 0.284,-0.930
 0.284,-0.923
 0.284,-0.913
 0.284,-0.907
 0.284,-0.895
 0.285,-0.892
 0.285,-0.896
 0.285,-0.898
 0.285,-0.894
 0.285,-0.889
 0.286,-0.893
 0.286,-0.894
 0.286,-0.896
 0.286,-0.897
 0.286,-0.896
 0.286,-0.899
 0.287,-0.902
 0.287,-0.903
 0.287,-0.902
 0.287,-0.906
 0.287,-0.906
 0.288,-0.907
 0.288,-0.905
 0.288,-0.900
 0.288,-0.880
 0.288,-0.871
 0.289,-0.866
 0.289,-0.859
 0.289,-0.852
 0.289,-0.851
 0.289,-0.850
 0.289,-0.852
 0.290,-0.843
 0.290,-0.848
 0.290,-0.845
 0.290,-0.846
 0.290,-0.848
 0.291,-0.845
 0.291,-0.841
 0.291,-0.840
 0.291,-0.840
 0.291,-0.837
 0.292,-0.836
 0.292,-0.833
 0.292,-0.828
 0.292,-0.828
 0.292,-0.829
 0.293,-0.828
 0.293,-0.828
 0.293,-0.831
 0.293,-0.833
 0.293,-0.834
 0.293,-0.830
 0.294,-0.829
 0.294,-0.828
 0.294,-0.828
 0.294,-0.827
 0.294,-0.826
 0.295,-0.825
 0.295,-0.822
 0.295,-0.821
 0.295,-0.818
 0.295,-0.820
 0.296,-0.821
 0.296,-0.820
 0.296,-0.821
 0.296,-0.821
 0.296,-0.823
 0.296,-0.823
 0.297,-0.824
 0.297,-0.825
 0.297,-0.824
 0.297,-0.821
 0.297,-0.821
 0.298,-0.818
 0.298,-0.817
 0.298,-0.819
 0.298,-0.820
 0.298,-0.815
 0.299,-0.817
 0.299,-0.820
 0.299,-0.817
 0.299,-0.811
 0.299,-0.819
 0.300,-0.817
 0.300,-0.816
 0.300,-0.813
 0.300,-0.813
 0.300,-0.813
 0.300,-0.812
 0.301,-0.812
 0.301,-0.809
 0.301,-0.808
 0.301,-0.808
 0.301,-0.809
 0.302,-0.809
 0.302,-0.810
 0.302,-0.810
 0.302,-0.812
 0.302,-0.811
 0.303,-0.813
 0.303,-0.813
 0.303,-0.812
 0.303,-0.813
 0.303,-0.810
 0.304,-0.806
 0.304,-0.804
 0.304,-0.805
 0.304,-0.805
 0.304,-0.802
 0.304,-0.798
 0.305,-0.793
 0.305,-0.801
 0.305,-0.794
 0.305,-0.776
 0.305,-0.787
 0.306,-0.787
 0.306,-0.782
 0.306,-0.783
 0.306,-0.785
 0.306,-0.779
 0.307,-0.783
 0.307,-0.778
 0.307,-0.778
 0.307,-0.778
 0.307,-0.773
 0.307,-0.781
 0.308,-0.782
 0.308,-0.784
 0.308,-0.781
 0.308,-0.782
 0.308,-0.782
 0.309,-0.775
 0.309,-0.770
 0.309,-0.769
 0.309,-0.765
 0.309,-0.759
 0.310,-0.755
 0.310,-0.753
 0.310,-0.755
 0.310,-0.758
 0.310,-0.759
 0.311,-0.763
 0.311,-0.762
 0.311,-0.761
 0.311,-0.761
 0.311,-0.758
 0.311,-0.753
 0.312,-0.745
 0.312,-0.745
 0.312,-0.744
 0.312,-0.746
 0.312,-0.747
 0.313,-0.746
 0.313,-0.743
 0.313,-0.746
 0.313,-0.747
 0.313,-0.747
 0.314,-0.745
 0.314,-0.740
 0.314,-0.747
 0.314,-0.750
 0.314,-0.751
 0.314,-0.749
 0.315,-0.749
 0.315,-0.749
 0.315,-0.749
 0.315,-0.748
 0.315,-0.748
 0.316,-0.749
 0.316,-0.746
 0.316,-0.742
 0.316,-0.734
 0.316,-0.736
 0.317,-0.736
 0.317,-0.740
 0.317,-0.738
 0.317,-0.738
 0.317,-0.737
 0.318,-0.734
 0.318,-0.737
 0.318,-0.739
 0.318,-0.739
 0.318,-0.741
 0.318,-0.742
 0.319,-0.741
 0.319,-0.737
 0.319,-0.736
 0.319,-0.732
 0.319,-0.735
 0.320,-0.731
 0.320,-0.725
 0.320,-0.728
 0.320,-0.722
 0.320,-0.722
 0.321,-0.720
 0.321,-0.720
 0.321,-0.721
 0.321,-0.722
 0.321,-0.722
 0.321,-0.725
 0.322,-0.727
 0.322,-0.728
 0.322,-0.730
 0.322,-0.725
 0.322,-0.718
 0.323,-0.717
 0.323,-0.715
 0.323,-0.713
 0.323,-0.708
 0.323,-0.709
 0.324,-0.711
 0.324,-0.713
 0.324,-0.701
 0.324,-0.691
 0.324,-0.675
 0.325,-0.665
 0.325,-0.662
 0.325,-0.664
 0.325,-0.673
 0.325,-0.674
 0.325,-0.671
 0.326,-0.673
 0.326,-0.678
 0.326,-0.678
 0.326,-0.677
 0.326,-0.678
 0.327,-0.678
 0.327,-0.678
 0.327,-0.678
 0.327,-0.680
 0.327,-0.681
 0.328,-0.684
 0.328,-0.685
 0.328,-0.686
 0.328,-0.684
 0.328,-0.686
 0.328,-0.677
 0.329,-0.683
 0.329,-0.682
 0.329,-0.681
 0.329,-0.676
 0.329,-0.674
 0.330,-0.671
 0.330,-0.667
 0.330,-0.671
 0.330,-0.669
 0.330,-0.671
 0.331,-0.671
 0.331,-0.670
 0.331,-0.672
 0.331,-0.671
 0.331,-0.673
 0.332,-0.677
 0.332,-0.680
 0.332,-0.681
 0.332,-0.680
 0.332,-0.683
 0.332,-0.686
 0.333,-0.696
 0.333,-0.687
 0.333,-0.681
 0.333,-0.682
 0.333,-0.682
 0.334,-0.685
 0.334,-0.683
 0.334,-0.681
 0.334,-0.682
 0.334,-0.682
 0.335,-0.678
 0.335,-0.682
 0.335,-0.684
 0.335,-0.685
 0.335,-0.685
 0.335,-0.688
 0.336,-0.690
 0.336,-0.691
 0.336,-0.692
 0.336,-0.693
 0.336,-0.693
 0.337,-0.699
 0.337,-0.696
 0.337,-0.693
 0.337,-0.692
 0.337,-0.691
 0.338,-0.691
 0.338,-0.692
 0.338,-0.695
 0.338,-0.694
 0.338,-0.695
 0.339,-0.690
 0.339,-0.680
 0.339,-0.669
 0.339,-0.669
 0.339,-0.664
 0.339,-0.670
 0.340,-0.669
 0.340,-0.666
 0.340,-0.667
 0.340,-0.668
 0.340,-0.668
 0.341,-0.668
 0.341,-0.674
 0.341,-0.668
 0.341,-0.667
 0.341,-0.668
 0.342,-0.673
 0.342,-0.675
 0.342,-0.673
 0.342,-0.671
 0.342,-0.671
 0.342,-0.672
 0.343,-0.673
 0.343,-0.673
 0.343,-0.673
 0.343,-0.675
 0.343,-0.677
 0.344,-0.676
 0.344,-0.674
 0.344,-0.675
 0.344,-0.676
 0.344,-0.676
 0.345,-0.673
 0.345,-0.671
 0.345,-0.673
 0.345,-0.672
 0.345,-0.672
 0.346,-0.672
 0.346,-0.670
 0.346,-0.669
 0.346,-0.670
 0.346,-0.670
 0.346,-0.670
 0.347,-0.671
 0.347,-0.674
 0.347,-0.675
 0.347,-0.677
 0.347,-0.681
 0.348,-0.684
 0.348,-0.680
 0.348,-0.672
 0.348,-0.674
 0.348,-0.678
 0.349,-0.679
 0.349,-0.680
 0.349,-0.673
 0.349,-0.668
 0.349,-0.671
 0.349,-0.672
 0.350,-0.672
 0.350,-0.673
 0.350,-0.676
 0.350,-0.676
 0.350,-0.675
 0.351,-0.674
 0.351,-0.673
 0.351,-0.674
 0.351,-0.673
 0.351,-0.674
 0.352,-0.675
 0.352,-0.676
 0.352,-0.677
 0.352,-0.675
 0.352,-0.672
 0.353,-0.672
 0.353,-0.672
 0.353,-0.675
 0.353,-0.676
 0.353,-0.678
 0.353,-0.679
 0.354,-0.679
 0.354,-0.678
 0.354,-0.676
 0.354,-0.678
 0.354,-0.679
 0.355,-0.678
 0.355,-0.678
 0.355,-0.677
 0.355,-0.676
 0.355,-0.675
 0.356,-0.673
 0.356,-0.674
 0.356,-0.673
 0.356,-0.672
 0.356,-0.674
 0.356,-0.673
 0.357,-0.672
 0.357,-0.674
 0.357,-0.675
 0.357,-0.669
 0.357,-0.665
 0.358,-0.669
 0.358,-0.670
 0.358,-0.673
 0.358,-0.674
 0.358,-0.669
 0.359,-0.668
 0.359,-0.671
 0.359,-0.676
 0.359,-0.666
 0.359,-0.654
 0.360,-0.645
 0.360,-0.645
 0.360,-0.648
 0.360,-0.650
 0.360,-0.650
 0.360,-0.651
 0.361,-0.652
 0.361,-0.652
 0.361,-0.654
 0.361,-0.653
 0.361,-0.653
 0.362,-0.653
 0.362,-0.649
 0.362,-0.639
 0.362,-0.641
 0.362,-0.630
 0.363,-0.644
 0.363,-0.643
 0.363,-0.642
 0.363,-0.645
 0.363,-0.642
 0.363,-0.654
 0.364,-0.665
 0.364,-0.661
 0.364,-0.657
 0.364,-0.656
 0.364,-0.658
 0.365,-0.660
 0.365,-0.659
 0.365,-0.660
 0.365,-0.661
 0.365,-0.659
 0.366,-0.661
 0.366,-0.661
 0.366,-0.661
 0.366,-0.660
 0.366,-0.658
 0.367,-0.658
 0.367,-0.657
 0.367,-0.658
 0.367,-0.654
 0.367,-0.654
 0.367,-0.651
 0.368,-0.650
 0.368,-0.652
 0.368,-0.653
 0.368,-0.651
 0.368,-0.650
 0.369,-0.650
 0.369,-0.649
 0.369,-0.648
 0.369,-0.648
 0.369,-0.648
 0.370,-0.650
 0.370,-0.649
 0.370,-0.648
 0.370,-0.649
 0.370,-0.657
 0.370,-0.654
 0.371,-0.642
 0.371,-0.628
 0.371,-0.619
 0.371,-0.613
 0.371,-0.617
 0.372,-0.616
 0.372,-0.615
 0.372,-0.615
 0.372,-0.615
 0.372,-0.616
 0.373,-0.616
 0.373,-0.618
 0.373,-0.618
 0.373,-0.620
 0.373,-0.612
 0.374,-0.613
 0.374,-0.612
 0.374,-0.606
 0.374,-0.606
 0.374,-0.608
 0.374,-0.608
 0.375,-0.608
 0.375,-0.608
 0.375,-0.609
 0.375,-0.609
 0.375,-0.610
 0.376,-0.612
 0.376,-0.612
 0.376,-0.611
 0.376,-0.608
 0.376,-0.606
 0.377,-0.608
 0.377,-0.610
 0.377,-0.612
 0.377,-0.612
 0.377,-0.613
 0.377,-0.612
 0.378,-0.615
 0.378,-0.615
 0.378,-0.608
 0.378,-0.601
 0.378,-0.603
 0.379,-0.603
 0.379,-0.606
 0.379,-0.607
 0.379,-0.608
 0.379,-0.608
 0.380,-0.609
 0.380,-0.610
 0.380,-0.609
 0.380,-0.610
 0.380,-0.616
 0.381,-0.602
 0.381,-0.603
 0.381,-0.610
 0.381,-0.605
 0.381,-0.602
 0.381,-0.600
 0.382,-0.598
 0.382,-0.600
 0.382,-0.598
 0.382,-0.597
 0.382,-0.595
 0.383,-0.592
 0.383,-0.592
 0.383,-0.590
 0.383,-0.590
 0.383,-0.590
 0.384,-0.588
 0.384,-0.587
 0.384,-0.583
 0.384,-0.583
 0.384,-0.583
 0.384,-0.583
 0.385,-0.583
 0.385,-0.583
 0.385,-0.582
 0.385,-0.581
 0.385,-0.574
 0.386,-0.571
 0.386,-0.570
 0.386,-0.569
 0.386,-0.569
 0.386,-0.559
 0.387,-0.556
 0.387,-0.555
 0.387,-0.556
 0.387,-0.552
 0.387,-0.550
 0.388,-0.551
 0.388,-0.551
 0.388,-0.552
 0.388,-0.553
 0.388,-0.553
 0.388,-0.553
 0.389,-0.553
 0.389,-0.552
 0.389,-0.551
 0.389,-0.550
 0.389,-0.549
 0.390,-0.549
 0.390,-0.549
 0.390,-0.547
 0.390,-0.551
 0.390,-0.554
 0.391,-0.557
 0.391,-0.559
 0.391,-0.555
 0.391,-0.556
 0.391,-0.553
 0.391,-0.553
 0.392,-0.551
 0.392,-0.551
 0.392,-0.552
 0.392,-0.554
 0.392,-0.554
 0.393,-0.554
 0.393,-0.555
 0.393,-0.557
 0.393,-0.554
 0.393,-0.557
 0.394,-0.559
 0.394,-0.560
 0.394,-0.564
 0.394,-0.568
 0.394,-0.572
 0.395,-0.568
 0.395,-0.568
 0.395,-0.569
 0.395,-0.568
 0.395,-0.568
 0.395,-0.567
 0.396,-0.566
 0.396,-0.567
 0.396,-0.567
 0.396,-0.564
 0.396,-0.563
 0.397,-0.563
 0.397,-0.563
 0.397,-0.561
 0.397,-0.560
 0.397,-0.559
 0.398,-0.559
 0.398,-0.558
 0.398,-0.556
 0.398,-0.552
 0.398,-0.549
 0.398,-0.556
 0.399,-0.552
 0.399,-0.544
 0.399,-0.537
 0.399,-0.536
 0.399,-0.537
 0.400,-0.535
 0.400,-0.534
 0.400,-0.531
 0.400,-0.529
 0.400,-0.529
 0.401,-0.530
 0.401,-0.531
 0.401,-0.531
 0.401,-0.532
 0.401,-0.535
 0.402,-0.535
 0.402,-0.537
 0.402,-0.538
 0.402,-0.539
 0.402,-0.544
 0.402,-0.543
 0.403,-0.540
 0.403,-0.539
 0.403,-0.536
 0.403,-0.532
 0.403,-0.527
 0.404,-0.525
 0.404,-0.527
 0.404,-0.527
 0.404,-0.523
 0.404,-0.523
 0.405,-0.526
 0.405,-0.527
 0.405,-0.526
 0.405,-0.526
 0.405,-0.526
 0.405,-0.527
 0.406,-0.527
 0.406,-0.528
 0.406,-0.528
 0.406,-0.531
 0.406,-0.533
 0.407,-0.527
 0.407,-0.521
 0.407,-0.519
 0.407,-0.520
 0.407,-0.519
 0.408,-0.520
 0.408,-0.518
 0.408,-0.521
 0.408,-0.529
 0.408,-0.532
 0.409,-0.536
 0.409,-0.539
 0.409,-0.541
 0.409,-0.543
 0.409,-0.544
 0.409,-0.544
 0.410,-0.547
 0.410,-0.547
 0.410,-0.545
 0.410,-0.543
 0.410,-0.543
 0.411,-0.542
 0.411,-0.542
 0.411,-0.543
 0.411,-0.543
 0.411,-0.543
 0.412,-0.543
 0.412,-0.543
 0.412,-0.542
 0.412,-0.543
 0.412,-0.543
 0.412,-0.543
 0.413,-0.545
 0.413,-0.546
 0.413,-0.544
 0.413,-0.540
 0.413,-0.538
 0.414,-0.538
 0.414,-0.540
 0.414,-0.540
 0.414,-0.539
 0.414,-0.537
 0.415,-0.540
 0.415,-0.541
 0.415,-0.544
 0.415,-0.543
 0.415,-0.541
 0.416,-0.542
 0.416,-0.543
 0.416,-0.543
 0.416,-0.542
 0.416,-0.543
 0.416,-0.543
 0.417,-0.543
 0.417,-0.541
 0.417,-0.539
 0.417,-0.539
 0.417,-0.539
 0.418,-0.540
 0.418,-0.540
 0.418,-0.539
 0.418,-0.539
 0.418,-0.540
 0.419,-0.541
 0.419,-0.538
 0.419,-0.537
 0.419,-0.538
 0.419,-0.535
 0.419,-0.535
 0.420,-0.532
 0.420,-0.535
 0.420,-0.523
 0.420,-0.519
 0.420,-0.517
 0.421,-0.514
 0.421,-0.511
 0.421,-0.510
 0.421,-0.511
 0.421,-0.511
 0.422,-0.511
 0.422,-0.512
 0.422,-0.512
 0.422,-0.513
 0.422,-0.514
 0.423,-0.516
 0.423,-0.510
 0.423,-0.514
 0.423,-0.515
 0.423,-0.515
 0.423,-0.514
 0.424,-0.515
 0.424,-0.515
 0.424,-0.515
 0.424,-0.515
 0.424,-0.518
 0.425,-0.520
 0.425,-0.520
 0.425,-0.518
 0.425,-0.517
 0.425,-0.518
 0.426,-0.516
 0.426,-0.514
 0.426,-0.514
 0.426,-0.513
 0.426,-0.512
 0.426,-0.510
 0.427,-0.508
 0.427,-0.505
 0.427,-0.502
 0.427,-0.502
 0.427,-0.500
 0.428,-0.500
 0.428,-0.499
 0.428,-0.497
 0.428,-0.497
 0.428,-0.496
 0.429,-0.499
 0.429,-0.499
 0.429,-0.499
 0.429,-0.501
 0.429,-0.504
 0.430,-0.503
 0.430,-0.505
 0.430,-0.507
 0.430,-0.510
 0.430,-0.510
 0.430,-0.510
 0.431,-0.510
 0.431,-0.511
 0.431,-0.513
 0.431,-0.507
 0.431,-0.502
 0.432,-0.500
 0.432,-0.496
 0.432,-0.497
 0.432,-0.497
 0.432,-0.497
 0.433,-0.498
 0.433,-0.498
 0.433,-0.498
 0.433,-0.497
 0.433,-0.491
 0.433,-0.496
 0.434,-0.495
 0.434,-0.494
 0.434,-0.494
 0.434,-0.495
 0.434,-0.492
 0.435,-0.489
 0.435,-0.485
 0.435,-0.481
 0.435,-0.480
 0.435,-0.479
 0.436,-0.477
 0.436,-0.476
 0.436,-0.476
 0.436,-0.476
 0.436,-0.476
 0.437,-0.477
 0.437,-0.478
 0.437,-0.479
 0.437,-0.478
 0.437,-0.478
 0.437,-0.477
 0.438,-0.476
 0.438,-0.477
 0.438,-0.476
 0.438,-0.475
 0.438,-0.478
 0.439,-0.478
 0.439,-0.479
 0.439,-0.480
 0.439,-0.480
 0.439,-0.483
 0.440,-0.485
 0.440,-0.486
 0.440,-0.488
 0.440,-0.488
 0.440,-0.487
 0.440,-0.485
 0.441,-0.485
 0.441,-0.484
 0.441,-0.484
 0.441,-0.485
 0.441,-0.485
 0.442,-0.485
 0.442,-0.485
 0.442,-0.484
 0.442,-0.487
 0.442,-0.486
 0.443,-0.485
 0.443,-0.484
 0.443,-0.483
 0.443,-0.482
 0.443,-0.483
 0.444,-0.484
 0.444,-0.484
 0.444,-0.486
 0.444,-0.489
 0.444,-0.489
 0.444,-0.491
 0.445,-0.491
 0.445,-0.490
 0.445,-0.489
 0.445,-0.489
 0.445,-0.484
 0.446,-0.484
 0.446,-0.483
 0.446,-0.482
 0.446,-0.481
 0.446,-0.480
 0.447,-0.478
 0.447,-0.475
 0.447,-0.478
 0.447,-0.483
 0.447,-0.469
 0.447,-0.460
 0.448,-0.460
 0.448,-0.458
 0.448,-0.457
 0.448,-0.455
 0.448,-0.455
 0.449,-0.455
 0.449,-0.456
 0.449,-0.455
 0.449,-0.454
 0.449,-0.453
 0.450,-0.454
 0.450,-0.452
 0.450,-0.450
 0.450,-0.441
 0.450,-0.437
 0.451,-0.442
 0.451,-0.445
 0.451,-0.443
 0.451,-0.440
 0.451,-0.445
 0.451,-0.446
 0.452,-0.448
 0.452,-0.450
 0.452,-0.452
 0.452,-0.458
 0.452,-0.455
 0.453,-0.456
 0.453,-0.457
 0.453,-0.458
 0.453,-0.457
 0.453,-0.458
 0.454,-0.458
 0.454,-0.460
 0.454,-0.461
 0.454,-0.460
 0.454,-0.461
 0.454,-0.462
 0.455,-0.462
 0.455,-0.462
 0.455,-0.463
 0.455,-0.463
 0.455,-0.463
 0.456,-0.460
 0.456,-0.457
 0.456,-0.453
 0.456,-0.444
 0.456,-0.441
 0.457,-0.442
 0.457,-0.438
 0.457,-0.436
 0.457,-0.437
 0.457,-0.437
 0.458,-0.437
 0.458,-0.437
 0.458,-0.435
 0.458,-0.433
 0.458,-0.433
 0.458,-0.432
 0.459,-0.433
 0.459,-0.433
 0.459,-0.434
 0.459,-0.436
 0.459,-0.437
 0.460,-0.438
 0.460,-0.439
 0.460,-0.440
 0.460,-0.441
 0.460,-0.441
 0.461,-0.442
 0.461,-0.446
 0.461,-0.444
 0.461,-0.439
 0.461,-0.444
 0.461,-0.454
 0.462,-0.456
 0.462,-0.457
 0.462,-0.456
 0.462,-0.455
 0.462,-0.452
 0.463,-0.452
 0.463,-0.448
 0.463,-0.443
 0.463,-0.445
 0.463,-0.445
 0.464,-0.446
 0.464,-0.445
 0.464,-0.443
 0.464,-0.444
 0.464,-0.445
 0.465,-0.445
 0.465,-0.446
 0.465,-0.446
 0.465,-0.447
 0.465,-0.447
 0.465,-0.446
 0.466,-0.446
 0.466,-0.447
 0.466,-0.446
 0.466,-0.446
 0.466,-0.445
 0.467,-0.445
 0.467,-0.444
 0.467,-0.443
 0.467,-0.443
 0.467,-0.443
 0.468,-0.444
 0.468,-0.444
 0.468,-0.443
 0.468,-0.441
 0.468,-0.441
 0.468,-0.446
 0.469,-0.447
 0.469,-0.446
 0.469,-0.447
 0.469,-0.447
 0.469,-0.447
 0.470,-0.444
 0.470,-0.442
 0.470,-0.445
 0.470,-0.445
 0.470,-0.447
 0.471,-0.446
 0.471,-0.446
 0.471,-0.445
 0.471,-0.445
 0.471,-0.446
 0.472,-0.446
 0.472,-0.447
 0.472,-0.447
 0.472,-0.445
 0.472,-0.444
 0.472,-0.446
 0.473,-0.446
 0.473,-0.446
 0.473,-0.444
 0.473,-0.446
 0.473,-0.444
 0.474,-0.437
 0.474,-0.432
 0.474,-0.435
 0.474,-0.431
 0.474,-0.428
 0.475,-0.429
 0.475,-0.429
 0.475,-0.428
 0.475,-0.428
 0.475,-0.427
 0.475,-0.426
 0.476,-0.427
 0.476,-0.429
 0.476,-0.430
 0.476,-0.431
 0.476,-0.431
 0.477,-0.431
 0.477,-0.431
 0.477,-0.431
 0.477,-0.431
 0.477,-0.433
 0.478,-0.433
 0.478,-0.433
 0.478,-0.434
 0.478,-0.434
 0.478,-0.434
 0.479,-0.433
 0.479,-0.432
 0.479,-0.432
 0.479,-0.432
 0.479,-0.432
 0.479,-0.433
 0.480,-0.434
 0.480,-0.430
 0.480,-0.430
 0.480,-0.431
 0.480,-0.429
 0.481,-0.432
 0.481,-0.430
 0.481,-0.429
 0.481,-0.431
 0.481,-0.431
 0.482,-0.432
 0.482,-0.433
 0.482,-0.433
 0.482,-0.431
 0.482,-0.430
 0.482,-0.430
 0.483,-0.420
 0.483,-0.425
 0.483,-0.419
 0.483,-0.415
 0.483,-0.417
 0.484,-0.418
 0.484,-0.418
 0.484,-0.419
 0.484,-0.418
 0.484,-0.420
 0.485,-0.420
 0.485,-0.420
 0.485,-0.420
 0.485,-0.422
 0.485,-0.422
 0.486,-0.422
 0.486,-0.418
 0.486,-0.419
 0.486,-0.418
 0.486,-0.416
 0.486,-0.414
 0.487,-0.416
 0.487,-0.416
 0.487,-0.415
 0.487,-0.414
 0.487,-0.414
 0.488,-0.415
 0.488,-0.417
 0.488,-0.417
 0.488,-0.417
 0.488,-0.416
 0.489,-0.413
 0.489,-0.408
 0.489,-0.400
 0.489,-0.403
 0.489,-0.410
 0.489,-0.414
 0.490,-0.409
 0.490,-0.407
 0.490,-0.406
 0.490,-0.406
 0.490,-0.406
 0.491,-0.404
 0.491,-0.403
 0.491,-0.402
 0.491,-0.400
 0.491,-0.399
 0.492,-0.399
 0.492,-0.399
 0.492,-0.399
 0.492,-0.398
 0.492,-0.398
 0.493,-0.397
 0.493,-0.396
 0.493,-0.397
 0.493,-0.397
 0.493,-0.397
 0.493,-0.394
 0.494,-0.394
 0.494,-0.393
 0.494,-0.393
 0.494,-0.394
 0.494,-0.393
 0.495,-0.394
 0.495,-0.394
 0.495,-0.391
 0.495,-0.392
 0.495,-0.393
 0.496,-0.392
 0.496,-0.393
 0.496,-0.394
 0.496,-0.394
 0.496,-0.395
 0.496,-0.396
 0.497,-0.396
 0.497,-0.396
 0.497,-0.397
 0.497,-0.396
 0.497,-0.396
 0.498,-0.399
 0.498,-0.403
 0.498,-0.401
 0.498,-0.392
 0.498,-0.386
 0.499,-0.384
 0.499,-0.384
 0.499,-0.385
 0.499,-0.386
 0.499,-0.387
 0.500,-0.387
 0.500,-0.387
 0.500,-0.387
 0.500,-0.388
 0.500,-0.388
 0.500,-0.389
 0.501,-0.389
 0.501,-0.389
 0.501,-0.390
 0.501,-0.389
 0.501,-0.386
 0.502,-0.386
 0.502,-0.387
 0.502,-0.388
 0.502,-0.390
 0.502,-0.386
 0.503,-0.387
 0.503,-0.382
 0.503,-0.378
 0.503,-0.376
 0.503,-0.372
 0.504,-0.369
 0.504,-0.371
 0.504,-0.372
 0.504,-0.371
 0.504,-0.371
 0.504,-0.371
 0.505,-0.371
 0.505,-0.370
 0.505,-0.371
 0.505,-0.373
 0.505,-0.374
 0.506,-0.375
 0.506,-0.374
 0.506,-0.374
 0.506,-0.371
 0.506,-0.370
 0.507,-0.369
 0.507,-0.369
 0.507,-0.371
 0.507,-0.372
 0.507,-0.372
 0.507,-0.370
 0.508,-0.370
 0.508,-0.369
 0.508,-0.368
 0.508,-0.367
 0.508,-0.366
 0.509,-0.367
 0.509,-0.367
 0.509,-0.367
 0.509,-0.367
 0.509,-0.368
 0.510,-0.368
 0.510,-0.366
 0.510,-0.368
 0.510,-0.374
 0.510,-0.367
 0.511,-0.361
 0.511,-0.348
 0.511,-0.344
 0.511,-0.343
 0.511,-0.342
 0.511,-0.344
 0.512,-0.346
 0.512,-0.345
 0.512,-0.341
 0.512,-0.334
 0.512,-0.335
 0.513,-0.337
 0.513,-0.335
 0.513,-0.334
 0.513,-0.332
 0.513,-0.329
 0.514,-0.331
 0.514,-0.335
 0.514,-0.334
 0.514,-0.334
 0.514,-0.333
 0.514,-0.332
 0.515,-0.333
 0.515,-0.333
 0.515,-0.336
 0.515,-0.332
 0.515,-0.330
 0.516,-0.327
 0.516,-0.324
 0.516,-0.323
 0.516,-0.321
 0.516,-0.321
 0.517,-0.322
 0.517,-0.322
 0.517,-0.322
 0.517,-0.322
 0.517,-0.321
 0.518,-0.320
 0.518,-0.319
 0.518,-0.319
 0.518,-0.319
 0.518,-0.320
 0.518,-0.320
 0.519,-0.318
 0.519,-0.315
 0.519,-0.316
 0.519,-0.316
 0.519,-0.319
 0.520,-0.318
 0.520,-0.316
 0.520,-0.322
 0.520,-0.324
 0.520,-0.326
 0.521,-0.326
 0.521,-0.326
 0.521,-0.325
 0.521,-0.324
 0.521,-0.324
 0.521,-0.324
 0.522,-0.324
 0.522,-0.324
 0.522,-0.325
 0.522,-0.324
 0.522,-0.324
 0.523,-0.323
 0.523,-0.324
 0.523,-0.324
 0.523,-0.325
 0.523,-0.325
 0.524,-0.326
 0.524,-0.326
 0.524,-0.325
 0.524,-0.325
 0.524,-0.325
 0.525,-0.322
 0.525,-0.325
 0.525,-0.326
 0.525,-0.326
 0.525,-0.326
 0.525,-0.328
 0.526,-0.324
 0.526,-0.324
 0.526,-0.324
 0.526,-0.322
 0.526,-0.321
 0.527,-0.319
 0.527,-0.319
 0.527,-0.317
 0.527,-0.317
 0.527,-0.318
 0.528,-0.317
 0.528,-0.316
 0.528,-0.317
 0.528,-0.316
 0.528,-0.316
 0.528,-0.316
 0.529,-0.316
 0.529,-0.316
 0.529,-0.314
 0.529,-0.314
 0.529,-0.314
 0.530,-0.313
 0.530,-0.313
 0.530,-0.313
 0.530,-0.313
 0.530,-0.313
 0.531,-0.313
 0.531,-0.313
 0.531,-0.312
 0.531,-0.311
 0.531,-0.312
 0.532,-0.314
 0.532,-0.315
 0.532,-0.314
 0.532,-0.311
 0.532,-0.309
 0.532,-0.308
 0.533,-0.310
 0.533,-0.311
 0.533,-0.311
 0.533,-0.308
 0.533,-0.307
 0.534,-0.307
 0.534,-0.309
 0.534,-0.308
 0.534,-0.309
 0.534,-0.309
 0.535,-0.310
 0.535,-0.313
 0.535,-0.314
 0.535,-0.315
 0.535,-0.315
 0.535,-0.316
 0.536,-0.317
 0.536,-0.317
 0.536,-0.318
 0.536,-0.319
 0.536,-0.319
 0.537,-0.318
 0.537,-0.314
 0.537,-0.314
 0.537,-0.315
 0.537,-0.317
 0.538,-0.317
 0.538,-0.318
 0.538,-0.319
 0.538,-0.320
 0.538,-0.320
 0.539,-0.320
 0.539,-0.318
 0.539,-0.315
 0.539,-0.314
 0.539,-0.313
 0.539,-0.310
 0.540,-0.311
 0.540,-0.311
 0.540,-0.311
 0.540,-0.312
 0.540,-0.313
 0.541,-0.312
 0.541,-0.310
 0.541,-0.312
 0.541,-0.313
 0.541,-0.312
 0.542,-0.312
 0.542,-0.312
 0.542,-0.312
 0.542,-0.312
 0.542,-0.312
 0.542,-0.312
 0.543,-0.313
 0.543,-0.313
 0.543,-0.313
 0.543,-0.313
 0.543,-0.311
 0.544,-0.309
 0.544,-0.311
 0.544,-0.313
 0.544,-0.310
 0.544,-0.308
 0.545,-0.306
 0.545,-0.305
 0.545,-0.306
 0.545,-0.307
 0.545,-0.306
 0.546,-0.306
 0.546,-0.306
 0.546,-0.306
 0.546,-0.307
 0.546,-0.309
 0.546,-0.305
 0.547,-0.299
 0.547,-0.290
 0.547,-0.283
 0.547,-0.283
 0.547,-0.281
 0.548,-0.280
 0.548,-0.284
 0.548,-0.286
 0.548,-0.288
 0.548,-0.293
 0.549,-0.291
 0.549,-0.291
 0.549,-0.293
 0.549,-0.295
 0.549,-0.295
 0.549,-0.295
 0.550,-0.294
 0.550,-0.292
 0.550,-0.293
 0.550,-0.297
 0.550,-0.287
 0.551,-0.285
 0.551,-0.283
 0.551,-0.282
 0.551,-0.276
 0.551,-0.277
 0.552,-0.279
 0.552,-0.279
 0.552,-0.280
 0.552,-0.283
 0.552,-0.274
 0.553,-0.272
 0.553,-0.267
 0.553,-0.268
 0.553,-0.265
 0.553,-0.265
 0.553,-0.265
 0.554,-0.265
 0.554,-0.266
 0.554,-0.266
 0.554,-0.267
 0.554,-0.267
 0.555,-0.268
 0.555,-0.269
 0.555,-0.270
 0.555,-0.270
 0.555,-0.271
 0.556,-0.272
 0.556,-0.272
 0.556,-0.272
 0.556,-0.272
 0.556,-0.273
 0.556,-0.273
 0.557,-0.273
 0.557,-0.273
 0.557,-0.273
 0.557,-0.275
 0.557,-0.272
 0.558,-0.270
 0.558,-0.269
 0.558,-0.269
 0.558,-0.270
 0.558,-0.268
 0.559,-0.267
 0.559,-0.266
 0.559,-0.264
 0.559,-0.264
 0.559,-0.264
 0.560,-0.263
 0.560,-0.263
 0.560,-0.262
 0.560,-0.260
 0.560,-0.263
 0.560,-0.267
 0.561,-0.269
 0.561,-0.268
 0.561,-0.267
 0.561,-0.262
 0.561,-0.259
 0.562,-0.260
 0.562,-0.257
 0.562,-0.258
 0.562,-0.258
 0.562,-0.261
 0.563,-0.263
 0.563,-0.265
 0.563,-0.265
 0.563,-0.263
 0.563,-0.265
 0.563,-0.265
 0.564,-0.265
 0.564,-0.264
 0.564,-0.265
 0.564,-0.266
 0.564,-0.266
 0.565,-0.266
 0.565,-0.266
 0.565,-0.267
 0.565,-0.267
 0.565,-0.267
 0.566,-0.268
 0.566,-0.269
 0.566,-0.271
 0.566,-0.267
 0.566,-0.267
 0.567,-0.268
 0.567,-0.266
 0.567,-0.266
 0.567,-0.267
 0.567,-0.267
 0.567,-0.267
 0.568,-0.268
 0.568,-0.268
 0.568,-0.268
 0.568,-0.268
 0.568,-0.267
 0.569,-0.268
 0.569,-0.268
 0.569,-0.268
 0.569,-0.268
 0.569,-0.268
 0.570,-0.267
 0.570,-0.268
 0.570,-0.268
 0.570,-0.270
 0.570,-0.270
 0.570,-0.271
 0.571,-0.271
 0.571,-0.272
 0.571,-0.273
 0.571,-0.273
 0.571,-0.274
 0.572,-0.274
 0.572,-0.273
 0.572,-0.272
 0.572,-0.271
 0.572,-0.271
 0.573,-0.271
 0.573,-0.271
 0.573,-0.271
 0.573,-0.271
 0.573,-0.271
 0.574,-0.270
 0.574,-0.270
 0.574,-0.270
 0.574,-0.270
 0.574,-0.269
 0.574,-0.269
 0.575,-0.269
 0.575,-0.269
 0.575,-0.268
 0.575,-0.269
 0.575,-0.269
 0.576,-0.268
 0.576,-0.270
 0.576,-0.268
 0.576,-0.265
 0.576,-0.267
 0.577,-0.267
 0.577,-0.269
 0.577,-0.271
 0.577,-0.272
 0.577,-0.273
 0.577,-0.273
 0.578,-0.273
 0.578,-0.273
 0.578,-0.272
 0.578,-0.273
 0.578,-0.271
 0.579,-0.270
 0.579,-0.272
 0.579,-0.272
 0.579,-0.272
 0.579,-0.273
 0.580,-0.274
 0.580,-0.275
 0.580,-0.274
 0.580,-0.275
 0.580,-0.274
 0.581,-0.274
 0.581,-0.275
 0.581,-0.275
 0.581,-0.276
 0.581,-0.276
 0.581,-0.277
 0.582,-0.276
 0.582,-0.277
 0.582,-0.276
 0.582,-0.278
 0.582,-0.274
 0.583,-0.271
 0.583,-0.270
 0.583,-0.268
 0.583,-0.268
 0.583,-0.266
 0.584,-0.266
 0.584,-0.264
 0.584,-0.262
 0.584,-0.265
 0.584,-0.263
 0.584,-0.263
 0.585,-0.262
 0.585,-0.261
 0.585,-0.261
 0.585,-0.261
 0.585,-0.261
 0.586,-0.260
 0.586,-0.259
 0.586,-0.259
 0.586,-0.259
 0.586,-0.259
 0.587,-0.259
 0.587,-0.257
 0.587,-0.256
 0.587,-0.256
 0.587,-0.257
 0.588,-0.259
 0.588,-0.260
 0.588,-0.259
 0.588,-0.259
 0.588,-0.259
 0.588,-0.258
 0.589,-0.257
 0.589,-0.256
 0.589,-0.255
 0.589,-0.255
 0.589,-0.255
 0.590,-0.257
 0.590,-0.257
 0.590,-0.256
 0.590,-0.257
 0.590,-0.256
 0.591,-0.255
 0.591,-0.254
 0.591,-0.251
 0.591,-0.245
 0.591,-0.242
 0.591,-0.241
 0.592,-0.243
 0.592,-0.245
 0.592,-0.246
 0.592,-0.238
 0.592,-0.239
 0.593,-0.239
 0.593,-0.242
 0.593,-0.243
 0.593,-0.246
 0.593,-0.243
 0.594,-0.242
 0.594,-0.243
 0.594,-0.246
 0.594,-0.246
 0.594,-0.247
 0.595,-0.246
 0.595,-0.246
 0.595,-0.244
 0.595,-0.240
 0.595,-0.244
 0.595,-0.246
 0.596,-0.244
 0.596,-0.245
 0.596,-0.244
 0.596,-0.244
 0.596,-0.244
 0.597,-0.244
 0.597,-0.244
 0.597,-0.244
 0.597,-0.244
 0.597,-0.244
 0.598,-0.242
 0.598,-0.241
 0.598,-0.241
 0.598,-0.243
 0.598,-0.243
 0.598,-0.243
 0.599,-0.243
 0.599,-0.243
 0.599,-0.243
 0.599,-0.239
 0.599,-0.239
 0.600,-0.238
 0.600,-0.236
 0.600,-0.237
 0.600,-0.237
 0.600,-0.237
 0.601,-0.235
 0.601,-0.234
 0.601,-0.233
 0.601,-0.230
 0.601,-0.231
 0.602,-0.228
 0.602,-0.227
 0.602,-0.227
 0.602,-0.227
 0.602,-0.226
 0.602,-0.226
 0.603,-0.228
 0.603,-0.228
 0.603,-0.228
 0.603,-0.229
 0.603,-0.229
 0.604,-0.229
 0.604,-0.229
 0.604,-0.230
 0.604,-0.231
 0.604,-0.229
 0.605,-0.232
 0.605,-0.234
 0.605,-0.231
 0.605,-0.226
 0.605,-0.231
 0.605,-0.232
 0.606,-0.233
 0.606,-0.234
 0.606,-0.236
 0.606,-0.235
 0.606,-0.235
 0.607,-0.234
 0.607,-0.234
 0.607,-0.234
 0.607,-0.235
 0.607,-0.235
 0.608,-0.235
 0.608,-0.236
 0.608,-0.236
 0.608,-0.237
 0.608,-0.236
 0.609,-0.236
 0.609,-0.237
 0.609,-0.237
 0.609,-0.239
 0.609,-0.236
 0.609,-0.236
 0.610,-0.237
 0.610,-0.238
 0.610,-0.239
 0.610,-0.237
 0.610,-0.237
 0.611,-0.237
 0.611,-0.237
 0.611,-0.237
 0.611,-0.237
 0.611,-0.237
 0.612,-0.238
 0.612,-0.238
 0.612,-0.237
 0.612,-0.237
 0.612,-0.236
 0.612,-0.237
 0.613,-0.238
 0.613,-0.238
 0.613,-0.238
 0.613,-0.238
 0.613,-0.239
 0.614,-0.240
 0.614,-0.241
 0.614,-0.240
 0.614,-0.240
 0.614,-0.241
 0.615,-0.240
 0.615,-0.240
 0.615,-0.240
 0.615,-0.240
 0.615,-0.240
 0.616,-0.240
 0.616,-0.239
 0.616,-0.238
 0.616,-0.238
 0.616,-0.238
 0.616,-0.239
 0.617,-0.239
 0.617,-0.239
 0.617,-0.238
 0.617,-0.238
 0.617,-0.236
 0.618,-0.234
 0.618,-0.234
 0.618,-0.232
 0.618,-0.233
 0.618,-0.232
 0.619,-0.232
 0.619,-0.233
 0.619,-0.233
 0.619,-0.233
 0.619,-0.233
 0.619,-0.233
 0.620,-0.233
 0.620,-0.232
 0.620,-0.233
 0.620,-0.233
 0.620,-0.233
 0.621,-0.234
 0.621,-0.234
 0.621,-0.235
 0.621,-0.235
 0.621,-0.234
 0.622,-0.234
 0.622,-0.235
 0.622,-0.234
 0.622,-0.233
 0.622,-0.232
 0.623,-0.233
 0.623,-0.233
 0.623,-0.234
 0.623,-0.235
 0.623,-0.235
 0.623,-0.235
 0.624,-0.233
 0.624,-0.232
 0.624,-0.231
 0.624,-0.231
 0.624,-0.231
 0.625,-0.230
 0.625,-0.230
 0.625,-0.229
 0.625,-0.228
 0.625,-0.228
 0.626,-0.225
 0.626,-0.225
 0.626,-0.224
 0.626,-0.223
 0.626,-0.223
 0.626,-0.223
 0.627,-0.224
 0.627,-0.225
 0.627,-0.225
 0.627,-0.226
 0.627,-0.226
 0.628,-0.227
 0.628,-0.227
 0.628,-0.226
 0.628,-0.226
 0.628,-0.226
 0.629,-0.226
 0.629,-0.226
 0.629,-0.225
 0.629,-0.222
 0.629,-0.219
 0.630,-0.217
 0.630,-0.217
 0.630,-0.215
 0.630,-0.214
 0.630,-0.212
 0.630,-0.211
 0.631,-0.213
 0.631,-0.214
 0.631,-0.214
 0.631,-0.215
 0.631,-0.216
 0.632,-0.216
 0.632,-0.217
 0.632,-0.216
 0.632,-0.214
 0.632,-0.213
 0.633,-0.212
 0.633,-0.213
 0.633,-0.212
 0.633,-0.212
 0.633,-0.212
 0.633,-0.212
 0.634,-0.212
 0.634,-0.209
 0.634,-0.209
 0.634,-0.211
 0.634,-0.211
 0.635,-0.211
 0.635,-0.211
 0.635,-0.212
 0.635,-0.213
 0.635,-0.214
 0.636,-0.216
 0.636,-0.216
 0.636,-0.212
 0.636,-0.207
 0.636,-0.204
 0.637,-0.206
 0.637,-0.205
 0.637,-0.205
 0.637,-0.205
 0.637,-0.207
 0.637,-0.208
 0.638,-0.207
 0.638,-0.206
 0.638,-0.206
 0.638,-0.206
 0.638,-0.208
 0.639,-0.208
 0.639,-0.210
 0.639,-0.209
 0.639,-0.208
 0.639,-0.206
 0.640,-0.207
 0.640,-0.206
 0.640,-0.205
 0.640,-0.205
 0.640,-0.204
 0.640,-0.204
 0.641,-0.204
 0.641,-0.206
 0.641,-0.208
 0.641,-0.206
 0.641,-0.206
 0.642,-0.205
 0.642,-0.206
 0.642,-0.207
 0.642,-0.207
 0.642,-0.207
 0.643,-0.208
 0.643,-0.208
 0.643,-0.208
 0.643,-0.207
 0.643,-0.208
 0.644,-0.208
 0.644,-0.208
 0.644,-0.209
 0.644,-0.209
 0.644,-0.209
 0.644,-0.208
 0.645,-0.208
 0.645,-0.208
 0.645,-0.208
 0.645,-0.208
 0.645,-0.208
 0.646,-0.208
 0.646,-0.208
 0.646,-0.209
 0.646,-0.208
 0.646,-0.208
 0.647,-0.206
 0.647,-0.208
 0.647,-0.207
 0.647,-0.207
 0.647,-0.207
 0.647,-0.206
 0.648,-0.207
 0.648,-0.205
 0.648,-0.205
 0.648,-0.205
 0.648,-0.206
 0.649,-0.206
 0.649,-0.206
 0.649,-0.206
 0.649,-0.207
 0.649,-0.207
 0.650,-0.208
 0.650,-0.208
 0.650,-0.208
 0.650,-0.208
 0.650,-0.208
 0.651,-0.208
 0.651,-0.208
 0.651,-0.208
 0.651,-0.209
 0.651,-0.209
 0.651,-0.208
 0.652,-0.208
 0.652,-0.208
 0.652,-0.208
 0.652,-0.208
 0.652,-0.209
 0.653,-0.210
 0.653,-0.214
 0.653,-0.210
 0.653,-0.210
 0.653,-0.211
 0.654,-0.210
 0.654,-0.211
 0.654,-0.211
 0.654,-0.210
 0.654,-0.209
 0.654,-0.209
 0.655,-0.207
 0.655,-0.205
 0.655,-0.206
 0.655,-0.206
 0.655,-0.206
 0.656,-0.206
 0.656,-0.206
 0.656,-0.206
 0.656,-0.207
 0.656,-0.207
 0.657,-0.207
 0.657,-0.205
 0.657,-0.203
 0.657,-0.204
 0.657,-0.207
 0.658,-0.208
 0.658,-0.207
 0.658,-0.207
 0.658,-0.206
 0.658,-0.204
 0.658,-0.204
 0.659,-0.204
 0.659,-0.204
 0.659,-0.202
 0.659,-0.201
 0.659,-0.202
 0.660,-0.203
 0.660,-0.203
 0.660,-0.204
 0.660,-0.203
 0.660,-0.204
 0.661,-0.204
 0.661,-0.204
 0.661,-0.204
 0.661,-0.205
 0.661,-0.205
 0.661,-0.205
 0.662,-0.206
 0.662,-0.206
 0.662,-0.206
 0.662,-0.208
 0.662,-0.210
 0.663,-0.210
 0.663,-0.210
 0.663,-0.210
 0.663,-0.210
 0.663,-0.209
 0.664,-0.209
 0.664,-0.208
 0.664,-0.208
 0.664,-0.206
 0.664,-0.205
 0.665,-0.205
 0.665,-0.206
 0.665,-0.205
 0.665,-0.206
 0.665,-0.207
 0.665,-0.207
 0.666,-0.205
 0.666,-0.202
 0.666,-0.200
 0.666,-0.202
 0.666,-0.202
 0.667,-0.202
 0.667,-0.203
 0.667,-0.202
 0.667,-0.202
 0.667,-0.202
 0.668,-0.202
 0.668,-0.203
 0.668,-0.203
 0.668,-0.205
 0.668,-0.206
 0.668,-0.205
 0.669,-0.204
 0.669,-0.204
 0.669,-0.204
 0.669,-0.204
 0.669,-0.204
 0.670,-0.205
 0.670,-0.206
 0.670,-0.206
 0.670,-0.207
 0.670,-0.206
 0.671,-0.204
 0.671,-0.204
 0.671,-0.202
 0.671,-0.203
 0.671,-0.202
 0.672,-0.201
 0.672,-0.202
 0.672,-0.202
 0.672,-0.202
 0.672,-0.202
 0.672,-0.203
 0.673,-0.203
 0.673,-0.203
 0.673,-0.204
 0.673,-0.204
 0.673,-0.205
 0.674,-0.204
 0.674,-0.204
 0.674,-0.205
 0.674,-0.205
 0.674,-0.206
 0.675,-0.207
 0.675,-0.207
 0.675,-0.207
 0.675,-0.206
 0.675,-0.207
 0.675,-0.206
 0.676,-0.206
 0.676,-0.205
 0.676,-0.205
 0.676,-0.206
 0.676,-0.206
 0.677,-0.206
 0.677,-0.206
 0.677,-0.206
 0.677,-0.207
 0.677,-0.207
 0.678,-0.209
 0.678,-0.210
 0.678,-0.209
 0.678,-0.209
 0.678,-0.209
 0.679,-0.209
 0.679,-0.208
 0.679,-0.208
 0.679,-0.208
 0.679,-0.208
 0.679,-0.208
 0.680,-0.207
 0.680,-0.206
 0.680,-0.204
 0.680,-0.205
 0.680,-0.206
 0.681,-0.203
 0.681,-0.204
 0.681,-0.203
 0.681,-0.206
 0.681,-0.203
 0.682,-0.199
 0.682,-0.197
 0.682,-0.196
 0.682,-0.197
 0.682,-0.199
 0.682,-0.199
 0.683,-0.200
 0.683,-0.201
 0.683,-0.200
 0.683,-0.200
 0.683,-0.198
 0.684,-0.197
 0.684,-0.198
 0.684,-0.200
 0.684,-0.203
 0.684,-0.196
 0.685,-0.198
 0.685,-0.193
 0.685,-0.183
 0.685,-0.175
 0.685,-0.177
 0.686,-0.178
 0.686,-0.178
 0.686,-0.176
 0.686,-0.175
 0.686,-0.175
 0.686,-0.174
 0.687,-0.173
 0.687,-0.173
 0.687,-0.173
 0.687,-0.173
 0.687,-0.173
 0.688,-0.173
 0.688,-0.173
 0.688,-0.175
 0.688,-0.175
 0.688,-0.175
 0.689,-0.175
 0.689,-0.176
 0.689,-0.177
 0.689,-0.178
 0.689,-0.178
 0.689,-0.178
 0.690,-0.179
 0.690,-0.179
 0.690,-0.179
 0.690,-0.180
 0.690,-0.180
 0.691,-0.179
 0.691,-0.179
 0.691,-0.179
 0.691,-0.178
 0.691,-0.178
 0.692,-0.178
 0.692,-0.179
 0.692,-0.181
 0.692,-0.179
 0.692,-0.178
 0.693,-0.176
 0.693,-0.174
 0.693,-0.173
 0.693,-0.174
 0.693,-0.174
 0.693,-0.174
 0.694,-0.173
 0.694,-0.172
 0.694,-0.172
 0.694,-0.173
 0.694,-0.174
 0.695,-0.174
 0.695,-0.173
 0.695,-0.174
 0.695,-0.173
 0.695,-0.172
 0.696,-0.171
 0.696,-0.173
 0.696,-0.174
 0.696,-0.173
 0.696,-0.172
 0.696,-0.171
 0.697,-0.170
 0.697,-0.170
 0.697,-0.171
 0.697,-0.171
 0.697,-0.171
 0.698,-0.171
 0.698,-0.172
 0.698,-0.172
 0.698,-0.174
 0.698,-0.174
 0.699,-0.174
 0.699,-0.175
 0.699,-0.174
 0.699,-0.174
 0.699,-0.175
 0.700,-0.175
 0.700,-0.175
 0.700,-0.175
 0.700,-0.176
 0.700,-0.177
 0.700,-0.177
 0.701,-0.176
 0.701,-0.175
 0.701,-0.172
 0.701,-0.173
 0.701,-0.173
 0.702,-0.173
 0.702,-0.172
 0.702,-0.172
 0.702,-0.172
 0.702,-0.172
 0.703,-0.173
 0.703,-0.173
 0.703,-0.173
 0.703,-0.173
 0.703,-0.174
 0.704,-0.173
 0.704,-0.174
 0.704,-0.174
 0.704,-0.174
 0.704,-0.175
 0.704,-0.175
 0.705,-0.175
 0.705,-0.173
 0.705,-0.171
 0.705,-0.168
 0.705,-0.169
 0.706,-0.170
 0.706,-0.170
 0.706,-0.168
 0.706,-0.168
 0.706,-0.166
 0.707,-0.165
 0.707,-0.164
 0.707,-0.165
 0.707,-0.166
 0.707,-0.167
 0.707,-0.165
 0.708,-0.163
 0.708,-0.163
 0.708,-0.164
 0.708,-0.165
 0.708,-0.163
 0.709,-0.162
 0.709,-0.163
 0.709,-0.162
 0.709,-0.162
 0.709,-0.161
 0.710,-0.160
 0.710,-0.160
 0.710,-0.160
 0.710,-0.159
 0.710,-0.158
 0.711,-0.159
 0.711,-0.158
 0.711,-0.158
 0.711,-0.158
 0.711,-0.157
 0.711,-0.157
 0.712,-0.155
 0.712,-0.152
 0.712,-0.154
 0.712,-0.148
 0.712,-0.145
 0.713,-0.147
 0.713,-0.145
 0.713,-0.149
 0.713,-0.150
 0.713,-0.151
 0.714,-0.150
 0.714,-0.149
 0.714,-0.149
 0.714,-0.150
 0.714,-0.150
 0.714,-0.150
 0.715,-0.151
 0.715,-0.151
 0.715,-0.151
 0.715,-0.151
 0.715,-0.151
 0.716,-0.152
 0.716,-0.151
 0.716,-0.151
 0.716,-0.151
 0.716,-0.150
 0.717,-0.150
 0.717,-0.151
 0.717,-0.150
 0.717,-0.149
 0.717,-0.149
 0.718,-0.149
 0.718,-0.149
 0.718,-0.149
 0.718,-0.148
 0.718,-0.148
 0.718,-0.147
 0.719,-0.147
 0.719,-0.147
 0.719,-0.146
 0.719,-0.147
 0.719,-0.147
 0.720,-0.147
 0.720,-0.146
 0.720,-0.146
 0.720,-0.146
 0.720,-0.146
 0.721,-0.146
 0.721,-0.148
 0.721,-0.146
 0.721,-0.144
 0.721,-0.145
 0.721,-0.144
 0.722,-0.144
 0.722,-0.144
 0.722,-0.144
 0.722,-0.145
 0.722,-0.145
 0.723,-0.144
 0.723,-0.145
 0.723,-0.146
 0.723,-0.147
 0.723,-0.146
 0.724,-0.145
 0.724,-0.145
 0.724,-0.144
 0.724,-0.144
 0.724,-0.144
 0.725,-0.144
 0.725,-0.144
 0.725,-0.143
 0.725,-0.143
 0.725,-0.143
 0.725,-0.145
 0.726,-0.147
 0.726,-0.145
 0.726,-0.141
 0.726,-0.139
 0.726,-0.140
 0.727,-0.140
 0.727,-0.140
 0.727,-0.138
 0.727,-0.137
 0.727,-0.137
 0.728,-0.136
 0.728,-0.136
 0.728,-0.137
 0.728,-0.137
 0.728,-0.135
 0.728,-0.135
 0.729,-0.135
 0.729,-0.136
 0.729,-0.136
 0.729,-0.137
 0.729,-0.138
 0.730,-0.139
 0.730,-0.142
 0.730,-0.138
 0.730,-0.134
 0.730,-0.133
 0.731,-0.130
 0.731,-0.130
 0.731,-0.130
 0.731,-0.128
 0.731,-0.127
 0.732,-0.127
 0.732,-0.126
 0.732,-0.124
 0.732,-0.123
 0.732,-0.124
 0.732,-0.126
 0.733,-0.126
 0.733,-0.127
 0.733,-0.129
 0.733,-0.130
 0.733,-0.131
 0.734,-0.131
 0.734,-0.131
 0.734,-0.132
 0.734,-0.133
 0.734,-0.135
 0.735,-0.133
 0.735,-0.132
 0.735,-0.132
 0.735,-0.132
 0.735,-0.132
 0.735,-0.132
 0.736,-0.132
 0.736,-0.133
 0.736,-0.133
 0.736,-0.134
 0.736,-0.134
 0.737,-0.134
 0.737,-0.134
 0.737,-0.135
 0.737,-0.135
 0.737,-0.135
 0.738,-0.135
 0.738,-0.136
 0.738,-0.136
 0.738,-0.136
 0.738,-0.136
 0.739,-0.136
 0.739,-0.137
 0.739,-0.138
 0.739,-0.138
 0.739,-0.138
 0.739,-0.139
 0.740,-0.139
 0.740,-0.139
 0.740,-0.138
 0.740,-0.138
 0.740,-0.138
 0.741,-0.139
 0.741,-0.140
 0.741,-0.140
 0.741,-0.140
 0.741,-0.139
 0.742,-0.139
 0.742,-0.139
 0.742,-0.139
 0.742,-0.139
 0.742,-0.139
 0.742,-0.139
 0.743,-0.139
 0.743,-0.140
 0.743,-0.140
 0.743,-0.142
 0.743,-0.142
 0.744,-0.142
 0.744,-0.142
 0.744,-0.142
 0.744,-0.142
 0.744,-0.143
 0.745,-0.143
 0.745,-0.142
 0.745,-0.142
 0.745,-0.142
 0.745,-0.142
 0.746,-0.141
 0.746,-0.141
 0.746,-0.141
 0.746,-0.140
 0.746,-0.141
 0.746,-0.140
 0.747,-0.140
 0.747,-0.139
 0.747,-0.138
 0.747,-0.138
 0.747,-0.138
 0.748,-0.138
 0.748,-0.139
 0.748,-0.139
 0.748,-0.139
 0.748,-0.139
 0.749,-0.139
 0.749,-0.139
 0.749,-0.139
 0.749,-0.139
 0.749,-0.139
 0.749,-0.139
 0.750,-0.141
 0.750,-0.140
 0.750,-0.139
 0.750,-0.137
 0.750,-0.137
 0.751,-0.136
 0.751,-0.136
 0.751,-0.135
 0.751,-0.135
 0.751,-0.134
 0.752,-0.134
 0.752,-0.134
 0.752,-0.134
 0.752,-0.132
 0.752,-0.132
 0.753,-0.131
 0.753,-0.129
 0.753,-0.129
 0.753,-0.129
 0.753,-0.130
 0.753,-0.130
 0.754,-0.130
 0.754,-0.131
 0.754,-0.131
 0.754,-0.131
 0.754,-0.131
 0.755,-0.131
 0.755,-0.130
 0.755,-0.129
 0.755,-0.129
 0.755,-0.129
 0.756,-0.129
 0.756,-0.128
 0.756,-0.129
 0.756,-0.129
 0.756,-0.129
 0.756,-0.129
 0.757,-0.130
 0.757,-0.130
 0.757,-0.130
 0.757,-0.131
 0.757,-0.132
 0.758,-0.133
 0.758,-0.134
 0.758,-0.133
 0.758,-0.133
 0.758,-0.132
 0.759,-0.131
 0.759,-0.134
 0.759,-0.135
 0.759,-0.139
 0.759,-0.134
 0.760,-0.130
 0.760,-0.132
 0.760,-0.134
 0.760,-0.135
 0.760,-0.132
 0.760,-0.134
 0.761,-0.132
 0.761,-0.129
 0.761,-0.129
 0.761,-0.128
 0.761,-0.127
 0.762,-0.127
 0.762,-0.127
 0.762,-0.127
 0.762,-0.127
 0.762,-0.127
 0.763,-0.127
 0.763,-0.127
 0.763,-0.127
 0.763,-0.127
 0.763,-0.127
 0.763,-0.128
 0.764,-0.128
 0.764,-0.129
 0.764,-0.130
 0.764,-0.131
 0.764,-0.132
 0.765,-0.130
 0.765,-0.128
 0.765,-0.128
 0.765,-0.128
 0.765,-0.127
 0.766,-0.126
 0.766,-0.127
 0.766,-0.128
 0.766,-0.128
 0.766,-0.128
 0.767,-0.129
 0.767,-0.127
 0.767,-0.128
 0.767,-0.128
 0.767,-0.128
 0.767,-0.128
 0.768,-0.127
 0.768,-0.127
 0.768,-0.127
 0.768,-0.126
 0.768,-0.126
 0.769,-0.126
 0.769,-0.126
 0.769,-0.127
 0.769,-0.126
 0.769,-0.126
 0.770,-0.126
 0.770,-0.126
 0.770,-0.126
 0.770,-0.126
 0.770,-0.126
 0.770,-0.126
 0.771,-0.125
 0.771,-0.126
 0.771,-0.126
 0.771,-0.127
 0.771,-0.127
 0.772,-0.127
 0.772,-0.127
 0.772,-0.124
 0.772,-0.128
 0.772,-0.125
 0.773,-0.124
 0.773,-0.126
 0.773,-0.126
 0.773,-0.125
 0.773,-0.124
 0.774,-0.125
 0.774,-0.125
 0.774,-0.125
 0.774,-0.125
 0.774,-0.126
 0.774,-0.126
 0.775,-0.125
 0.775,-0.123
 0.775,-0.123
 0.775,-0.122
 0.775,-0.123
 0.776,-0.123
 0.776,-0.123
 0.776,-0.124
 0.776,-0.123
 0.776,-0.123
 0.777,-0.124
 0.777,-0.123
 0.777,-0.123
 0.777,-0.123
 0.777,-0.123
 0.777,-0.123
 0.778,-0.123
 0.778,-0.123
 0.778,-0.123
 0.778,-0.123
 0.778,-0.123
 0.779,-0.123
 0.779,-0.123
 0.779,-0.123
 0.779,-0.124
 0.779,-0.124
 0.780,-0.124
 0.780,-0.123
 0.780,-0.123
 0.780,-0.122
 0.780,-0.121
 0.781,-0.120
 0.781,-0.120
 0.781,-0.118
 0.781,-0.119
 0.781,-0.120
 0.781,-0.121
 0.782,-0.122
 0.782,-0.123
 0.782,-0.123
 0.782,-0.121
 0.782,-0.124
 0.783,-0.124
 0.783,-0.125
 0.783,-0.126
 0.783,-0.126
 0.783,-0.124
 0.784,-0.124
 0.784,-0.121
 0.784,-0.121
 0.784,-0.122
 0.784,-0.121
 0.784,-0.118
 0.785,-0.117
 0.785,-0.119
 0.785,-0.121
 0.785,-0.122
 0.785,-0.122
 0.786,-0.121
 0.786,-0.122
 0.786,-0.121
 0.786,-0.122
 0.786,-0.123
 0.787,-0.123
 0.787,-0.123
 0.787,-0.123
 0.787,-0.124
 0.787,-0.124
 0.788,-0.124
 0.788,-0.123
 0.788,-0.121
 0.788,-0.118
 0.788,-0.116
 0.788,-0.117
 0.789,-0.118
 0.789,-0.116
 0.789,-0.116
 0.789,-0.116
 0.789,-0.116
 0.790,-0.115
 0.790,-0.115
 0.790,-0.115
 0.790,-0.116
 0.790,-0.116
 0.791,-0.116
 0.791,-0.116
 0.791,-0.116
 0.791,-0.115
 0.791,-0.115
 0.791,-0.115
 0.792,-0.114
 0.792,-0.115
 0.792,-0.115
 0.792,-0.114
 0.792,-0.115
 0.793,-0.116
 0.793,-0.116
 0.793,-0.117
 0.793,-0.117
 0.793,-0.118
 0.794,-0.118
 0.794,-0.118
 0.794,-0.119
 0.794,-0.118
 0.794,-0.118
 0.795,-0.118
 0.795,-0.117
 0.795,-0.117
 0.795,-0.117
 0.795,-0.116
 0.795,-0.116
 0.796,-0.116
 0.796,-0.117
 0.796,-0.117
 0.796,-0.116
 0.796,-0.116
 0.797,-0.115
 0.797,-0.116
 0.797,-0.115
 0.797,-0.114
 0.797,-0.115
 0.798,-0.116
 0.798,-0.116
 0.798,-0.116
 0.798,-0.116
 0.798,-0.117
 0.798,-0.117
 0.799,-0.118
 0.799,-0.119
 0.799,-0.118
 0.799,-0.118
 0.799,-0.116
 0.800,-0.115
 0.800,-0.114
 0.800,-0.114
 0.800,-0.113
 0.800,-0.113
 0.801,-0.112
 0.801,-0.112
 0.801,-0.112
 0.801,-0.111
 0.801,-0.111
 0.802,-0.111
 0.802,-0.110
 0.802,-0.110
 0.802,-0.110
 0.802,-0.109
 0.802,-0.109
 0.803,-0.109
 0.803,-0.109
 0.803,-0.109
 0.803,-0.109
 0.803,-0.109
 0.804,-0.109
 0.804,-0.109
 0.804,-0.109
 0.804,-0.108
 0.804,-0.109
 0.805,-0.109
 0.805,-0.109
 0.805,-0.109
 0.805,-0.109
 0.805,-0.109
 0.805,-0.110
 0.806,-0.110
 0.806,-0.110
 0.806,-0.109
 0.806,-0.107
 0.806,-0.106
 0.807,-0.105
 0.807,-0.104
 0.807,-0.104
 0.807,-0.104
 0.807,-0.104
 0.808,-0.105
 0.808,-0.104
 0.808,-0.105
 0.808,-0.104
 0.808,-0.105
 0.809,-0.105
 0.809,-0.105
 0.809,-0.106
 0.809,-0.105
 0.809,-0.106
 0.809,-0.106
 0.810,-0.106
 0.810,-0.105
 0.810,-0.105
 0.810,-0.105
 0.810,-0.104
 0.811,-0.104
 0.811,-0.104
 0.811,-0.104
 0.811,-0.104
 0.811,-0.105
 0.812,-0.105
 0.812,-0.105
 0.812,-0.104
 0.812,-0.103
 0.812,-0.103
 0.812,-0.103
 0.813,-0.103
 0.813,-0.103
 0.813,-0.105
 0.813,-0.105
 0.813,-0.104
 0.814,-0.104
 0.814,-0.104
 0.814,-0.104
 0.814,-0.104
 0.814,-0.104
 0.815,-0.104
 0.815,-0.103
 0.815,-0.103
 0.815,-0.102
 0.815,-0.102
 0.816,-0.103
 0.816,-0.103
 0.816,-0.103
 0.816,-0.103
 0.816,-0.104
 0.816,-0.104
 0.817,-0.103
 0.817,-0.103
 0.817,-0.103
 0.817,-0.104
 0.817,-0.103
 0.818,-0.104
 0.818,-0.103
 0.818,-0.103
 0.818,-0.104
 0.818,-0.103
 0.819,-0.103
 0.819,-0.104
 0.819,-0.104
 0.819,-0.104
 0.819,-0.104
 0.819,-0.104
 0.820,-0.104
 0.820,-0.103
 0.820,-0.103
 0.820,-0.102
 0.820,-0.102
 0.821,-0.102
 0.821,-0.101
 0.821,-0.101
 0.821,-0.099
 0.821,-0.098
 0.822,-0.099
 0.822,-0.100
 0.822,-0.101
 0.822,-0.102
 0.822,-0.103
 0.823,-0.104
 0.823,-0.105
 0.823,-0.104
 0.823,-0.103
 0.823,-0.102
 0.823,-0.100
 0.824,-0.100
 0.824,-0.101
 0.824,-0.101
 0.824,-0.101
 0.824,-0.101
 0.825,-0.101
 0.825,-0.102
 0.825,-0.103
 0.825,-0.105
 0.825,-0.106
 0.826,-0.107
 0.826,-0.108
 0.826,-0.108
 0.826,-0.109
 0.826,-0.109
 0.826,-0.108
 0.827,-0.108
 0.827,-0.108
 0.827,-0.109
 0.827,-0.109
 0.827,-0.110
 0.828,-0.110
 0.828,-0.111
 0.828,-0.110
 0.828,-0.110
 0.828,-0.110
 0.829,-0.109
 0.829,-0.110
 0.829,-0.111
 0.829,-0.111
 0.829,-0.110
 0.830,-0.108
 0.830,-0.105
 0.830,-0.105
 0.830,-0.106
 0.830,-0.106
 0.830,-0.106
 0.831,-0.107
 0.831,-0.106
 0.831,-0.106
 0.831,-0.106
 0.831,-0.107
 0.832,-0.107
 0.832,-0.107
 0.832,-0.107
 0.832,-0.107
 0.832,-0.108
 0.833,-0.108
 0.833,-0.108
 0.833,-0.108
 0.833,-0.108
 0.833,-0.108
 0.833,-0.108
 0.834,-0.107
 0.834,-0.107
 0.834,-0.107
 0.834,-0.108
 0.834,-0.109
 0.835,-0.109
 0.835,-0.109
 0.835,-0.111
 0.835,-0.111
 0.835,-0.111
 0.836,-0.111
 0.836,-0.112
 0.836,-0.111
 0.836,-0.112
 0.836,-0.113
 0.837,-0.114
 0.837,-0.113
 0.837,-0.113
 0.837,-0.113
 0.837,-0.113
 0.837,-0.113
 0.838,-0.113
 0.838,-0.112
 0.838,-0.112
 0.838,-0.112
 0.838,-0.113
 0.839,-0.113
 0.839,-0.113
 0.839,-0.112
 0.839,-0.112
 0.839,-0.113
 0.840,-0.113
 0.840,-0.113
 0.840,-0.114
 0.840,-0.113
 0.840,-0.113
 0.840,-0.114
 0.841,-0.114
 0.841,-0.114
 0.841,-0.114
 0.841,-0.114
 0.841,-0.113
 0.842,-0.113
 0.842,-0.112
 0.842,-0.112
 0.842,-0.112
 0.842,-0.113
 0.843,-0.113
 0.843,-0.113
 0.843,-0.114
 0.843,-0.114
 0.843,-0.114
 0.844,-0.114
 0.844,-0.114
 0.844,-0.115
 0.844,-0.115
 0.844,-0.115
 0.844,-0.115
 0.845,-0.115
 0.845,-0.115
 0.845,-0.115
 0.845,-0.116
 0.845,-0.116
 0.846,-0.117
 0.846,-0.118
 0.846,-0.118
 0.846,-0.117
 0.846,-0.118
 0.847,-0.118
 0.847,-0.118
 0.847,-0.117
 0.847,-0.118
 0.847,-0.118
 0.847,-0.117
 0.848,-0.118
 0.848,-0.118
 0.848,-0.118
 0.848,-0.118
 0.848,-0.117
 0.849,-0.117
 0.849,-0.118
 0.849,-0.119
 0.849,-0.119
 0.849,-0.119
 0.850,-0.119
 0.850,-0.118
 0.850,-0.118
 0.850,-0.118
 0.850,-0.118
 0.851,-0.118
 0.851,-0.118
 0.851,-0.118
 0.851,-0.117
 0.851,-0.117
 0.851,-0.117
 0.852,-0.117
 0.852,-0.116
 0.852,-0.116
 0.852,-0.116
 0.852,-0.115
 0.853,-0.116
 0.853,-0.116
 0.853,-0.116
 0.853,-0.116
 0.853,-0.116
 0.854,-0.117
 0.854,-0.116
 0.854,-0.117
 0.854,-0.116
 0.854,-0.116
 0.854,-0.116
 0.855,-0.116
 0.855,-0.116
 0.855,-0.116
 0.855,-0.116
 0.855,-0.116
 0.856,-0.116
 0.856,-0.116
 0.856,-0.117
 0.856,-0.117
 0.856,-0.118
 0.857,-0.118
 0.857,-0.117
 0.857,-0.117
 0.857,-0.118
 0.857,-0.118
 0.858,-0.118
 0.858,-0.118
 0.858,-0.118
 0.858,-0.119
 0.858,-0.118
 0.858,-0.118
 0.859,-0.118
 0.859,-0.118
 0.859,-0.119
 0.859,-0.119
 0.859,-0.119
 0.860,-0.119
 0.860,-0.119
 0.860,-0.119
 0.860,-0.119
 0.860,-0.119
 0.861,-0.119
 0.861,-0.119
 0.861,-0.119
 0.861,-0.118
 0.861,-0.119
 0.861,-0.118
 0.862,-0.117
 0.862,-0.117
 0.862,-0.117
 0.862,-0.117
 0.862,-0.117
 0.863,-0.116
 0.863,-0.116
 0.863,-0.117
 0.863,-0.118
 0.863,-0.118
 0.864,-0.118
 0.864,-0.118
 0.864,-0.117
 0.864,-0.117
 0.864,-0.117
 0.865,-0.118
 0.865,-0.118
 0.865,-0.117
 0.865,-0.117
 0.865,-0.116
 0.865,-0.114
 0.866,-0.108
 0.866,-0.106
 0.866,-0.107
 0.866,-0.107
 0.866,-0.107
 0.867,-0.108
 0.867,-0.107
 0.867,-0.107
 0.867,-0.107
 0.867,-0.107
 0.868,-0.107
 0.868,-0.107
 0.868,-0.104
 0.868,-0.106
 0.868,-0.104
 0.868,-0.105
 0.869,-0.106
 0.869,-0.108
 0.869,-0.108
 0.869,-0.109
 0.869,-0.109
 0.870,-0.110
 0.870,-0.110
 0.870,-0.111
 0.870,-0.109
 0.870,-0.108
 0.871,-0.108
 0.871,-0.107
 0.871,-0.107
 0.871,-0.107
 0.871,-0.107
 0.872,-0.107
 0.872,-0.108
 0.872,-0.108
 0.872,-0.108
 0.872,-0.108
 0.872,-0.108
 0.873,-0.107
 0.873,-0.107
 0.873,-0.107
 0.873,-0.107
 0.873,-0.107
 0.874,-0.108
 0.874,-0.108
 0.874,-0.107
 0.874,-0.106
 0.874,-0.107
 0.875,-0.107
 0.875,-0.108
 0.875,-0.107
 0.875,-0.108
 0.875,-0.108
 0.875,-0.108
 0.876,-0.107
 0.876,-0.108
 0.876,-0.109
 0.876,-0.110
 0.876,-0.111
 0.877,-0.111
 0.877,-0.112
 0.877,-0.112
 0.877,-0.113
 0.877,-0.113
 0.878,-0.113
 0.878,-0.112
 0.878,-0.112
 0.878,-0.112
 0.878,-0.112
 0.879,-0.112
 0.879,-0.112
 0.879,-0.112
 0.879,-0.113
 0.879,-0.113
 0.879,-0.113
 0.880,-0.113
 0.880,-0.114
 0.880,-0.114
 0.880,-0.114
 0.880,-0.114
 0.881,-0.115
 0.881,-0.115
 0.881,-0.114
 0.881,-0.114
 0.881,-0.113
 0.882,-0.114
 0.882,-0.113
 0.882,-0.114
 0.882,-0.114
 0.882,-0.115
 0.882,-0.116
 0.883,-0.115
 0.883,-0.115
 0.883,-0.113
 0.883,-0.113
 0.883,-0.113
 0.884,-0.113
 0.884,-0.113
 0.884,-0.113
 0.884,-0.114
 0.884,-0.114
 0.885,-0.114
 0.885,-0.114
 0.885,-0.115
 0.885,-0.115
 0.885,-0.113
 0.886,-0.114
 0.886,-0.113
 0.886,-0.112
 0.886,-0.112
 0.886,-0.113
 0.886,-0.113
 0.887,-0.114
 0.887,-0.114
 0.887,-0.115
 0.887,-0.114
 0.887,-0.114
 0.888,-0.113
 0.888,-0.112
 0.888,-0.112
 0.888,-0.112
 0.888,-0.113
 0.889,-0.113
 0.889,-0.112
 0.889,-0.112
 0.889,-0.111
 0.889,-0.112
 0.889,-0.112
 0.890,-0.113
 0.890,-0.112
 0.890,-0.111
 0.890,-0.111
 0.890,-0.110
 0.891,-0.111
 0.891,-0.111
 0.891,-0.112
 0.891,-0.113
 0.891,-0.113
 0.892,-0.113
 0.892,-0.114
 0.892,-0.115
 0.892,-0.116
 0.892,-0.118
 0.893,-0.118
 0.893,-0.119
 0.893,-0.118
 0.893,-0.117
 0.893,-0.116
 0.893,-0.114
 0.894,-0.115
 0.894,-0.116
 0.894,-0.117
 0.894,-0.117
 0.894,-0.118
 0.895,-0.118
 0.895,-0.115
 0.895,-0.113
 0.895,-0.114
 0.895,-0.116
 0.896,-0.113
 0.896,-0.113
 0.896,-0.114
 0.896,-0.114
 0.896,-0.115
 0.896,-0.115
 0.897,-0.114
 0.897,-0.114
 0.897,-0.115
 0.897,-0.115
 0.897,-0.115
 0.898,-0.115
 0.898,-0.116
 0.898,-0.116
 0.898,-0.117
 0.898,-0.116
 0.899,-0.115
 0.899,-0.114
 0.899,-0.113
 0.899,-0.113
 0.899,-0.114
 0.900,-0.114
 0.900,-0.115
 0.900,-0.114
 0.900,-0.114
 0.900,-0.114
 0.900,-0.114
 0.901,-0.114
 0.901,-0.113
 0.901,-0.113
 0.901,-0.113
 0.901,-0.114
 0.902,-0.114
 0.902,-0.114
 0.902,-0.115
 0.902,-0.115
 0.902,-0.115
 0.903,-0.115
 0.903,-0.115
 0.903,-0.115
 0.903,-0.116
 0.903,-0.115
 0.904,-0.115
 0.904,-0.116
 0.904,-0.116
 0.904,-0.116
 0.904,-0.117
 0.904,-0.117
 0.905,-0.118
 0.905,-0.118
 0.905,-0.118
 0.905,-0.118
 0.905,-0.118
 0.906,-0.119
 0.906,-0.118
 0.906,-0.118
 0.906,-0.118
 0.906,-0.118
 0.907,-0.117
 0.907,-0.117
 0.907,-0.116
 0.907,-0.116
 0.907,-0.117
 0.907,-0.118
 0.908,-0.118
 0.908,-0.119
 0.908,-0.119
 0.908,-0.119
 0.908,-0.118
 0.909,-0.118
 0.909,-0.117
 0.909,-0.116
 0.909,-0.115
 0.909,-0.115
 0.910,-0.114
 0.910,-0.113
 0.910,-0.113
 0.910,-0.113
 0.910,-0.113
 0.911,-0.112
 0.911,-0.112
 0.911,-0.113
 0.911,-0.113
 0.911,-0.113
 0.911,-0.113
 0.912,-0.112
 0.912,-0.112
 0.912,-0.112
 0.912,-0.112
 0.912,-0.112
 0.913,-0.112
 0.913,-0.111
 0.913,-0.111
 0.913,-0.110
 0.913,-0.110
 0.914,-0.110
 0.914,-0.111
 0.914,-0.110
 0.914,-0.110
 0.914,-0.111
 0.914,-0.110
 0.915,-0.110
 0.915,-0.110
 0.915,-0.110
 0.915,-0.110
 0.915,-0.110
 0.916,-0.110
 0.916,-0.110
 0.916,-0.111
 0.916,-0.111
 0.916,-0.111
 0.917,-0.111
 0.917,-0.111
 0.917,-0.111
 0.917,-0.111
 0.917,-0.111
 0.918,-0.111
 0.918,-0.111
 0.918,-0.111
 0.918,-0.111
 0.918,-0.111
 0.918,-0.111
 0.919,-0.110
 0.919,-0.110
 0.919,-0.111
 0.919,-0.111
 0.919,-0.110
 0.920,-0.110
 0.920,-0.110
 0.920,-0.110
 0.920,-0.110
 0.920,-0.110
 0.921,-0.111
 0.921,-0.111
 0.921,-0.112
 0.921,-0.113
 0.921,-0.113
 0.921,-0.113
 0.922,-0.113
 0.922,-0.114
 0.922,-0.115
 0.922,-0.115
 0.922,-0.115
 0.923,-0.114
 0.923,-0.114
 0.923,-0.114
 0.923,-0.115
 0.923,-0.115
 0.924,-0.115
 0.924,-0.115
 0.924,-0.116
 0.924,-0.116
 0.924,-0.116
 0.925,-0.117
 0.925,-0.117
 0.925,-0.117
 0.925,-0.117
 0.925,-0.117
 0.925,-0.117
 0.926,-0.118
 0.926,-0.118
 0.926,-0.118
 0.926,-0.118
 0.926,-0.118
 0.927,-0.118
 0.927,-0.117
 0.927,-0.117
 0.927,-0.117
 0.927,-0.117
 0.928,-0.117
 0.928,-0.117
 0.928,-0.117
 0.928,-0.117
 0.928,-0.118
 0.928,-0.118
 0.929,-0.118
 0.929,-0.118
 0.929,-0.117
 0.929,-0.117
 0.929,-0.117
 0.930,-0.117
 0.930,-0.116
 0.930,-0.116
 0.930,-0.115
 0.930,-0.115
 0.931,-0.113
 0.931,-0.114
 0.931,-0.114
 0.931,-0.115
 0.931,-0.115
 0.932,-0.115
 0.932,-0.115
 0.932,-0.115
 0.932,-0.115
 0.932,-0.116
 0.932,-0.115
 0.933,-0.115
 0.933,-0.115
 0.933,-0.116
 0.933,-0.116
 0.933,-0.116
 0.934,-0.116
 0.934,-0.116
 0.934,-0.117
 0.934,-0.118
 0.934,-0.118
 0.935,-0.118
 0.935,-0.118
 0.935,-0.118
 0.935,-0.118
 0.935,-0.118
 0.935,-0.119
 0.936,-0.119
 0.936,-0.118
 0.936,-0.119
 0.936,-0.119
 0.936,-0.119
 0.937,-0.120
 0.937,-0.120
 0.937,-0.120
 0.937,-0.120
 0.937,-0.120
 0.938,-0.120
 0.938,-0.120
 0.938,-0.120
 0.938,-0.120
 0.938,-0.121
 0.939,-0.120
 0.939,-0.121
 0.939,-0.121
 0.939,-0.122
 0.939,-0.122
 0.939,-0.123
 0.940,-0.124
 0.940,-0.125
 0.940,-0.126
 0.940,-0.126
 0.940,-0.126
 0.941,-0.126
 0.941,-0.126
 0.941,-0.126
 0.941,-0.126
 0.941,-0.126
 0.942,-0.126
 0.942,-0.126
 0.942,-0.127
 0.942,-0.126
 0.942,-0.127
 0.942,-0.127
 0.943,-0.127
 0.943,-0.127
 0.943,-0.127
 0.943,-0.127
 0.943,-0.126
 0.944,-0.125
 0.944,-0.125
 0.944,-0.125
 0.944,-0.125
 0.944,-0.125
 0.945,-0.125
 0.945,-0.125
 0.945,-0.125
 0.945,-0.124
 0.945,-0.123
 0.946,-0.122
 0.946,-0.121
 0.946,-0.121
 0.946,-0.121
 0.946,-0.122
 0.946,-0.122
 0.947,-0.122
 0.947,-0.122
 0.947,-0.121
 0.947,-0.121
 0.947,-0.122
 0.948,-0.122
 0.948,-0.123
 0.948,-0.123
 0.948,-0.122
 0.948,-0.122
 0.949,-0.122
 0.949,-0.122
 0.949,-0.122
 0.949,-0.122
 0.949,-0.122
 0.949,-0.122
 0.950,-0.123
 0.950,-0.123
 0.950,-0.124
 0.950,-0.125
 0.950,-0.125
 0.951,-0.125
 0.951,-0.125
 0.951,-0.124
 0.951,-0.124
 0.951,-0.124
 0.952,-0.124
 0.952,-0.124
 0.952,-0.122
 0.952,-0.120
 0.952,-0.121
 0.953,-0.121
 0.953,-0.122
 0.953,-0.123
 0.953,-0.119
 0.953,-0.120
 0.953,-0.121
 0.954,-0.121
 0.954,-0.121
 0.954,-0.121
 0.954,-0.120
 0.954,-0.120
 0.955,-0.121
 0.955,-0.122
 0.955,-0.122
 0.955,-0.123
 0.955,-0.123
 0.956,-0.125
 0.956,-0.124
 0.956,-0.123
 0.956,-0.123
 0.956,-0.123
 0.956,-0.124
 0.957,-0.124
 0.957,-0.125
 0.957,-0.125
 0.957,-0.125
 0.957,-0.125
 0.958,-0.125
 0.958,-0.125
 0.958,-0.125
 0.958,-0.124
 0.958,-0.124
 0.959,-0.124
 0.959,-0.124
 0.959,-0.124
 0.959,-0.124
 0.959,-0.124
 0.960,-0.124
 0.960,-0.124
 0.960,-0.124
 0.960,-0.124
 0.960,-0.124
 0.960,-0.124
 0.961,-0.124
 0.961,-0.124
 0.961,-0.124
 0.961,-0.124
 0.961,-0.124
 0.962,-0.125
 0.962,-0.124
 0.962,-0.124
 0.962,-0.124
 0.962,-0.124
 0.963,-0.125
 0.963,-0.125
 0.963,-0.125
 0.963,-0.125
 0.963,-0.125
 0.963,-0.126
 0.964,-0.126
 0.964,-0.126
 0.964,-0.126
 0.964,-0.126
 0.964,-0.126
 0.965,-0.127
 0.965,-0.127
 0.965,-0.127
 0.965,-0.128
 0.965,-0.128
 0.966,-0.128
 0.966,-0.129
 0.966,-0.129
 0.966,-0.129
 0.966,-0.129
 0.967,-0.129
 0.967,-0.129
 0.967,-0.129
 0.967,-0.130
 0.967,-0.130
 0.967,-0.130
 0.968,-0.130
 0.968,-0.130
 0.968,-0.130
 0.968,-0.130
 0.968,-0.130
 0.969,-0.130
 0.969,-0.130
 0.969,-0.130
 0.969,-0.131
 0.969,-0.131
 0.970,-0.131
 0.970,-0.132
 0.970,-0.132
 0.970,-0.131
 0.970,-0.131
 0.970,-0.131
 0.971,-0.131
 0.971,-0.131
 0.971,-0.131
 0.971,-0.131
 0.971,-0.132
 0.972,-0.132
 0.972,-0.133
 0.972,-0.132
 0.972,-0.133
 0.972,-0.133
 0.973,-0.133
 0.973,-0.133
 0.973,-0.133
 0.973,-0.133
 0.973,-0.133
 0.974,-0.133
 0.974,-0.133
 0.974,-0.133
 0.974,-0.133
 0.974,-0.134
 0.974,-0.134
 0.975,-0.135
 0.975,-0.134
 0.975,-0.134
 0.975,-0.134
 0.975,-0.134
 0.976,-0.133
 0.976,-0.132
 0.976,-0.133
 0.976,-0.133
 0.976,-0.133
 0.977,-0.133
 0.977,-0.133
 0.977,-0.133
 0.977,-0.133
 0.977,-0.134
 0.977,-0.134
 0.978,-0.134
 0.978,-0.133
 0.978,-0.133
 0.978,-0.133
 0.978,-0.132
 0.979,-0.133
 0.979,-0.133
 0.979,-0.133
 0.979,-0.133
 0.979,-0.133
 0.980,-0.133
 0.980,-0.134
 0.980,-0.134
 0.980,-0.135
 0.980,-0.136
 0.981,-0.135
 0.981,-0.135
 0.981,-0.135
 0.981,-0.136
 0.981,-0.136
 0.981,-0.136
 0.982,-0.136
 0.982,-0.137
 0.982,-0.137
 0.982,-0.138
 0.982,-0.138
 0.983,-0.139
 0.983,-0.141
 0.983,-0.142
 0.983,-0.143
 0.983,-0.143
 0.984,-0.144
 0.984,-0.143
 0.984,-0.143
 0.984,-0.143
 0.984,-0.143
 0.984,-0.143
 0.985,-0.143
 0.985,-0.143
 0.985,-0.144
 0.985,-0.144
 0.985,-0.144
 0.986,-0.144
 0.986,-0.144
 0.986,-0.144
 0.986,-0.143
 0.986,-0.143
 0.987,-0.144
 0.987,-0.145
 0.987,-0.145
 0.987,-0.145
 0.987,-0.145
 0.988,-0.144
 0.988,-0.145
 0.988,-0.145
 0.988,-0.145
 0.988,-0.145
 0.988,-0.145
 0.989,-0.145
 0.989,-0.145
 0.989,-0.145
 0.989,-0.144
 0.989,-0.144
 0.990,-0.145
 0.990,-0.145
 0.990,-0.145
 0.990,-0.145
 0.990,-0.146
 0.991,-0.146
 0.991,-0.145
 0.991,-0.146
 0.991,-0.146
 0.991,-0.146
 0.991,-0.145
 0.992,-0.145
 0.992,-0.145
 0.992,-0.145
 0.992,-0.145
 0.992,-0.145
 0.993,-0.145
 0.993,-0.145
 0.993,-0.145
 0.993,-0.145
 0.993,-0.145
 0.994,-0.145
 0.994,-0.145
 0.994,-0.145
 0.994,-0.146
 0.994,-0.146
 0.995,-0.147
 0.995,-0.146
 0.995,-0.146
 0.995,-0.146
 0.995,-0.146
 0.995,-0.146
 0.996,-0.146
 0.996,-0.146
 0.996,-0.147
 0.996,-0.147
 0.996,-0.147
 0.997,-0.146
 0.997,-0.147
 0.997,-0.147
 0.997,-0.146
 0.997,-0.147
 0.998,-0.147
 0.998,-0.146
 0.998,-0.146
 0.998,-0.146
 0.998,-0.147
 0.998,-0.147
 0.999,-0.147
 0.999,-0.147
 0.999,-0.147
 0.999,-0.147
 0.999,-0.147
 1.000,-0.146
 1.000,-0.147
 1.000,-0.147


==> tikz/52760_asteroid_position.tikz <==
\tikzsetnextfilename{52760_ast_comp}
\begin{tikzpicture}[baseline]
    \begin{groupplot}[
        group style={
            group name={52760_ast_comp},
            group size=1 by 3,
            xlabels at=edge bottom,
            ylabels at=edge left,
            xticklabels at=edge bottom,
            vertical sep=0pt,
        },
        xlabel={Normalized Time},
        scale only axis,
        width=0.8\textwidth,
        height=0.1\textheight,
    ]
    \nextgroupplot[ylabel={$ x$}]
    \addplot [ultra thick,blue, mark=none] table [x=NORMALIZED_TIME, y=ASTEROID_X, col sep=comma] {figures/dynamic_exploration/52760/state/state_trajectory.csv};

    \nextgroupplot[ylabel={$ y  $}]
    \addplot [ultra thick,blue, mark=none] table [x=NORMALIZED_TIME, y=ASTEROID_Y, col sep=comma] {figures/dynamic_exploration/52760/state/state_trajectory.csv};

    \nextgroupplot[ylabel={$ z  $}]
    \addplot [ultra thick,blue, mark=non] table [x=NORMALIZED_TIME, y=ASTEROID_Z, col sep=comma] {figures/dynamic_exploration/52760/state/state_trajectory.csv};

\end{groupplot}
\end{tikzpicture}


==> tikz/52760_metrics.tikz <==
\tikzsetnextfilename{52760_metrics}
\begin{tikzpicture}[baseline]
    \begin{groupplot}[
        group style={
            group name={52760_metrics},
            group size=1 by 2,
            xlabels at=edge bottom,
            ylabels at=edge left,
            xticklabels at=edge bottom,
        },
        xlabel={Normalized Time},
        scale only axis,
        width=0.8\textwidth,
        height=0.1\textheight,
        ylabel style={align=center},
    ]
    \nextgroupplot[ylabel={Normalized\\Uncertainty}]
    \addplot [ultra thick, color=blue, mark=none] table [x=NORMALIZED_TIME, y=NORMALIZED_UNCERTAINTY, col sep=comma] {figures/dynamic_exploration/52760/uncertainty.csv};
    \addplot [ultra thick,red, mark=none, dashed] coordinates {
        (0.0, 0.0) (1.0, 0.0) 
    };

    \nextgroupplot[ylabel={Volume Percent\\Error}]
    \addplot [ultra thick, blue, mark=none] table [x=NORMALIZED_TIME, y=VOLUME_PERCENT_ERROR, col sep=comma] {figures/dynamic_exploration/52760/volume.csv};
        \addplot [ultra thick,red, mark=none, dashed] coordinates {
            (0.0, 0.0) (1.0, 0.0) 
        };
\end{groupplot}
\end{tikzpicture}



==> tikz/castalia_asteroid_position.tikz <==
\tikzsetnextfilename{castalia_ast_comp}
\begin{tikzpicture}[baseline]
    \begin{groupplot}[
        group style={
            group name={castalia_ast_comp},
            group size=1 by 3,
            xlabels at=edge bottom,
            ylabels at=edge left,
            xticklabels at=edge bottom,
            vertical sep=0pt,
        },
        xlabel={Normalized Time},
        scale only axis,
        width=0.8\textwidth,
        height=0.1\textheight,
    ]
    \nextgroupplot[ylabel={$ x$}]
    \addplot [ultra thick,blue, mark=none] table [x=NORMALIZED_TIME, y=ASTEROID_X, col sep=comma] {figures/dynamic_exploration/castalia/state/state_trajectory.csv};

    \nextgroupplot[ylabel={$ y  $}]
    \addplot [ultra thick,blue, mark=none] table [x=NORMALIZED_TIME, y=ASTEROID_Y, col sep=comma] {figures/dynamic_exploration/castalia/state/state_trajectory.csv};

    \nextgroupplot[ylabel={$ z  $}]
    \addplot [ultra thick,blue, mark=non] table [x=NORMALIZED_TIME, y=ASTEROID_Z, col sep=comma] {figures/dynamic_exploration/castalia/state/state_trajectory.csv};

\end{groupplot}
\end{tikzpicture}


==> tikz/frustrum.tikz <==
\tikzsetnextfilename{frustrum}
\begin{tikzpicture}[scale=1.7]

    \pgfmathsetmacro{\posalongpath}{0.37}
    \pgfmathsetmacro{\distance}{6};
    \pgfmathsetmacro{\nearplane}{0.37};
    \pgfmathsetmacro{\hfov}{15};
    \pgfmathsetmacro{\wfov}{15};
    \pgfmathsetmacro{\H}{\distance*tan(\hfov/2)};
    \pgfmathsetmacro{\W}{\distance*tan(\wfov/2)};
    \pgfmathsetmacro{\dlength}{1};

    \pgfmathsetmacro{\conex}{1};
    \pgfmathsetmacro{\coney}{0};
    \pgfmathsetmacro{\conez}{0};

    \pgfmathsetmacro{\ctwox}{0};
    \pgfmathsetmacro{\ctwoy}{1};
    \pgfmathsetmacro{\ctwoz}{0};

    \pgfmathsetmacro{\cthreex}{0};
    \pgfmathsetmacro{\cthreey}{0};
    \pgfmathsetmacro{\cthreez}{1};
    
    \coordinate (V) at (0,0,0);
    \coordinate (A) at ($ (\distance * \conex, \distance * \coney, \distance * \conez) + (-\W * \ctwox, -\W * \ctwoy, -\W * \ctwoz) + ( \H * \cthreex, \H * \cthreey, \H * \cthreez) $);
    \coordinate (B) at ($ (\distance * \conex, \distance * \coney, \distance * \conez) + (\W * \ctwox, \W * \ctwoy, \W * \ctwoz) + ( \H * \cthreex, \H * \cthreey, \H * \cthreez) $);
    \coordinate (C) at ($ (\distance * \conex, \distance * \coney, \distance * \conez) + (\W * \ctwox, \W * \ctwoy, \W * \ctwoz) + ( -\H * \cthreex, -\H * \cthreey, -\H * \cthreez) $);
    \coordinate (D) at ($ (\distance * \conex, \distance * \coney, \distance * \conez) + (-\W * \ctwox, -\W * \ctwoy, -\W * \ctwoz) + ( -\H * \cthreex, -\H * \cthreey, -\H * \cthreez) $);

    \coordinate (m1) at ($ (V) + (\dlength * \conex, \dlength * \coney, \dlength * \ctwoz )$);
    \coordinate (m2) at ($ (V) - (\dlength * \conex, \dlength * \coney, \dlength * \ctwoz )$);

    \path (A) -- (V) coordinate[pos=\posalongpath] (A-V);
    \path (B) -- (V) coordinate[pos=\posalongpath] (B-V);
    \path (C) -- (V) coordinate[pos=\posalongpath] (C-V);
    \path (D) -- (V) coordinate[pos=\posalongpath] (D-V);
    
    % labels of points
    \node[below] at (A) {$A$};
    \node[above] at (B) {$B$};
    \node[above] at (C) {$C$};
    \node[right] at (D) {$D$};
    
    \shade[ball color=red] (A) circle (0.05);
    \shade[ball color=red] (B) circle (0.05);
    \shade[ball color=red] (C) circle (0.05);
    \shade[ball color=red] (D) circle (0.05);

    \draw[red!50!black, dashed] (V) -- (A-V) (V) -- (B-V) (V) -- (C-V) (V) -- (D-V);
    % \draw[red!50!black] (A) -- (A-V) (B) -- (B-V) (C) -- (C-V) (D) -- (D-V);
    \draw[red!50!black, -Latex] (A-V) -- (A);
    \draw[red!50!black, -Latex] (B-V) -- (B);
    \draw[red!50!black, -Latex] (C-V) -- (C);
    \draw[red!50!black, -Latex] (D-V) -- (D);
    \fill[red,opacity=0.5,draw=red!80!black,thick] (A) -- (B) -- (C) -- (D) -- cycle;
    \fill[blue,opacity=0.5,draw=blue!80!black,thick] (A-V) -- (B-V) -- (C-V) -- (D-V) -- cycle; 
    
    \draw[blue!50!black, ultra thick] (m1) -- (m2);
    \shade[ball color=blue] (m1) circle (0.2);
    \shade[ball color=blue] (m2) circle (0.2);

\end{tikzpicture}


==> tikz/laser_range_finder.tikz <==
\tikzsetnextfilename{laser_range_finder}
\begin{tikzpicture}[
    block/.style={rectangle,thick,
        draw=blue!50,
        fill=blue!20, 
        rounded corners, 
        text centered, 
        minimum height = 3em, 
        minimum width=6em},
        on grid=false,
        node distance=3em,
        auto,
    ]

    \node [block, blur shadow] (detector) {Detector};
    \node [block, below = of detector, blur shadow] (amplifier) {Amplifier};
    \node [block, right = of amplifier, blur shadow] (transmitter) {Transmitter};
    \node [block, below = of $(amplifier)!0.5!(transmitter)$, blur shadow] (timer)  {Clock};
    \node [block, right = of detector, blur shadow] (beamsplitter) {Optics};
    \node [block, right = of beamsplitter, blur shadow] (target) {Target};
    
    \node [below = of timer] (system) {};

    \draw[-Latex] (amplifier) |- node[left] {\scriptsize Stop pulse}  (timer.west);
    \draw[-Latex] (transmitter.south) |- node[right] {\scriptsize Start pulse} (timer.east);
    \draw[-Latex] (detector.south) -- (amplifier.north);

    \draw[-Latex] (transmitter.north) -- (beamsplitter.south);
    \draw[->,decorate,
        decoration={snake,amplitude=.4mm,segment length=2mm,post length=1mm}] (beamsplitter.350) -- (target.190);
    \draw[->,decorate,
        decoration={snake,amplitude=.4mm,segment length=2mm,post length=1mm}] (target.170) -- (beamsplitter.10);

    \draw[-Latex] (beamsplitter) -- (detector);
    \draw[-Latex] (timer) -- node[left] {\scriptsize $\Delta t$} (system);
\end{tikzpicture}

